Accelerating Smooth Games by Manipulating Spectral Shapes

We use matrix iteration theory to characterize acceleration in smooth games. We define the spectral shape of a family of games as the set containing all eigenvalues of the Jacobians of standard gradient dynamics in the family. Shapes restricted to the real line represent well-understood classes of problems, like minimization. Shapes spanning the complex plane capture the added numerical challenges in solving smooth games. In this framework, we describe gradient-based methods, such as extragradient, as transformations on the spectral shape. Using this perspective, we propose an optimal algorithm for bilinear games. For smooth and strongly monotone operators, we identify a continuum between convex minimization, where acceleration is possible using Polyak's momentum, and the worst case where gradient descent is optimal. Finally, going beyond first-order methods, we propose an accelerated version of consensus optimization.

==> xp-100.csv <==
0.000000000000000000e+00, 1.901435957667758103e+01, 1.901435957667758103e+01, 1.901435957667758103e+01, 1.901435957667758103e+01, 1.901435957667758103e+01, 1.901435957667758103e+01, 1.901435957667758103e+01
1.000000000000000000e+00, 1.888723987115351122e+01, 1.548613367756436965e+01, 1.791152559501659169e+01, 1.952940158614969945e+01, 1.758007166030531110e+01, 1.388275432025715261e+01, 1.387779992799175410e+01
2.000000000000000000e+00, 1.876282915844010901e+01, 1.383177252709929128e+01, 1.758238938137023055e+01, 1.920486309240813227e+01, 1.848789663496503621e+01, 1.401583749644474786e+01, 1.405585903517781077e+01
3.000000000000000000e+00, 1.864105108453424364e+01, 1.275994899333684351e+01, 1.713912343861959897e+01, 1.902374257027526028e+01, 2.119256801599112450e+01, 1.331155272720741678e+01, 1.337906526335494384e+01
4.000000000000000000e+00, 1.852183162839637731e+01, 1.197190206244887634e+01, 1.653876796404665939e+01, 1.888655727468372447e+01, 2.462405238319215783e+01, 1.309449373908818792e+01, 1.319536054117676827e+01
5.000000000000000000e+00, 1.840509903215131260e+01, 1.135187472584830815e+01, 1.624113915772749905e+01, 1.875547517214591764e+01, 2.717696791940852918e+01, 1.324363878992164167e+01, 1.337989009375088223e+01
6.000000000000000000e+00, 1.829078373311693895e+01, 1.084345236862351669e+01, 1.610252961230649760e+01, 1.862669271011131400e+01, 3.061857711754839784e+01, 1.317442199736579944e+01, 1.333488540195808092e+01
7.000000000000000000e+00, 1.817881829762774260e+01, 1.041479595838973005e+01, 1.582938062684172742e+01, 1.850067005060352443e+01, 3.330863317464464046e+01, 1.281474169580787859e+01, 1.298742868024447361e+01
8.000000000000000000e+00, 1.806913735662029907e+01, 1.004601631800965755e+01, 1.545990122762851016e+01, 1.837755902837252719e+01, 3.667643590061197045e+01, 1.218488547305756065e+01, 1.235707432488633550e+01
9.000000000000000000e+00, 1.796167754294772578e+01, 9.723767619399112050e+00, 1.507722043866689177e+01, 1.825729492004331789e+01, 3.960844503042563503e+01, 1.279614935455777136e+01, 1.301393169473696432e+01
1.000000000000000000e+01, 1.785637743039036707e+01, 9.438627795545960097e+00, 1.472517587464106015e+01, 1.813978253115053363e+01, 4.233368282726051746e+01, 1.268084267552636391e+01, 1.290600901841709813e+01
1.100000000000000000e+01, 1.775317747433001614e+01, 9.183694322316519276e+00, 1.442940764531599740e+01, 1.802493196565749756e+01, 4.509724118168384877e+01, 1.203361203656189282e+01, 1.223722543467872725e+01
1.200000000000000000e+01, 1.765201995405504931e+01, 8.953766705529295322e+00, 1.418528071826592019e+01, 1.791265847610343798e+01, 4.754413174867197966e+01, 1.224135409731474944e+01, 1.246876794593773141e+01
1.300000000000000000e+01, 1.755284891666393321e+01, 8.744838547531880835e+00, 1.397632162340928019e+01, 1.780288071684323015e+01, 5.014262104854095980e+01, 1.265122502545838756e+01, 1.291168269107688360e+01
1.400000000000000000e+01, 1.745561012253465449e+01, 8.553765857753690582e+00, 1.377320540356205747e+01, 1.769552024997109996e+01, 5.245066180981930160e+01, 1.216641668380465369e+01, 1.239607794052265355e+01
1.500000000000000000e+01, 1.736025099232772462e+01, 8.378042094744293067e+00, 1.356375456409480584e+01, 1.759050142628655067e+01, 5.503222665130844149e+01, 1.206362147764948922e+01, 1.228906537143330802e+01
1.600000000000000000e+01, 1.726672055549057205e+01, 8.215641049227363268e+00, 1.336509038027855922e+01, 1.748775129826377039e+01, 5.695328955584322017e+01, 1.155964148471480080e+01, 1.174459502252455501e+01
1.700000000000000000e+01, 1.717496940023112728e+01, 8.064904492075203990e+00, 1.320751433115458795e+01, 1.738719952458500373e+01, 5.920160136366892800e+01, 1.116958819021464855e+01, 1.132087963975517120e+01
1.800000000000000000e+01, 1.708494962492877534e+01, 7.924460236935148671e+00, 1.311023973436680023e+01, 1.728877827367064057e+01, 6.134422467549816815e+01, 1.097246114472928191e+01, 1.110727402381787066e+01
1.900000000000000000e+01, 1.699661479095072991e+01, 7.793161359822000200e+00, 1.306016610258869903e+01, 1.719242213014136667e+01, 6.326730390758838496e+01, 1.067974095244341193e+01, 1.078389339675813119e+01
2.000000000000000000e+01, 1.690991987684235554e+01, 7.670040428428508861e+00, 1.301671624016427842e+01, 1.709806800473196731e+01, 6.493438822673091693e+01, 1.092690965384562496e+01, 1.106335680430928470e+01
2.100000000000000000e+01, 1.682482123385996431e+01, 7.554274563264186781e+00, 1.294315145768558928e+01, 1.700565504749205914e+01, 6.672045691699241843e+01, 1.043270913578181158e+01, 1.050441327619988918e+01
2.200000000000000000e+01, 1.674127654281488375e+01, 7.445158435554930954e+00, 1.283225151829964972e+01, 1.691512456412447563e+01, 6.845306606769715074e+01, 1.038351681672240723e+01, 1.044846524613773830e+01
2.300000000000000000e+01, 1.665924477219792976e+01, 7.342083161781127743e+00, 1.270198144747286584e+01, 1.682641993535601088e+01, 6.980502158321939987e+01, 1.034977630020561179e+01, 1.040850120095010034e+01
2.400000000000000000e+01, 1.657868613755356790e+01, 7.244519635440155980e+00, 1.257064513094237412e+01, 1.673948653924733065e+01, 7.148264041187944429e+01, 9.850542097520232687e+00, 9.827335796381749589e+00
2.500000000000000000e+01, 1.649956206207338028e+01, 7.152005237562905293e+00, 1.243955846120461572e+01, 1.665427167635039396e+01, 7.283576207985551321e+01, 1.001082757132801504e+01, 1.001254220466563893e+01
2.600000000000000000e+01, 1.642183513837879616e+01, 7.064133148408824781e+00, 1.229814345241389617e+01, 1.657072449762284450e+01, 7.415485022978408836e+01, 1.049104512356421104e+01, 1.057232345495159720e+01
2.700000000000000000e+01, 1.634546909146328986e+01, 6.980543682204963574e+00, 1.214090054558453424e+01, 1.648879593501036922e+01, 7.533808468172810535e+01, 1.009045265769730904e+01, 1.009250140408066443e+01
2.800000000000000000e+01, 1.627042874276472162e+01, 6.900917210184456252e+00, 1.197615396084588824e+01, 1.640843863460976237e+01, 7.648784284671633316e+01, 9.677471921566755952e+00, 9.592020697246539385e+00
2.900000000000000000e+01, 1.619667997533867521e+01, 6.824968341501064906e+00, 1.181918459974139957e+01, 1.632960689232723794e+01, 7.764846698881380860e+01, 9.795235133695708640e+00, 9.729612437107245881e+00
3.000000000000000000e+01, 1.612418970010426378e+01, 6.752441108356320498e+00, 1.167989535056884165e+01, 1.625225659194838812e+01, 7.857516222740635214e+01, 9.252573496101229367e+00, 9.060854401431116756e+00
3.100000000000000000e+01, 1.605292582313403216e+01, 6.683104958769301440e+00, 1.155844991632874752e+01, 1.617634514553804337e+01, 7.951359729872376647e+01, 9.147306435207894992e+00, 8.924760538185019243e+00
3.200000000000000000e+01, 1.598285721396019810e+01, 6.616751403324640179e+00, 1.145068182000231261e+01, 1.610183143609028988e+01, 8.038942718471473370e+01, 9.191896196192937296e+00, 8.978230271417444897e+00
3.300000000000000000e+01, 1.591395367486977008e+01, 6.553191194795228824e+00, 1.135458846707348535e+01, 1.602867576235072278e+01, 8.121565966409409043e+01, 8.922331567522503448e+00, 8.631098922766080150e+00
3.400000000000000000e+01, 1.584618591116156416e+01, 6.492251944477009040e+00, 1.127089251860838637e+01, 1.595683978573504902e+01, 8.197451692881425345e+01, 8.933188370949922685e+00, 8.641344031929062197e+00
3.500000000000000000e+01, 1.577952550233860940e+01, 6.433776098345219019e+00, 1.119872076783244630e+01, 1.588628647927013127e+01, 8.260409180182499256e+01, 9.227332049655821322e+00, 9.011842701289182855e+00
3.600000000000000000e+01, 1.571394487420987218e+01, 6.377619211155861834e+00, 1.113212194091705598e+01, 1.581698007848545728e+01, 8.330289590485983808e+01, 9.410755369406079041e+00, 9.241541984426307366e+00
3.700000000000000000e+01, 1.564941727187569320e+01, 6.323648468403633593e+00, 1.106186231490870142e+01, 1.574888603418510513e+01, 8.386767966935660468e+01, 8.746952537268043670e+00, 8.368880552121133576e+00
3.800000000000000000e+01, 1.558591673357183183e+01, 6.271741415367805494e+00, 1.098203897288189523e+01, 1.568197096703214299e+01, 8.436218624009133293e+01, 8.633061897961137987e+00, 8.211972645760937439e+00
3.900000000000000000e+01, 1.552341806534747803e+01, 6.221784859896042796e+00, 1.089616678212809475e+01, 1.561620262387944358e+01, 8.481970533162495940e+01, 8.822042144851771184e+00, 8.460500646174921258e+00
4.000000000000000000e+01, 1.546189681655310721e+01, 6.173673921517109697e+00, 1.081666422737657562e+01, 1.555154983578279726e+01, 8.523429787999644702e+01, 8.673295844718399650e+00, 8.255951219919356987e+00
4.100000000000000000e+01, 1.540132925611449366e+01, 6.127311204258168331e+00, 1.075678431068365981e+01, 1.548798247763415326e+01, 8.555473365932094509e+01, 8.548635607252123236e+00, 8.079956269419161785e+00
4.200000000000000000e+01, 1.534169234956980254e+01, 6.082606074416156083e+00, 1.072110323602941051e+01, 1.542547142935472770e+01, 8.588750270017465027e+01, 8.550922980260171613e+00, 8.079964953394874527e+00
4.300000000000000000e+01, 1.528296373684704967e+01, 6.039474027684081037e+00, 1.070252259626440861e+01, 1.536398853858961644e+01, 8.618756238878445686e+01, 8.382000141266246374e+00, 7.840557349196994430e+00
4.400000000000000000e+01, 1.522512171075982756e+01, 5.997836132608341586e+00, 1.068775406156687957e+01, 1.530350658484742077e+01, 8.639195975706495290e+01, 8.126261881254496444e+00, 7.473882941797275414e+00
4.500000000000000000e+01, 1.516814519619964585e+01, 5.957618539466349006e+00, 1.066568728517213849e+01, 1.524399924503014780e+01, 8.654467041126572724e+01, 8.345666737684869219e+00, 7.786699022065425524e+00
4.600000000000000000e+01, 1.511201373000376869e+01, 5.918752045394353622e+00, 1.063172250140902975e+01, 1.518544106030058849e+01, 8.674430507498858844e+01, 7.847479609025541869e+00, 7.060873981866262916e+00
4.700000000000000000e+01, 1.505670744147788653e+01, 5.881171708034520051e+00, 1.058614894528822603e+01, 1.512780740423601600e+01, 8.680486430997810032e+01, 7.942108512765281958e+00, 7.198155013556699622e+00
4.800000000000000000e+01, 1.500220703355353535e+01, 5.844816501163958122e+00, 1.052994024252406646e+01, 1.507107445221884667e+01, 8.685333973628934245e+01, 8.274515739408714765e+00, 7.691846669181329865e+00
4.900000000000000000e+01, 1.494849376456057932e+01, 5.809629006761810821e+00, 1.046235288843576328e+01, 1.501521915201655588e+01, 8.688013976714829312e+01, 8.042935175203067999e+00, 7.346078595242233611e+00
5.000000000000000000e+01, 1.489554943059566661e+01, 5.775555138799657762e+00, 1.038182921848581763e+01, 1.496021919550488555e+01, 8.687774338039250210e+01, 7.941827620233129714e+00, 7.195924322476824564e+00
5.100000000000000000e+01, 1.484335634846796736e+01, 5.742543894734506438e+00, 1.028849372235753101e+01, 1.490605299148986518e+01, 8.683697961632620377e+01, 7.582121578351555868e+00, 6.638130033078136982e+00
5.200000000000000000e+01, 1.479189733920406269e+01, 5.710547131266279663e+00, 1.018580132880474132e+01, 1.485269963958588235e+01, 8.678274223922899466e+01, 8.043702819180609254e+00, 7.356436763558382275e+00
5.300000000000000000e+01, 1.474115571209428488e+01, 5.679519361411932366e+00, 1.008033976591573477e+01, 1.480013890510847929e+01, 8.668274880591684450e+01, 8.188830155237429409e+00, 7.579361947229063645e+00
5.400000000000000000e+01, 1.469111524926329615e+01, 5.649417570362083474e+00, 9.980287273224847766e+00, 1.474835119494210112e+01, 8.652522376384068536e+01, 7.819756305058125356e+00, 7.010764072169885175e+00
5.500000000000000000e+01, 1.464176019074818136e+01, 5.620201047935906580e+00, 9.893356552286277861e+00, 1.469731753434446730e+01, 8.638094956374227706e+01, 7.717477072960537754e+00, 6.850365316794856163e+00
5.600000000000000000e+01, 1.459307522006774960e+01, 5.591831235746742124e+00, 9.824721136070740712e+00, 1.464701954465063949e+01, 8.616158154305745143e+01, 7.567316515222770157e+00, 6.614675370917870723e+00
5.700000000000000000e+01, 1.454504545026727946e+01, 5.564271587443026412e+00, 9.775367056942691590e+00, 1.459743942184124954e+01, 8.594665525795585381e+01, 7.451207535875751020e+00, 6.427877220086518406e+00
5.800000000000000000e+01, 1.449765641042322173e+01, 5.537487440603949373e+00, 9.741572454069604703e+00, 1.454855991594069486e+01, 8.572503963193410925e+01, 7.528747767368433763e+00, 6.566200793953711035e+00
5.900000000000000000e+01, 1.445089403259306238e+01, 5.511445899052633379e+00, 9.716080545140005853e+00, 1.450036431121234770e+01, 8.541467777672232842e+01, 7.388158622235763140e+00, 6.338337691106754157e+00
6.000000000000000000e+01, 1.440474463919573012e+01, 5.486115724506600344e+00, 9.690718244394275871e+00, 1.445283640711917705e+01, 8.517583099099636001e+01, 7.287417770390772986e+00, 6.175104678034282202e+00
6.100000000000000000e+01, 1.435919493080850984e+01, 5.461467236619877319e+00, 9.659343159115215016e+00, 1.440596050001925654e+01, 8.483249948338668389e+01, 7.318475097328010825e+00, 6.239809455080343348e+00
6.200000000000000000e+01, 1.431423197436682138e+01, 5.437472220586831106e+00, 9.619830545707783287e+00, 1.435972136556697087e+01, 8.453320789993668427e+01, 7.176792505100041630e+00, 6.002562682811116268e+00
6.300000000000000000e+01, 1.426984319175355509e+01, 5.414103841577481369e+00, 9.574417233028327701e+00, 1.431410424179168750e+01, 8.416865953836182257e+01, 7.508056396104493047e+00, 6.587969044021678933e+00
6.400000000000000000e+01, 1.422601634876515497e+01, 5.391336565360141719e+00, 9.528584203071247316e+00, 1.426909481282693370e+01, 8.379801812959560436e+01, 7.236342276233882487e+00, 6.131156742588653508e+00
6.500000000000000000e+01, 1.418273954444194018e+01, 5.369146084541682740e+00, 9.489230210891262729e+00, 1.422467919326402708e+01, 8.341640328581846120e+01, 7.000875487980745326e+00, 5.712131701346336854e+00
6.600000000000000000e+01, 1.414000120075061950e+01, 5.347509249920337382e+00, 9.462918374353767703e+00, 1.418084391310522818e+01, 8.299204708983153012e+01, 7.110614167288383136e+00, 5.933555850202707482e+00
6.700000000000000000e+01, 1.409779005260724283e+01, 5.326404006502082566e+00, 9.454572224493531962e+00, 1.413757590329243641e+01, 8.257636192806538133e+01, 6.937225026798200744e+00, 5.625036006011916889e+00
6.800000000000000000e+01, 1.405609513822928491e+01, 5.305809333780549863e+00, 9.466526939585591549e+00, 1.409486248178837720e+01, 8.211302595423808270e+01, 7.064170877077036614e+00, 5.881426594658165641e+00
6.900000000000000000e+01, 1.401490578980582313e+01, 5.285705189923080916e+00, 9.497702727517259191e+00, 1.405269134018821298e+01, 8.167385395313490903e+01, 6.818534094827964687e+00, 5.433347282746016305e+00
7.000000000000000000e+01, 1.397421162447519549e+01, 5.266072459542942674e+00, 9.542958537095056926e+00, 1.401105053084029883e+01, 8.122049078589603255e+01, 6.646892273659255501e+00, 5.112814221243484170e+00
7.100000000000000000e+01, 1.393400253559980939e+01, 5.246892904770414923e+00, 9.593083728798429632e+00, 1.396992845445575249e+01, 8.072958835107461084e+01, 6.601450984396675992e+00, 5.043000921991358965e+00
7.200000000000000000e+01, 1.389426868432812157e+01, 5.228149119364291053e+00, 9.635939635906057177e+00, 1.392931384818724716e+01, 8.023790714155708770e+01, 6.652863669397182100e+00, 5.172258157760043495e+00
7.300000000000000000e+01, 1.385500049143415957e+01, 5.209824485630655921e+00, 9.658830143270547453e+00, 1.388919577415827966e+01, 7.972147436720162261e+01, 6.785960503383145159e+00, 5.461814475869755547e+00
7.400000000000000000e+01, 1.381618862942516657e+01, 5.191903133938212456e+00, 9.651551027996774224e+00, 1.384956360842489431e+01, 7.922112826774005612e+01, 6.714652989687578177e+00, 5.342827461122304555e+00
7.500000000000000000e+01, 1.377782401490840058e+01, 5.174369904639193329e+00, 9.609157727093048607e+00, 1.381040703035257344e+01, 7.868163923189109710e+01, 6.717583689713491957e+00, 5.369353286408705905e+00
7.600000000000000000e+01, 1.373989780120829707e+01, 5.157210312222486159e+00, 9.533498127308687842e+00, 1.377171601239173881e+01, 7.814065757473244389e+01, 6.655699847148346393e+00, 5.269373667968611841e+00
7.700000000000000000e+01, 1.370240137122552326e+01, 5.140410511541174010e+00, 9.432922503095122480e+00, 1.373348081023592471e+01, 7.760474898555216328e+01, 6.507132158853525361e+00, 4.982576177505750437e+00
7.800000000000000000e+01, 1.366532633052977097e+01, 5.123957265970616959e+00, 9.320159687774197010e+00, 1.369569195334738865e+01, 7.703434508285326388e+01, 6.464672822994263157e+00, 4.919771538813665579e+00
7.900000000000000000e+01, 1.362866450067834201e+01, 5.107837917365559477e+00, 9.208991885093315233e+00, 1.365834023583552970e+01, 7.646035402672318071e+01, 6.464826496175395398e+00, 4.948543415428560799e+00
8.000000000000000000e+01, 1.359240791275290228e+01, 5.092040357695897690e+00, 9.110869118970681413e+00, 1.362141670767404378e+01, 7.590166883634532269e+01, 6.298034451022128444e+00, 4.611513246787001030e+00
8.100000000000000000e+01, 1.355654880110696858e+01, 5.076553002250645541e+00, 9.032690710941862378e+00, 1.358491266624339211e+01, 7.531479678837911251e+01, 6.251842321987378881e+00, 4.535855405244727301e+00
8.200000000000000000e+01, 1.352107959731703346e+01, 5.061364764308596165e+00, 8.976455398342713110e+00, 1.354881964818564377e+01, 7.473180221572211224e+01, 6.228903375012127874e+00, 4.520462918457448076e+00
8.300000000000000000e+01, 1.348599292433036112e+01, 5.046465031182207461e+00, 8.940540845534959757e+00, 1.351312942155930763e+01, 7.413840468422104379e+01, 6.126610070969246813e+00, 4.311985555146025995e+00
8.400000000000000000e+01, 1.345128159080281449e+01, 5.031843641548531920e+00, 8.921595103941394100e+00, 1.347783397828231244e+01, 7.354558773928459914e+01, 6.164637515734725959e+00, 4.440996266989011509e+00
8.500000000000000000e+01, 1.341693858562024211e+01, 5.017490863987524641e+00, 8.915916775983342646e+00, 1.344292552685169539e+01, 7.293070486301087385e+01, 6.151523749771940608e+00, 4.446139624396665546e+00
8.600000000000000000e+01, 1.338295707259722178e+01, 5.003397376654073803e+00, 8.919774187985080260e+00, 1.340839648532912420e+01, 7.231945405090461065e+01, 6.038672816820788825e+00, 4.212004876920814489e+00
8.700000000000000000e+01, 1.334933038534707528e+01, 4.989554248015436677e+00, 8.928914360135307149e+00, 1.337423947458175633e+01, 7.170772108103996345e+01, 6.005942017734613003e+00, 4.167201486452637660e+00
8.800000000000000000e+01, 1.331605202231741991e+01, 4.975952918590739849e+00, 8.938018707573496258e+00, 1.334044731176837573e+01, 7.109153891074829801e+01, 6.130396126311763894e+00, 4.511372513313039789e+00
8.900000000000000000e+01, 1.328311564198557093e+01, 4.962585183633618335e+00, 8.940820244026738806e+00, 1.330701300406123799e+01, 7.046633074610453207e+01, 6.140876758588129647e+00, 4.573162394928473873e+00
9.000000000000000000e+01, 1.325051505820840170e+01, 4.949443176703212544e+00, 8.931116561322028247e+00, 1.327392974259431746e+01, 6.983616450757763516e+01, 6.006653784314472944e+00, 4.287545546762965287e+00
9.100000000000000000e+01, 1.321824423572141249e+01, 4.936519354072446575e+00, 8.904339476640009465e+00, 1.324119089662913140e+01, 6.922808971692420243e+01, 5.875488340702633927e+00, 3.992070854499041310e+00
9.200000000000000000e+01, 1.318629728578195248e+01, 4.923806479925961987e+00, 8.859007057628719650e+00, 1.320879000792968228e+01, 6.858021439015350040e+01, 5.931136631141455950e+00, 4.179595659438527733e+00
9.300000000000000000e+01, 1.315466846195169381e+01, 4.911297612303223481e+00, 8.797413842444866461e+00, 1.317672078533829882e+01, 6.795277117058205363e+01, 5.966525216241636898e+00, 4.312486428080617884e+00
9.400000000000000000e+01, 1.312335215601365590e+01, 4.898986089745204886e+00, 8.725229123311166290e+00, 1.314497709954462579e+01, 6.731853322505141080e+01, 5.793965075859870417e+00, 3.910143820475405541e+00
9.500000000000000000e+01, 1.309234289401921991e+01, 4.886865518605746139e+00, 8.650099806808361436e+00, 1.311355297804027131e+01, 6.668688521856341822e+01, 5.741589556694909113e+00, 3.812684705773037752e+00
9.600000000000000000e+01, 1.306163533246072461e+01, 4.874929760991124184e+00, 8.579728835728102965e+00, 1.308244260025187344e+01, 6.604941443333181894e+01, 5.656403980719232116e+00, 3.627857914352635937e+00
9.700000000000000000e+01, 1.303122425456540512e+01, 4.863172923293646477e+00, 8.520090451011752108e+00, 1.305164029284576444e+01, 6.540223705658289077e+01, 5.564436932838317418e+00, 3.408608350327612335e+00
9.800000000000000000e+01, 1.300110456670658721e+01, 4.851589345287223409e+00, 8.474366259431429071e+00, 1.302114052519757337e+01, 6.477728875020692101e+01, 5.601203620184341148e+00, 3.575619008084645500e+00
9.900000000000000000e+01, 1.297127129492815101e+01, 4.840173589754764194e+00, 8.442858410085582577e+00, 1.299093790502045920e+01, 6.413002578472526238e+01, 5.651469679169545124e+00, 3.771583402016002395e+00
1.000000000000000000e+02, 1.294171958157847691e+01, 4.828920432619123737e+00, 8.423712017437077648e+00, 1.296102717414588135e+01, 6.349409183743548368e+01, 5.623705816602167396e+00, 3.748219037347266802e+00
1.010000000000000000e+02, 1.291244468205014684e+01, 4.817824853550943587e+00, 8.413981037347092240e+00, 1.293140320445105473e+01, 6.285228725222969359e+01, 5.517645174079627068e+00, 3.489553883671349332e+00
1.020000000000000000e+02, 1.288344196162189270e+01, 4.806882027028361648e+00, 8.410543008642097362e+00, 1.290206099392755412e+01, 6.221787418918398771e+01, 5.570867654740697006e+00, 3.701773753817360735e+00
1.030000000000000000e+02, 1.285470689239931019e+01, 4.796087313824966891e+00, 8.410578778712814341e+00, 1.287299566288562502e+01, 6.157935447716876354e+01, 5.513120507119827707e+00, 3.588926370647556485e+00
1.040000000000000000e+02, 1.282623505035103406e+01, 4.785436252903776833e+00, 8.411626110292848679e+00, 1.284420245028910479e+01, 6.093738575811615732e+01, 5.413908109465257468e+00, 3.343961302117873569e+00
1.050000000000000000e+02, 1.279802211243719867e+01, 4.774924553696278551e+00, 8.411425000711865607e+00, 1.281567671021598898e+01, 6.031286144344455380e+01, 5.409653529542623573e+00, 3.389633223647085636e+00
1.060000000000000000e+02, 1.277006385382705567e+01, 4.764548088746735743e+00, 8.407813047493377212e+00, 1.278741390843990544e+01, 5.967150635009597437e+01, 5.400827627477713833e+00, 3.423666712655291988e+00
1.070000000000000000e+02, 1.274235614520279114e+01, 4.754302886703118070e+00, 8.398819098613708789e+00, 1.275940961912793981e+01, 5.903612777133943013e+01, 5.360730213933595500e+00, 3.358412981425361821e+00
1.080000000000000000e+02, 1.271489495014666637e+01, 4.744185125637014444e+00, 8.382931187542332907e+00, 1.273165952165046910e+01, 5.841031341382186781e+01, 5.315985121577575967e+00, 3.277463190071992827e+00
1.090000000000000000e+02, 1.268767632260867551e+01, 4.734191126675876049e+00, 8.359382814820204288e+00, 1.270415939749877232e+01, 5.777903223573841984e+01, 5.331935889781439286e+00, 3.390434297636045091e+00
1.100000000000000000e+02, 1.266069640445208400e+01, 4.724317347931870081e+00, 8.328274024841100243e+00, 1.267690512730642460e+01, 5.714927537712338790e+01, 5.213137413068051451e+00, 3.067709573445680071e+00
1.110000000000000000e+02, 1.263395142307420826e+01, 4.714560378712446820e+00, 8.290422441768621198e+00, 1.264989268797061328e+01, 5.652758295358535179e+01, 5.197982158933377228e+00, 3.080261299246946916e+00
1.120000000000000000e+02, 1.260743768909998508e+01, 4.704916933998556594e+00, 8.246975080339383979e+00, 1.262311814986965253e+01, 5.589985308201029568e+01, 5.161906734128950625e+00, 3.030045291621843440e+00
1.130000000000000000e+02, 1.258115159414587580e+01, 4.695383849177209079e+00, 8.198933979110769599e+00, 1.259657767417314211e+01, 5.528018134520571891e+01, 5.099277953521475837e+00, 2.875349195861036211e+00
1.140000000000000000e+02, 1.255508960865182466e+01, 4.685958075015754787e+00, 8.146798921239570390e+00, 1.257026751024136146e+01, 5.466618719589166631e+01, 5.099047376588591085e+00, 2.951914037426097259e+00
1.150000000000000000e+02, 1.252924827977897593e+01, 4.676636672865976507e+00, 8.090486579910791676e+00, 1.254418399311060917e+01, 5.404756659969331167e+01, 5.017553526276312681e+00, 2.723728652631653979e+00
1.160000000000000000e+02, 1.250362422937102380e+01, 4.667416810086692180e+00, 8.029570748613206632e+00, 1.251832354106133849e+01, 5.344009795431693277e+01, 5.083976281221677773e+00, 3.041095008637784147e+00
1.170000000000000000e+02, 1.247821415197706862e+01, 4.658295755674139116e+00, 7.963758647901664212e+00, 1.249268265326606731e+01, 5.282738370350799073e+01, 5.057133607231007133e+00, 3.019638700201780157e+00
1.180000000000000000e+02, 1.245301481293397394e+01, 4.649270876090030313e+00, 7.893430649749852535e+00, 1.246725790751415097e+01, 5.222334302399305273e+01, 4.984760732245054449e+00, 2.829507255962595114e+00
1.190000000000000000e+02, 1.242802304650627754e+01, 4.640339631277649701e+00, 7.820053958900413882e+00, 1.244204595801060798e+01, 5.161760906842562235e+01, 4.965985440140426199e+00, 2.834858700795302333e+00
1.200000000000000000e+02, 1.240323575408177170e+01, 4.631499570856876247e+00, 7.746327585234650925e+00, 1.241704353324636578e+01, 5.101845489136730549e+01, 4.924090463156984399e+00, 2.754609036744481987e+00
1.210000000000000000e+02, 1.237864990242090713e+01, 4.622748330489488744e+00, 7.675997803444230883e+00, 1.239224743393728545e+01, 5.042451220421911273e+01, 4.916804222267702862e+00, 2.803480362350417199e+00
1.220000000000000000e+02, 1.235426252195831509e+01, 4.614083628406566717e+00, 7.613371381070214383e+00, 1.236765453102954027e+01, 4.983415840883424863e+01, 4.865164751105811369e+00, 2.686248929306986444e+00
1.230000000000000000e+02, 1.233007070515471071e+01, 4.605503262090191008e+00, 7.562629563221474172e+00, 1.234326176376894857e+01, 4.924138334443397724e+01, 4.785818796580580070e+00, 2.443786834358525617e+00
1.240000000000000000e+02, 1.230607160489755891e+01, 4.597005105102080158e+00, 7.527097813306287577e+00, 1.231906613783195148e+01, 4.866037346293266097e+01, 4.771780137610257100e+00, 2.473468001998846866e+00
1.250000000000000000e+02, 1.228226243294891873e+01, 4.588587104052145094e+00, 7.508643409303537908e+00, 1.229506472351609325e+01, 4.807859197542808261e+01, 4.763886815551564347e+00, 2.528534652209984301e+00
1.260000000000000000e+02, 1.225864045843895411e+01, 4.580247275700324749e+00, 7.507344316500105030e+00, 1.227125465398783355e+01, 4.750322875552117097e+01, 4.724355138100785112e+00, 2.450161481829362664e+00
1.270000000000000000e+02, 1.223520300640361214e+01, 4.571983704185375252e+00, 7.521498238715812690e+00, 1.224763312358568612e+01, 4.692622739641856811e+01, 4.710532415489353752e+00, 2.479179009337780126e+00
1.280000000000000000e+02, 1.221194745636506340e+01, 4.563794538374629006e+00, 7.547941437187035696e+00, 1.222419738617673879e+01, 4.635810808146612061e+01, 4.665065368992400430e+00, 2.373613412274864665e+00
1.290000000000000000e+02, 1.218887124095354224e+01, 4.555677989329018907e+00, 7.582560813203816252e+00, 1.220094475356466290e+01, 4.579608306029362552e+01, 4.656767147581238220e+00, 2.426480780553167182e+00
1.300000000000000000e+02, 1.216597184456922243e+01, 4.547632327877974667e+00, 7.620844859434764196e+00, 1.217787259394741106e+01, 4.523470128695034020e+01, 4.614352505203430432e+00, 2.334033747374815615e+00
1.310000000000000000e+02, 1.214324680208288676e+01, 4.539655882299024725e+00, 7.658340975666597217e+00, 1.215497833042286047e+01, 4.467850496863333376e+01, 4.584651539040367041e+00, 2.289257162396232115e+00
1.320000000000000000e+02, 1.212069369757414883e+01, 4.531747036097245385e+00, 7.690951924516760130e+00, 1.213225943954073749e+01, 4.412598431998490867e+01, 4.596815024530706673e+00, 2.440270219255070039e+00
1.330000000000000000e+02, 1.209831016310598173e+01, 4.523904225879900487e+00, 7.715080528814462824e+00, 1.210971344989923537e+01, 4.357784071064865827e+01, 4.523775849113225611e+00, 2.200632147466505373e+00
1.340000000000000000e+02, 1.207609387753448082e+01, 4.516125939321864458e+00, 7.727687922211058158e+00, 1.208733794078472101e+01, 4.303382661314702773e+01, 4.503333063981408202e+00, 2.201645362811186946e+00
1.350000000000000000e+02, 1.205404256535268104e+01, 4.508410713217628540e+00, 7.726348763256405405e+00, 1.206513054085312042e+01, 4.249708623156363529e+01, 4.487186578144719995e+00, 2.224570388523916531e+00
1.360000000000000000e+02, 1.203215399556736642e+01, 4.500757131615908513e+00, 7.709365925545273335e+00, 1.204308892685148713e+01, 4.196688429781834628e+01, 4.449236560808764729e+00, 2.141834740932653691e+00
1.370000000000000000e+02, 1.201042598060785238e+01, 4.493163824033051590e+00, 7.675960775577073569e+00, 1.202121082237841421e+01, 4.143039805198168324e+01, 4.444897711020058040e+00, 2.219479460238369839e+00
1.380000000000000000e+02, 1.198885637526572090e+01, 4.485629463741645395e+00, 7.626503932579051792e+00, 1.199949399668193983e+01, 4.090675976065249841e+01, 4.433737861243660205e+00, 2.266756203224685517e+00
1.390000000000000000e+02, 1.196744307566451937e+01, 4.478152766130881091e+00, 7.562714516672631504e+00, 1.197793626349370477e+01, 4.038765853683683105e+01, 4.370191838879405211e+00, 2.055436234897380920e+00
1.400000000000000000e+02, 1.194618401825850995e+01, 4.470732487135419930e+00, 7.487744313389553596e+00, 1.195653547989807386e+01, 3.987177998082407981e+01, 4.327607225676834091e+00, 1.938859999377248622e+00
1.410000000000000000e+02, 1.192507717885957774e+01, 4.463367421729651952e+00, 7.406077974050669255e+00, 1.193528954523511132e+01, 3.935854512132356575e+01, 4.330563494584390050e+00, 2.063419166628438273e+00
1.420000000000000000e+02, 1.190412057169134386e+01, 4.456056402484382950e+00, 7.323214998545590326e+00, 1.191419640003620906e+01, 3.885439070217316981e+01, 4.315793624783823113e+00, 2.094679878197104550e+00
1.430000000000000000e+02, 1.188331224846974976e+01, 4.448798298183141320e+00, 7.245144701421830646e+00, 1.189325402499130746e+01, 3.834982631619293159e+01, 4.293997853730831871e+00, 2.087483666930202375e+00
1.440000000000000000e+02, 1.186265029750918565e+01, 4.441592012495424235e+00, 7.177672835403311247e+00, 1.187246043994663758e+01, 3.785194906715433660e+01, 4.239042269426867904e+00, 1.905723202849944897e+00
1.450000000000000000e+02, 1.184213284285345225e+01, 4.434436482704337656e+00, 7.125699663753791491e+00, 1.185181370293197389e+01, 3.735891796705178081e+01, 4.214149561575585956e+00, 1.878343103717069029e+00
1.460000000000000000e+02, 1.182175804343073722e+01, 4.427330678486186777e+00, 7.092574611404875107e+00, 1.183131190921640830e+01, 3.687196299903585839e+01, 4.202586943342253356e+00, 1.930974197091468669e+00
1.470000000000000000e+02, 1.180152409223190446e+01, 4.420273600739719200e+00, 7.079652041239897109e+00, 1.181095319039170732e+01, 3.638908228383751720e+01, 4.179207254555551643e+00, 1.912577969655058441e+00
1.480000000000000000e+02, 1.178142921551134847e+01, 4.413264280462811939e+00, 7.086140003389849618e+00, 1.179073571348233962e+01, 3.590927393892037855e+01, 4.169288522498799665e+00, 1.971491007513604510e+00
1.490000000000000000e+02, 1.176147167200975474e+01, 4.406301777674504372e+00, 7.109273562360856502e+00, 1.177065768008130853e+01, 3.543437817293315106e+01, 4.130231741399446044e+00, 1.866412541588031715e+00
1.500000000000000000e+02, 1.174164975219806983e+01, 4.399385180380372518e+00, 7.144773975077621131e+00, 1.175071732551092474e+01, 3.496771508288937724e+01, 4.100415629669615036e+00, 1.811374670806188192e+00
1.510000000000000000e+02, 1.172196177754205593e+01, 4.392513603579350168e+00, 7.187497690315779231e+00, 1.173091291800771252e+01, 3.449959995488764974e+01, 4.081611433374830789e+00, 1.818512556271992597e+00
1.520000000000000000e+02, 1.170240609978679558e+01, 4.385686188310177869e+00, 7.232151364583008224e+00, 1.171124275793066438e+01, 3.404055697338512232e+01, 4.075088767986846605e+00, 1.897623459889062447e+00
1.530000000000000000e+02, 1.168298110026053216e+01, 4.378902100735738046e+00, 7.273953299007595241e+00, 1.169170517699210343e+01, 3.358503924418378261e+01, 4.041909456056934857e+00, 1.823079123219625064e+00
1.540000000000000000e+02, 1.166368518919729169e+01, 4.372160531263653560e+00, 7.309148740925124343e+00, 1.167229853751038071e+01, 3.313416626956409772e+01, 3.990751943222003106e+00, 1.630657410889640335e+00
1.550000000000000000e+02, 1.164451680507768039e+01, 4.365460693701544770e+00, 7.335323643602684740e+00, 1.165302123168376269e+01, 3.268808801227265803e+01, 3.984732350316939176e+00, 1.718128802979193681e+00
1.560000000000000000e+02, 1.162547441398735693e+01, 4.358801824445476925e+00, 7.351498897095006591e+00, 1.163387168088476109e+01, 3.224700672430189030e+01, 3.967405841772196240e+00, 1.737251431094178011e+00
1.570000000000000000e+02, 1.160655650899260038e+01, 4.352183181700146619e+00, 7.358019502489920427e+00, 1.161484833497431701e+01, 3.181060323596665285e+01, 3.941405041531934383e+00, 1.697145411740929255e+00
1.580000000000000000e+02, 1.158776160953250489e+01, 4.345604044729454607e+00, 7.356278627547188087e+00, 1.159594967163515911e+01, 3.137767292990925583e+01, 3.925777499702952866e+00, 1.724704823599596537e+00
1.590000000000000000e+02, 1.156908826082729291e+01, 4.339063713136166456e+00, 7.348334229718974875e+00, 1.157717419572375306e+01, 3.095133095768602516e+01, 3.886850569147421552e+00, 1.601920258346752002e+00
1.600000000000000000e+02, 1.155053503330223919e+01, 4.332561506169410492e+00, 7.336485509507356007e+00, 1.155852043864023670e+01, 3.052916509088932173e+01, 3.840674211554867323e+00, 1.415524843079453587e+00
1.610000000000000000e+02, 1.153210052202680203e+01, 4.326096762058843304e+00, 7.322877455036674199e+00, 1.153998695771578475e+01, 3.010981151919141752e+01, 3.841184818841995252e+00, 1.558049813508370018e+00
1.620000000000000000e+02, 1.151378334616844512e+01, 4.319668837374340598e+00, 7.309193946379760831e+00, 1.152157233561685956e+01, 2.969600761306883996e+01, 3.835610961314522616e+00, 1.655629158278015378e+00
1.630000000000000000e+02, 1.149558214846077853e+01, 4.313277106410144057e+00, 7.296483603669411622e+00, 1.150327517976578839e+01, 2.928695686942383247e+01, 3.797157869096714045e+00, 1.526222767982351902e+00
1.640000000000000000e+02, 1.147749559468554104e+01, 4.306920960592439229e+00, 7.285139052853900843e+00, 1.148509412177721600e+01, 2.888294451663594131e+01, 3.780018172538757160e+00, 1.542701146313149474e+00
1.650000000000000000e+02, 1.145952237316807221e+01, 4.300599807909366135e+00, 7.275022268783683188e+00, 1.146702781690986939e+01, 2.848152443790343114e+01, 3.756929679123086618e+00, 1.516504012421205028e+00
1.660000000000000000e+02, 1.144166119428583528e+01, 4.294313072362541561e+00, 7.265700471430510454e+00, 1.144907494353320843e+01, 2.808708946486232350e+01, 3.734748227767209716e+00, 1.496694183760469032e+00
1.670000000000000000e+02, 1.142391078998963749e+01, 4.288060193439200418e+00, 7.256734122315310564e+00, 1.143123420260848810e+01, 2.769723508364315379e+01, 3.709035344587260141e+00, 1.449310080286620339e+00
1.680000000000000000e+02, 1.140626991333716767e+01, 4.281840625604074191e+00, 7.247946234285314482e+00, 1.141350431718378644e+01, 2.730977081789205840e+01, 3.686653162082788704e+00, 1.425780243909587464e+00
1.690000000000000000e+02, 1.138873733803849930e+01, 4.275653837810229341e+00, 7.239604334042162748e+00, 1.139588403190256827e+01, 2.692845378457043992e+01, 3.666583181791272406e+00, 1.418751933583739300e+00
1.700000000000000000e+02, 1.137131185801320044e+01, 4.269499313028052967e+00, 7.232464264896195871e+00, 1.137837211252537983e+01, 2.655116951456754393e+01, 3.634646533984165817e+00, 1.319296734921847181e+00
1.710000000000000000e+02, 1.135399228695873752e+01, 4.263376547791657423e+00, 7.227656516135399833e+00, 1.136096734546425502e+01, 2.617697035415198670e+01, 3.608751058433488978e+00, 1.261098447636653352e+00
1.720000000000000000e+02, 1.133677745792983771e+01, 4.257285051761987127e+00, 7.226435119528979989e+00, 1.134366853732948677e+01, 2.580826438128200806e+01, 3.594213346300210166e+00, 1.298850845501535511e+00
1.730000000000000000e+02, 1.131966622292847546e+01, 4.251224347305949003e+00, 7.229847036320519393e+00, 1.132647451448832676e+01, 2.544377342030504963e+01, 3.582250473495053544e+00, 1.354741173115287411e+00
1.740000000000000000e+02, 1.130265745250422782e+01, 4.245193969090911956e+00, 7.238405091818401083e+00, 1.130938412263532378e+01, 2.508376654500936098e+01, 3.560796624265368582e+00, 1.333742369504874681e+00
1.750000000000000000e+02, 1.128575003536464472e+01, 4.239193463693960773e+00, 7.251850295435594340e+00, 1.129239622637389218e+01, 2.472737635665532352e+01, 3.543263303003542308e+00, 1.342384314744581086e+00
1.760000000000000000e+02, 1.126894287799539818e+01, 4.233222389225301363e+00, 7.269066700685698379e+00, 1.127550970880882097e+01, 2.437641630073434840e+01, 3.506047360237190880e+00, 1.185909001175267985e+00
1.770000000000000000e+02, 1.125223490428991013e+01, 4.227280314965257801e+00, 7.288170320885845932e+00, 1.125872347114935046e+01, 2.402918729586692237e+01, 3.489223951604280671e+00, 1.197561057660296857e+00
1.780000000000000000e+02, 1.123562505518818533e+01, 4.221366821014309600e+00, 7.306747500102901860e+00, 1.124203643232254812e+01, 2.368569132062245330e+01, 3.481526106339865034e+00, 1.294239836331663618e+00
1.790000000000000000e+02, 1.121911228832461482e+01, 4.215481497955655854e+00, 7.322183475653776696e+00, 1.122544752859664463e+01, 2.334745637276961716e+01, 3.450822529214312873e+00, 1.185536666771123127e+00
1.800000000000000000e+02, 1.120269557768446944e+01, 4.209623946529807093e+00, 7.332008564573208709e+00, 1.120895571321405626e+01, 2.301203170797318620e+01, 3.434730643862224930e+00, 1.205941527746525077e+00
1.810000000000000000e+02, 1.118637391326885577e+01, 4.203793777320722569e+00, 7.334197742065336811e+00, 1.119255995603378828e+01, 2.268139409677857188e+01, 3.409533487126118256e+00, 1.141944010581240176e+00
1.820000000000000000e+02, 1.117014630076790382e+01, 4.197990610453048888e+00, 7.327381912521839347e+00, 1.117625924318296882e+01, 2.235356109656660806e+01, 3.388890476025570475e+00, 1.118474861853174795e+00
1.830000000000000000e+02, 1.115401176124193583e+01, 4.192214075300019438e+00, 7.310955771681848070e+00, 1.116005257671723250e+01, 2.203222480604129174e+01, 3.364857603853178780e+00, 1.060170509155320184e+00
1.840000000000000000e+02, 1.113796933081041551e+01, 4.186463810201590086e+00, 7.285089551482193393e+00, 1.114393897428968394e+01, 2.171348971365750202e+01, 3.346584096287265275e+00, 1.056508753553418556e+00
1.850000000000000000e+02, 1.112201806034845220e+01, 4.180739462192422096e+00, 7.250665795801388036e+00, 1.112791746882822252e+01, 2.139827882653352020e+01, 3.342159637910760317e+00, 1.186506633970055180e+00
1.860000000000000000e+02, 1.110615701519065190e+01, 4.175040686739333040e+00, 7.209167030562455558e+00, 1.111198710822095492e+01, 2.108782731400295418e+01, 3.317001599219723040e+00, 1.119609662890067137e+00
1.870000000000000000e+02, 1.109038527484211478e+01, 4.169367147487825775e+00, 7.162537580477604138e+00, 1.109614695500948933e+01, 2.078154979877021091e+01, 3.291977724893289103e+00, 1.043941611351691057e+00
1.880000000000000000e+02, 1.107470193269638514e+01, 4.163718516017383742e+00, 7.113035731306072584e+00, 1.108039608608985738e+01, 2.047865633704901001e+01, 3.277503916066659251e+00, 1.077768998275821621e+00
1.890000000000000000e+02, 1.105910609576015347e+01, 4.158094471605156883e+00, 7.063083976906466610e+00, 1.106473359242086651e+01, 2.017903263693190397e+01, 3.250535595489527196e+00, 9.794670262267393124e-01
1.900000000000000000e+02, 1.104359688438454157e+01, 4.152494700997745980e+00, 7.015117940872318769e+00, 1.104915857873966800e+01, 1.988359414974054218e+01, 3.228047349443438740e+00, 9.220226818686092507e-01
1.910000000000000000e+02, 1.102817343200277200e+01, 4.146918898190759428e+00, 6.971430875174960740e+00, 1.103367016328433259e+01, 1.959254957432392175e+01, 3.219740822425765092e+00, 1.023058201415444790e+00
1.920000000000000000e+02, 1.101283488487408491e+01, 4.141366764215858254e+00, 6.934011730204335144e+00, 1.101826747752321367e+01, 1.930463519686276186e+01, 3.204518056679225069e+00, 1.046487027455764274e+00
1.930000000000000000e+02, 1.099758040183366781e+01, 4.135838006934995370e+00, 6.904380724634834543e+00, 1.100294966589095047e+01, 1.902042408565004905e+01, 3.186377513216706259e+00, 1.036011836682735998e+00
1.940000000000000000e+02, 1.098240915404851670e+01, 4.130332340841592398e+00, 6.883435498082124404e+00, 1.098771588553088741e+01, 1.874063024727815474e+01, 3.164546499228843235e+00, 9.860438415646030075e-01
1.950000000000000000e+02, 1.096732032477900631e+01, 4.124849486868378712e+00, 6.871329966197391670e+00, 1.097256530604374269e+01, 1.846397309674564013e+01, 3.150283407926940615e+00, 1.014553623803920557e+00
1.960000000000000000e+02, 1.095231310914604350e+01, 4.119389172201648464e+00, 6.867412667865668396e+00, 1.095749710924235387e+01, 1.819017744522731306e+01, 3.129473898446105018e+00, 9.751823597854494263e-01
1.970000000000000000e+02, 1.093738671390365269e+01, 4.113951130101708209e+00, 6.870248218258209860e+00, 1.094251048891232436e+01, 1.792102252862682832e+01, 3.103706930013466980e+00, 8.679936422546714603e-01
1.980000000000000000e+02, 1.092254035721683891e+01, 4.108535099729256679e+00, 6.877733613754250186e+00, 1.092760465057841301e+01, 1.765568942749075276e+01, 3.092388522099283499e+00, 9.352241013845413731e-01
1.990000000000000000e+02, 1.090777326844460582e+01, 4.103140825977519057e+00, 6.887303248262831801e+00, 1.091277881127650140e+01, 1.739211187032421435e+01, 3.073202778119358936e+00, 9.064842478448245089e-01
2.000000000000000000e+02, 1.089308468792796702e+01, 4.097768059309878197e+00, 6.896197912383675188e+00, 1.089803219933099321e+01, 1.713363989256701103e+01, 3.058163440769805952e+00, 9.247854340685455199e-01
2.010000000000000000e+02, 1.087847386678284956e+01, 4.092416555602836681e+00, 6.901759441185823185e+00, 1.088336405413748409e+01, 1.687856300465914927e+01, 3.046366101673126714e+00, 9.791703024686745360e-01
2.020000000000000000e+02, 1.086394006669772594e+01, 4.087086075994094791e+00, 6.901707762177387018e+00, 1.086877362595057406e+01, 1.662584405081923578e+01, 3.026052975603453987e+00, 9.361161456331069664e-01
2.030000000000000000e+02, 1.084948255973587727e+01, 4.081776386735567641e+00, 6.894361484802224105e+00, 1.085426017567666435e+01, 1.637702935254487357e+01, 3.003222736791856029e+00, 8.563335204166067083e-01
2.040000000000000000e+02, 1.083510062814216113e+01, 4.076487259051156720e+00, 6.878774799338076562e+00, 1.083982297467161793e+01, 1.613182314391448813e+01, 2.984692193292861173e+00, 8.276476437178640344e-01
2.050000000000000000e+02, 1.082079356415415639e+01, 4.071218468999102669e+00, 6.854778879766478816e+00, 1.082546130454313982e+01, 1.588996011506102413e+01, 2.968719328136127711e+00, 8.306809938582020436e-01
2.060000000000000000e+02, 1.080656066981757313e+01, 4.065969797338766512e+00, 6.822931711396856613e+00, 1.081117445695775814e+01, 1.565060708997181749e+01, 2.953012244534682029e+00, 8.367882471498099273e-01
2.070000000000000000e+02, 1.079240125680583517e+01, 4.060741029401660818e+00, 6.784393507608463381e+00, 1.079696173345227628e+01, 1.541526114054987318e+01, 2.938459036349073905e+00, 8.559531130300653823e-01
2.080000000000000000e+02, 1.077831464624369318e+01, 4.055531954966598462e+00, 6.740753822531501349e+00, 1.078282244524958067e+01, 1.518286304961772615e+01, 2.918998763883741354e+00, 8.107892671731266043e-01
2.090000000000000000e+02, 1.076430016853480609e+01, 4.050342368138792892e+00, 6.693840208413759818e+00, 1.076875591307868341e+01, 1.495324288532540358e+01, 2.904264976713294200e+00, 8.243723722892962735e-01
2.100000000000000000e+02, 1.075035716319313828e+01, 4.045172067232790880e+00, 6.645536729800085141e+00, 1.075476146699888602e+01, 1.472706751382696844e+01, 2.890711247417343532e+00, 8.547291188478216561e-01
2.110000000000000000e+02, 1.073648497867813845e+01, 4.040020854659081451e+00, 6.597634518941521975e+00, 1.074083844622796491e+01, 1.450396887628920339e+01, 2.874496946036663392e+00, 8.471518210866973986e-01
2.120000000000000000e+02, 1.072268297223353350e+01, 4.034888536814268178e+00, 6.551727235601717325e+00, 1.072698619897425587e+01, 1.428446173088040361e+01, 2.855250275601239895e+00, 7.999241909318409727e-01
2.130000000000000000e+02, 1.070895050972969997e+01, 4.029774923974667189e+00, 6.509153732811311599e+00, 1.071320408227254184e+01, 1.406715611690929535e+01, 2.835591676872981637e+00, 7.391844422963406158e-01
2.140000000000000000e+02, 1.069528696550949576e+01, 4.024679830193219843e+00, 6.470980618607462098e+00, 1.069949146182365496e+01, 1.385334111574703186e+01, 2.823376298901701276e+00, 7.866578316484481581e-01
2.150000000000000000e+02, 1.068169172223747054e+01, 4.019603073199600196e+00, 6.438010720270064269e+00, 1.068584771183767756e+01, 1.364206193788766264e+01, 2.805408286255945960e+00, 7.498150574930102508e-01
2.160000000000000000e+02, 1.066816417075235890e+01, 4.014544474303406218e+00, 6.410801009592419497e+00, 1.067227221488064615e+01, 1.343405016430577525e+01, 2.789680167641399144e+00, 7.427379023385203283e-01
2.170000000000000000e+02, 1.065470370992280635e+01, 4.009503858300331736e+00, 6.389675653160980850e+00, 1.065876436172470498e+01, 1.322879874782660359e+01, 2.774560800492705148e+00, 7.447118332709491417e-01
2.180000000000000000e+02, 1.064130974650620409e+01, 4.004481053381210742e+00, 6.374725749111465944e+00, 1.064532355120155138e+01, 1.302639149871968982e+01, 2.755044128796761083e+00, 6.769118831741511855e-01
2.190000000000000000e+02, 1.062798169501057011e+01, 3.999475891043838160e+00, 6.365795314103032787e+00, 1.063194919005916539e+01, 1.282699351651459807e+01, 2.740647235482981614e+00, 6.865030645824768962e-01
2.200000000000000000e+02, 1.061471897755943594e+01, 3.994488206007478226e+00, 6.362460942214709370e+00, 1.061864069282166767e+01, 1.263005804844931035e+01, 2.725622685177414350e+00, 6.867095605358327637e-01
2.210000000000000000e+02, 1.060152102375958627e+01, 3.989517836129955697e+00, 6.364017990945177949e+00, 1.060539748165228957e+01, 1.243622791990028453e+01, 2.711524964990938980e+00, 6.982761785790253528e-01
2.220000000000000000e+02, 1.058838727057167972e+01, 3.984564622327249506e+00, 6.369487468137166708e+00, 1.059221898621931146e+01, 1.224514225206342566e+01, 2.696779066374012768e+00, 7.000214493103756874e-01
2.230000000000000000e+02, 1.057531716218357332e+01, 3.979628408495510694e+00, 6.377654451075449593e+00, 1.057910464356494629e+01, 1.205646978305498251e+01, 2.680897439067290833e+00, 6.806037328530654129e-01
2.240000000000000000e+02, 1.056231014988638783e+01, 3.974709041435410484e+00, 6.387141723748477773e+00, 1.056605389797707595e+01, 1.187068499423308410e+01, 2.663940908804675711e+00, 6.425329654561389159e-01
2.250000000000000000e+02, 1.054936569195315421e+01, 3.969806370778746096e+00, 6.396513423285790090e+00, 1.055306620086374458e+01, 1.168739046375396917e+01, 2.649293982355338084e+00, 6.393343923032641651e-01
2.260000000000000000e+02, 1.053648325352004456e+01, 3.964920248917229717e+00, 6.404395429022984310e+00, 1.054014101063038389e+01, 1.150678999667517033e+01, 2.636750203484868216e+00, 6.729746211950995427e-01
2.270000000000000000e+02, 1.052366230647009537e+01, 3.960050530933387325e+00, 6.409594278546919099e+00, 1.052727779255965679e+01, 1.132826774118781721e+01, 2.621707455113506224e+00, 6.612524061066791248e-01
2.280000000000000000e+02, 1.051090232931935375e+01, 3.955197074533492785e+00, 6.411195827429341243e+00, 1.051447601869387860e+01, 1.115304528394435124e+01, 2.607289650884399457e+00, 6.599334365193723073e-01
2.290000000000000000e+02, 1.049820280710541809e+01, 3.950359739982478136e+00, 6.408628686191385704e+00, 1.050173516771995708e+01, 1.097996275256448229e+01, 2.589784462938093945e+00, 6.018254714474866596e-01
2.300000000000000000e+02, 1.048556323127828804e+01, 3.945538390040743248e+00, 6.401684551182519556e+00, 1.048905472485676249e+01, 1.080925708521170314e+01, 2.575221192349613553e+00, 5.935025866081089507e-01
2.310000000000000000e+02, 1.047298309959346874e+01, 3.940732889902816893e+00, 6.390496064362939599e+00, 1.047643418174489582e+01, 1.064150851042126611e+01, 2.561974517008870578e+00, 6.090282534737766484e-01
2.320000000000000000e+02, 1.046046191600729536e+01, 3.935943107137794605e+00, 6.375480729751626718e+00, 1.046387303633876087e+01, 1.047595715968437702e+01, 2.545460516995987188e+00, 5.618091655178234500e-01
2.330000000000000000e+02, 1.044799919057441429e+01, 3.931168911631504503e+00, 6.357264845039801493e+00, 1.045137079280093495e+01, 1.031239280610133591e+01, 2.530671479533480372e+00, 5.430146751672111360e-01
2.340000000000000000e+02, 1.043559443934734965e+01, 3.926410175530336222e+00, 6.336603156561415595e+00, 1.043892696139871923e+01, 1.015145822212935123e+01, 2.517262891971158822e+00, 5.526255154738419773e-01
2.350000000000000000e+02, 1.042324718427814467e+01, 3.921666773186696098e+00, 6.314307717765249350e+00, 1.042654105840286860e+01, 9.992947815850447668e+00, 2.502722569084505189e+00, 5.362604432492926732e-01
2.360000000000000000e+02, 1.041095695312198899e+01, 3.916938581106009121e+00, 6.291193990468989305e+00, 1.041421260598841059e+01, 9.836583260909868898e+00, 2.489401453944964260e+00, 5.435811081715494764e-01
2.370000000000000000e+02, 1.039872327934281060e+01, 3.912225477895244552e+00, 6.268045272066897766e+00, 1.040194113213753191e+01, 9.682303519427975402e+00, 2.476742186266887913e+00, 5.623283042223663486e-01
2.380000000000000000e+02, 1.038654570202077743e+01, 3.907527344212899045e+00, 6.245590249688510731e+00, 1.038972617054445458e+01, 9.530764948866167430e+00, 2.462556802567998915e+00, 5.492240171042905850e-01
2.390000000000000000e+02, 1.037442376576166048e+01, 3.902844062720399076e+00, 6.224484891192088476e+00, 1.037756726052227130e+01, 9.381149791278934558e+00, 2.448682649706887648e+00, 5.396026824044284353e-01
2.400000000000000000e+02, 1.036235702060801955e+01, 3.898175518034870279e+00, 6.205290157705911191e+00, 1.036546394691169048e+01, 9.233882159480723217e+00, 2.434939378444523683e+00, 5.314691468161049093e-01
2.410000000000000000e+02, 1.035034502195216710e+01, 3.893521596683240382e+00, 6.188441068082001451e+00, 1.035341577999163221e+01, 9.088586429616032802e+00, 2.423157796905026196e+00, 5.615624825671428066e-01
2.420000000000000000e+02, 1.033838733045086755e+01, 3.888882187057622453e+00, 6.174209078347025148e+00, 1.034142231539165735e+01, 8.945660755615461923e+00, 2.407845664133712926e+00, 5.191161315016283861e-01
2.430000000000000000e+02, 1.032648351194172776e+01, 3.884257179371946034e+00, 6.162666298495574679e+00, 1.032948311400615005e+01, 8.804614236120148263e+00, 2.393369047218285139e+00, 4.869452906140614434e-01
2.440000000000000000e+02, 1.031463313736125365e+01, 3.879646465619790874e+00, 6.153664340045509107e+00, 1.031759774191024803e+01, 8.665493130831741553e+00, 2.380608925223049788e+00, 4.951763242730234937e-01
2.450000000000000000e+02, 1.030283578266452338e+01, 3.875049939533396159e+00, 6.146840811369094659e+00, 1.030576577027744101e+01, 8.528852729255261167e+00, 2.365868507292609557e+00, 4.522545673864654114e-01
2.460000000000000000e+02, 1.029109102874641835e+01, 3.870467496543789299e+00, 6.141662169880826916e+00, 1.029398677529884409e+01, 8.393966533719956047e+00, 2.354631293888788335e+00, 4.921748932671519694e-01
2.470000000000000000e+02, 1.027939846136443336e+01, 3.865899033742021818e+00, 6.137503776357182694e+00, 1.028226033810405404e+01, 8.261066331456101253e+00, 2.340452265032241463e+00, 4.609845085548233690e-01
2.480000000000000000e+02, 1.026775767106297366e+01, 3.861344449841461302e+00, 6.133758668533914715e+00, 1.027058604468359881e+01, 8.130132703332773048e+00, 2.326792542742475156e+00, 4.373970387430377582e-01
2.490000000000000000e+02, 1.025616825309912272e+01, 3.856803645141113623e+00, 6.129958259511609775e+00, 1.025896348581291129e+01, 8.001319488356244847e+00, 2.315231971243514320e+00, 4.652547408589138289e-01
2.500000000000000000e+02, 1.024462980736986140e+01, 3.852276521489944372e+00, 6.125882965660843560e+00, 1.024739225697780398e+01, 7.874321485927125330e+00, 2.302315243811795309e+00, 4.580618947656295292e-01
2.510000000000000000e+02, 1.023314193834069386e+01, 3.847762982252164843e+00, 6.121639891666827538e+00, 1.023587195830140750e+01, 7.749086704159927841e+00, 2.289932998680742848e+00, 4.608770141774701234e-01
2.520000000000000000e+02, 1.022170425497563073e+01, 3.843262932273457722e+00, 6.117688393269132163e+00, 1.022440219447254073e+01, 7.625996743297162261e+00, 2.277302565914733457e+00, 4.570445371129749912e-01
2.530000000000000000e+02, 1.021031637066854358e+01, 3.838776277848106933e+00, 6.114802076756938654e+00, 1.021298257467547010e+01, 7.504556067287433407e+00, 2.264181116469722976e+00, 4.377393287834940305e-01
2.540000000000000000e+02, 1.019897790317581077e+01, 3.834302926687015223e+00, 6.113966506529349587e+00, 1.020161271252104562e+01, 7.384879956883356300e+00, 2.251999867074210293e+00, 4.406677775024042121e-01
2.550000000000000000e+02, 1.018768847455025472e+01, 3.829842787886566846e+00, 6.116224028781088506e+00, 1.019029222597916373e+01, 7.267079413352985462e+00, 2.240695658659465739e+00, 4.637192933199671963e-01
2.560000000000000000e+02, 1.017644771107633694e+01, 3.825395771898327801e+00, 6.122488606809399769e+00, 1.017902073731252699e+01, 7.151125349782275542e+00, 2.227357517128019548e+00, 4.347375951863464705e-01
2.570000000000000000e+02, 1.016525524320657681e+01, 3.820961790499544097e+00, 6.133361881195981802e+00, 1.016779787301167914e+01, 7.036868136015344888e+00, 2.214251883336649129e+00, 4.062168199654844769e-01
2.580000000000000000e+02, 1.015411070549916772e+01, 3.816540756764417619e+00, 6.148984326052715055e+00, 1.015662326373129432e+01, 6.924131551480834368e+00, 2.202058887995514525e+00, 4.017422470259815470e-01
2.590000000000000000e+02, 1.014301373655677097e+01, 3.812132585036142718e+00, 6.168950818292801230e+00, 1.014549654422766523e+01, 6.813385796666152849e+00, 2.190202621691172968e+00, 4.038450877714456766e-01
2.600000000000000000e+02, 1.013196397896645529e+01, 3.807737190899673774e+00, 6.192308506767607135e+00, 1.013441735329738336e+01, 6.704259653126788621e+00, 2.177806103093071322e+00, 3.898739787755008401e-01
2.610000000000000000e+02, 1.012096107924074850e+01, 3.803354491155200634e+00, 6.217639123306259563e+00, 1.012338533371718796e+01, 6.596652177755487401e+00, 2.165680286422796197e+00, 3.792563446439640718e-01
2.620000000000000000e+02, 1.011000468775980465e+01, 3.798984403792323050e+00, 6.243211889956262084e+00, 1.011240013218493949e+01, 6.490744674148802851e+00, 2.154898709552767411e+00, 4.075020872353765089e-01
2.630000000000000000e+02, 1.009909445871462097e+01, 3.794626847964884142e+00, 6.267180999648333639e+00, 1.010146139926170505e+01, 6.386451476038976338e+00, 2.142817537518911131e+00, 3.955286707388876999e-01
2.640000000000000000e+02, 1.008823005005131890e+01, 3.790281743966462447e+00, 6.287795808608834136e+00, 1.009056878931493095e+01, 6.283701830549166090e+00, 2.131290977598037983e+00, 3.973136052007450458e-01
2.650000000000000000e+02, 1.007741112341644829e+01, 3.785949013206491465e+00, 6.303592711613625887e+00, 1.007972196046266866e+01, 6.182541584440413907e+00, 2.119480098407533042e+00, 3.891498858462071331e-01
2.660000000000000000e+02, 1.006663734410329702e+01, 3.781628578186989831e+00, 6.313543697947984867e+00, 1.006892057451884526e+01, 6.083026158514949877e+00, 2.107162171329266531e+00, 3.629469688965598073e-01
2.670000000000000000e+02, 1.005590838099916517e+01, 3.777320362479892335e+00, 6.317145511090208387e+00, 1.005816429693953573e+01, 5.984930978742768026e+00, 2.096074003119622997e+00, 3.716082118136313506e-01
2.680000000000000000e+02, 1.004522390653362685e+01, 3.773024290704948935e+00, 6.314443001002272737e+00, 1.004745279677023895e+01, 5.888217042513239186e+00, 2.085026085456489486e+00, 3.804929341339412519e-01
2.690000000000000000e+02, 1.003458359662771393e+01, 3.768740288508194425e+00, 6.305989159515519304e+00, 1.003678574659410927e+01, 5.793260180703338591e+00, 2.073463365630486610e+00, 3.707940513917439840e-01
2.700000000000000000e+02, 1.002398713064401825e+01, 3.764468282540954558e+00, 6.292751656333644306e+00, 1.002616282248115098e+01, 5.699509272686219319e+00, 2.061629385358658251e+00, 3.504983694319454002e-01
2.710000000000000000e+02, 1.001343419133769963e+01, 3.760208200439382864e+00, 6.275981095990918135e+00, 1.001558370393832398e+01, 5.607357629013749900e+00, 2.049999499803538683e+00, 3.330076013183840833e-01
2.720000000000000000e+02, 1.000292446480837860e+01, 3.755959970804514825e+00, 6.257059526713316444e+00, 1.000504807386056250e+01, 5.516495654233462886e+00, 2.038594311886877897e+00, 3.209941881888249138e-01
2.730000000000000000e+02, 9.992457640452876433e+00, 3.751723523182813658e+00, 6.237348796941206253e+00, 9.994555618482683812e+00, 5.427154660961915233e+00, 2.027979129197973407e+00, 3.335729851836291560e-01
2.740000000000000000e+02, 9.982033410918811356e+00, 3.747498788047207263e+00, 6.218057038730269603e+00, 9.984106027332167344e+00, 5.339037709096078999e+00, 2.017201567628656544e+00, 3.393083567196498729e-01
2.750000000000000000e+02, 9.971651472059010146e+00, 3.743285696778590133e+00, 6.200137888002918984e+00, 9.973698993182763317e+00, 5.252365260992841733e+00, 2.006258767311114521e+00, 3.357267051520964607e-01
2.760000000000000000e+02, 9.961311522886733272e+00, 3.739084181647787553e+00, 6.184231412754782831e+00, 9.963334212008954083e+00, 5.167140074536237471e+00, 1.995444694750202030e+00, 3.355320009812590154e-01
2.770000000000000000e+02, 9.951013265531694074e+00, 3.734894175797959015e+00, 6.170648950714356928e+00, 9.953011382941220120e+00, 5.083136704709382947e+00, 1.984205108863337008e+00, 3.168657274473179464e-01
2.780000000000000000e+02, 9.940756405196841783e+00, 3.730715613227439054e+00, 6.159397361626169243e+00, 9.942730208222096522e+00, 5.000407892218550643e+00, 1.973618315208357954e+00, 3.197860243761633803e-01
2.790000000000000000e+02, 9.930540650115904810e+00, 3.726548428772990640e+00, 6.150232857112900575e+00, 9.932490393163012854e+00, 4.918975728537086312e+00, 1.962692726596900750e+00, 3.077383644904426174e-01
2.800000000000000000e+02, 9.920365711511689000e+00, 3.722392558093472914e+00, 6.142731565942418648e+00, 9.922291646101893292e+00, 4.838829062366688305e+00, 1.952042389673781075e+00, 3.032674120198952661e-01
2.810000000000000000e+02, 9.910231303555079307e+00, 3.718247937653901491e+00, 6.136363718245444687e+00, 9.912133678361499278e+00, 4.759893693846733775e+00, 1.941670837411468176e+00, 3.070874519234200184e-01
2.820000000000000000e+02, 9.900137143324775124e+00, 3.714114504709894238e+00, 6.130560511830529968e+00, 9.902016204208507588e+00, 4.682201049302160634e+00, 1.930922683121840677e+00, 2.943216410122747595e-01
2.830000000000000000e+02, 9.890082950767705938e+00, 3.709992197292496741e+00, 6.124766551851489105e+00, 9.891938940813302494e+00, 4.605747791384877665e+00, 1.920462935233869572e+00, 2.894540623237510379e-01
2.840000000000000000e+02, 9.880068448660138003e+00, 3.705880954193360832e+00, 6.118475175930755405e+00, 9.881901608210455379e+00, 4.530492555960437429e+00, 1.910129613987921138e+00, 2.877150357473125530e-01
2.850000000000000000e+02, 9.870093362569445361e+00, 3.701780714950291262e+00, 6.111247976326595222e+00, 9.871903929259904231e+00, 4.456416361559861095e+00, 1.900107492827910471e+00, 2.954191049261347679e-01
2.860000000000000000e+02, 9.860157420816534568e+00, 3.697691419833124105e+00, 6.102722654158419857e+00, 9.861945629608799280e+00, 4.383398791326327704e+00, 1.889719291043061133e+00, 2.868848968463073579e-01
2.870000000000000000e+02, 9.850260354438914234e+00, 3.693613009829948890e+00, 6.092614604577261339e+00, 9.852026437653991664e+00, 4.311635039250480084e+00, 1.879383068528320821e+00, 2.765925603805227118e-01
2.880000000000000000e+02, 9.840401897154388067e+00, 3.689545426633653147e+00, 6.080717338488963009e+00, 9.842146084505186465e+00, 4.240929460593584110e+00, 1.869177145133113394e+00, 2.698901043265444777e-01
2.890000000000000000e+02, 9.830581785325362532e+00, 3.685488612628781802e+00, 6.066905324657498433e+00, 9.832304303948706803e+00, 4.171346914388894156e+00, 1.859208915629352754e+00, 2.698134950938080867e-01
2.900000000000000000e+02, 9.820799757923767359e+00, 3.681442510878708774e+00, 6.051140629128929582e+00, 9.822500832411892091e+00, 4.102915047756898304e+00, 1.849406612577273457e+00, 2.752619761154138645e-01
2.910000000000000000e+02, 9.811055556496546259e+00, 3.677407065113106555e+00, 6.033482454541339024e+00, 9.812735408928070058e+00, 4.035472180250749830e+00, 1.839555826631865676e+00, 2.751895071243146140e-01
2.920000000000000000e+02, 9.801348925131739165e+00, 3.673382219715706665e+00, 6.014096890033045817e+00, 9.803007775102162924e+00, 3.969084884524516355e+00, 1.829534166460627276e+00, 2.662880789391974812e-01
2.930000000000000000e+02, 9.791679610425141789e+00, 3.669367919712344772e+00, 5.993263243066000001e+00, 9.793317675076833595e+00, 3.903850687445077128e+00, 1.819261084511780036e+00, 2.409876877028611086e-01
2.940000000000000000e+02, 9.782047361447490985e+00, 3.665364110759283367e+00, 5.971373368900662726e+00, 9.783664855499216273e+00, 3.839624300894240783e+00, 1.810071265731612922e+00, 2.636593392248665069e-01
2.950000000000000000e+02, 9.772451929712225649e+00, 3.661370739131801777e+00, 5.948921338881477006e+00, 9.774049065488208399e+00, 3.776325136472793442e+00, 1.800599808686049075e+00, 2.707774979481467059e-01
2.960000000000000000e+02, 9.762893069143759206e+00, 3.657387751713045976e+00, 5.926482315847448668e+00, 9.764470056602297277e+00, 3.714044541191047877e+00, 1.790608739276587036e+00, 2.517238569168483986e-01
2.970000000000000000e+02, 9.753370536046277905e+00, 3.653415095983138183e+00, 5.904681266374896431e+00, 9.754927582807921382e+00, 3.652871481459368574e+00, 1.780780333570599838e+00, 2.360525690211092431e-01
2.980000000000000000e+02, 9.743884089073072019e+00, 3.649452720008528939e+00, 5.884153771938589905e+00, 9.745421400448359250e+00, 3.592490234291914941e+00, 1.771052054247420182e+00, 2.219081823871233983e-01
2.990000000000000000e+02, 9.734433489196332445e+00, 3.645500572431595643e+00, 5.865502420562031638e+00, 9.735951268213128174e+00, 3.533120853386776172e+00, 1.761921577530019434e+00, 2.350017232928257316e-01
3.000000000000000000e+02, 9.725018499677473116e+00, 3.641558602460469807e+00, 5.849252907330727780e+00, 9.726516947107883837e+00, 3.474760216237827493e+00, 1.752781584418658278e+00, 2.453907057927174340e-01
3.010000000000000000e+02, 9.715638886037925914e+00, 3.637626759859100556e+00, 5.835814020471206121e+00, 9.717118200424813779e+00, 3.417281461622985628e+00, 1.743261026729822971e+00, 2.333901025146287722e-01
3.020000000000000000e+02, 9.706294416030390337e+00, 3.633704994937533517e+00, 5.825445225835879093e+00, 9.707754793713517572e+00, 3.360692825049258481e+00, 1.733971486150123420e+00, 2.300376621937781363e-01
3.030000000000000000e+02, 9.696984859610578766e+00, 3.629793258542411305e+00, 5.818234740627191925e+00, 9.698426494752343530e+00, 3.305042664679510356e+00, 1.724835912374131697e+00, 2.316691980508684134e-01
3.040000000000000000e+02, 9.687709988909391612e+00, 3.625891502047686288e+00, 5.814089976600389953e+00, 9.689133073520215689e+00, 3.250297372427735532e+00, 1.715716586942866329e+00, 2.313945500576502223e-01
3.050000000000000000e+02, 9.678469578205550761e+00, 3.621999677345532742e+00, 5.812741174946945755e+00, 9.679874302168890665e+00, 3.196407973552305659e+00, 1.706748377408746631e+00, 2.359964141248835634e-01
3.060000000000000000e+02, 9.669263403898659348e+00, 3.618117736837467735e+00, 5.813758039596388372e+00, 9.670649954995669262e+00, 3.143319177872184511e+00, 1.697285380684208755e+00, 2.121368019988729703e-01
3.070000000000000000e+02, 9.660091244482710948e+00, 3.614245633425660742e+00, 5.816578244393731723e+00, 9.661459808416548611e+00, 3.091148100225837858e+00, 1.688288093902930331e+00, 2.086115192154777143e-01
3.080000000000000000e+02, 9.650952880519994892e+00, 3.610383320504436000e+00, 5.820545857496488118e+00, 9.652303640939798868e+00, 3.039808086474744986e+00, 1.679355998010046314e+00, 2.075299446998256081e-01
3.090000000000000000e+02, 9.641848094615435016e+00, 3.606530751951961378e+00, 5.824957008726077134e+00, 9.643181233139955566e+00, 2.989256802185661588e+00, 1.670341992573522782e+00, 1.966908511409166949e-01
3.100000000000000000e+02, 9.632776671391310330e+00, 3.602687882122116214e+00, 5.829109556044222984e+00, 9.634092367632236531e+00, 2.939529805474502044e+00, 1.661863444175785798e+00, 2.151345416495732132e-01
3.110000000000000000e+02, 9.623738397462402006e+00, 3.598854665836535016e+00, 5.832353138354679167e+00, 9.625036829047344256e+00, 2.890593105073618663e+00, 1.652923857672168761e+00, 2.037190558362802495e-01
3.120000000000000000e+02, 9.614733061411502746e+00, 3.595031058376824351e+00, 5.834135890252456491e+00, 9.616014404006680394e+00, 2.842423371955826727e+00, 1.644175839233936065e+00, 1.997670081370573891e-01
3.130000000000000000e+02, 9.605760453765325835e+00, 3.591217015476943608e+00, 5.834044279629474694e+00, 9.607024881097945723e+00, 2.795050389805812330e+00, 1.635529849677035630e+00, 1.989386795688595500e-01
3.140000000000000000e+02, 9.596820366970774785e+00, 3.587412493315752737e+00, 5.831833015619724669e+00, 9.598068050851109589e+00, 2.748467834086264272e+00, 1.626893387856662931e+00, 1.956031556305167785e-01
3.150000000000000000e+02, 9.587912595371596680e+00, 3.583617448509716752e+00, 5.827442725115648869e+00, 9.589143705714766597e+00, 2.702608381715111641e+00, 1.618333865883808009e+00, 1.935758084433853166e-01
3.160000000000000000e+02, 9.579036935185383683e+00, 3.579831838105764330e+00, 5.821004038658129431e+00, 9.580251640032861005e+00, 2.657482493168931370e+00, 1.609872700418611524e+00, 1.945072548911054577e-01
3.170000000000000000e+02, 9.570193184480931592e+00, 3.576055619574298294e+00, 5.812827768642573112e+00, 9.571391650021752184e+00, 2.613068737406496478e+00, 1.601542644705208129e+00, 2.003196336013042811e-01
3.180000000000000000e+02, 9.561381143155951889e+00, 3.572288750802354862e+00, 5.803381910228511131e+00, 9.562563533747658440e+00, 2.569432688408787691e+00, 1.592990577810382335e+00, 1.896564934011900905e-01
3.190000000000000000e+02, 9.552600612915115974e+00, 3.568531190086901006e+00, 5.793257165942288900e+00, 9.553767091104427678e+00, 2.526444033819263968e+00, 1.584621521783345921e+00, 1.863734143200159454e-01
3.200000000000000000e+02, 9.543851397248436896e+00, 3.564782896128279699e+00, 5.783123525143929911e+00, 9.545002123791654469e+00, 2.484142194359089562e+00, 1.576292765821355246e+00, 1.832147009301421936e-01
3.210000000000000000e+02, 9.535133301409990381e+00, 3.561043828023784830e+00, 5.773681072638465750e+00, 9.536268435293136392e+00, 2.442573571722427062e+00, 1.567968132914091317e+00, 1.763081860240194865e-01
3.220000000000000000e+02, 9.526446132396932498e+00, 3.557313945261372456e+00, 5.765608620312061561e+00, 9.527565830855648343e+00, 2.401634515370050682e+00, 1.559675526795157863e+00, 1.684218566046850885e-01
3.230000000000000000e+02, 9.517789698928863729e+00, 3.553593207713500401e+00, 5.759513919115299529e+00, 9.518894117468045479e+00, 2.361392646460631184e+00, 1.551509398836896425e+00, 1.652489561977378008e-01
3.240000000000000000e+02, 9.509163811427484347e+00, 3.549881575631097963e+00, 5.755889086547389510e+00, 9.510253103840671685e+00, 2.321770046221554473e+00, 1.543381807972710407e+00, 1.621142608587236023e-01
3.250000000000000000e+02, 9.500568281996560671e+00, 3.546179009637651980e+00, 5.755074459062578640e+00, 9.501642600385087789e+00, 2.282823678765907527e+00, 1.535265288066348210e+00, 1.550850934190572405e-01
3.260000000000000000e+02, 9.492002924402191510e+00, 3.542485470723423457e+00, 5.757233358602972473e+00, 9.493062419194103541e+00, 2.244474664569511280e+00, 1.527397120857260537e+00, 1.639281274351603590e-01
3.270000000000000000e+02, 9.483467554053358839e+00, 3.538800920239770775e+00, 5.762339299859831065e+00, 9.484512374022095571e+00, 2.206766874886395779e+00, 1.519450546537568059e+00, 1.629494474549286753e-01
3.280000000000000000e+02, 9.474961987982791101e+00, 3.535125319893597240e+00, 5.770176061964526149e+00, 9.475992280265634449e+00, 2.169691072261485942e+00, 1.511576252092100336e+00, 1.638383487472054034e-01
3.290000000000000000e+02, 9.466486044828080537e+00, 3.531458631741904775e+00, 5.780349947606495675e+00, 9.467501954944379960e+00, 2.133185896754120403e+00, 1.503711754909059950e+00, 1.618479135937880009e-01
3.300000000000000000e+02, 9.458039544813100719e+00, 3.527800818186459963e+00, 5.792312609884327834e+00, 9.459041216682281927e+00, 2.097301071503850256e+00, 1.495913294315481368e+00, 1.611793457965274012e-01
3.310000000000000000e+02, 9.449622309729683423e+00, 3.524151841968563126e+00, 5.805392174317366205e+00, 9.450609885689038592e+00, 2.061993419236502145e+00, 1.488247450593989996e+00, 1.669975292669137468e-01
3.320000000000000000e+02, 9.441234162919574402e+00, 3.520511666163926634e+00, 5.818830093387528990e+00, 9.442207783741832117e+00, 2.027240636677463126e+00, 1.480367562006533966e+00, 1.535120439166376693e-01
3.330000000000000000e+02, 9.432874929256644947e+00, 3.516880254177650045e+00, 5.831821238324749856e+00, 9.433834734167342972e+00, 1.993082958951709172e+00, 1.472613995382377139e+00, 1.446149528500321191e-01
3.340000000000000000e+02, 9.424544435129364572e+00, 3.513257569739299147e+00, 5.843555076024195216e+00, 9.425490561824002356e+00, 1.959465642224734516e+00, 1.464997584767199212e+00, 1.441740719096204493e-01
3.350000000000000000e+02, 9.416242508423534829e+00, 3.509643576898075157e+00, 5.853256263059629205e+00, 9.417175093084530602e+00, 1.926410833428671365e+00, 1.457332486124063964e+00, 1.348496637758539174e-01
3.360000000000000000e+02, 9.407968978505261148e+00, 3.506038240018086949e+00, 5.860223460756981417e+00, 9.408888155818708299e+00, 1.893892454108862200e+00, 1.449841537542746028e+00, 1.371148754203354303e-01
3.370000000000000000e+02, 9.399723676204176925e+00, 3.502441523773707654e+00, 5.863865501416976045e+00, 9.400629579376399647e+00, 1.861888584448508244e+00, 1.442385624091701901e+00, 1.385407418021396553e-01
3.380000000000000000e+02, 9.391506433796907416e+00, 3.498853393145029411e+00, 5.863734131322598131e+00, 9.392399194570831611e+00, 1.830454541797363888e+00, 1.434880720534874143e+00, 1.315206349263653984e-01
3.390000000000000000e+02, 9.383317084990773438e+00, 3.495273813413396713e+00, 5.859552402615971545e+00, 9.384196833662095116e+00, 1.799493862590981985e+00, 1.427540341503453769e+00, 1.349675358013953108e-01
3.400000000000000000e+02, 9.375155464907720670e+00, 3.491702750157036128e+00, 5.851237434009892269e+00, 9.376022330340900268e+00, 1.769043861747726654e+00, 1.420223297414710428e+00, 1.372378711852815791e-01
3.410000000000000000e+02, 9.367021410068488763e+00, 3.488140169246761069e+00, 5.838915819620719816e+00, 9.367875519712548282e+00, 1.739116311266789117e+00, 1.412877853625344793e+00, 1.322147718548402906e-01
3.420000000000000000e+02, 9.358914758376988274e+00, 3.484586036841764045e+00, 5.822929586866001372e+00, 9.359756238281129015e+00, 1.709675183996891334e+00, 1.405645210853750493e+00, 1.339281097729711767e-01
3.430000000000000000e+02, 9.350835349104917427e+00, 3.481040319385487969e+00, 5.803830455973393754e+00, 9.351664323933968959e+00, 1.680706897777141329e+00, 1.398460052020586319e+00, 1.356457792605399448e-01
3.440000000000000000e+02, 9.342783022876584909e+00, 3.477502983601575171e+00, 5.782360392037550589e+00, 9.343599615926262203e+00, 1.652206212678212882e+00, 1.391349778075869459e+00, 1.405831870100705816e-01
3.450000000000000000e+02, 9.334757621653942294e+00, 3.473973996489892802e+00, 5.759417181690408505e+00, 9.335561954865941203e+00, 1.624209471610485345e+00, 1.384127691146058936e+00, 1.314320891185422058e-01
3.460000000000000000e+02, 9.326758988721836729e+00, 3.470453325322633731e+00, 5.736005052760121181e+00, 9.327551182698751830e+00, 1.596643309955507961e+00, 1.376940962108736510e+00, 1.205851031326110184e-01
3.470000000000000000e+02, 9.318786968673467896e+00, 3.466940937640490272e+00, 5.713172122726139612e+00, 9.319567142693539807e+00, 1.569555170170679803e+00, 1.369924908222637905e+00, 1.224508971684864639e-01
3.480000000000000000e+02, 9.310841407396031499e+00, 3.463436801248899410e+00, 5.691938513898851859e+00, 9.311609679427736097e+00, 1.542891960228099046e+00, 1.362941335551767219e+00, 1.237151480074027837e-01
3.490000000000000000e+02, 9.302922152056588345e+00, 3.459940884214358636e+00, 5.673220977094229234e+00, 9.303678638773050125e+00, 1.516695933986407674e+00, 1.355991773574179993e+00, 1.239376428188754403e-01
3.500000000000000000e+02, 9.295029051088105732e+00, 3.456453154860807953e+00, 5.657761387704946188e+00, 9.295773867881360175e+00, 1.490901394366219046e+00, 1.349034318838081115e+00, 1.193543227581111282e-01
3.510000000000000000e+02, 9.287161954175703116e+00, 3.452973581766080269e+00, 5.646067072893876215e+00, 9.287895215170792085e+00, 1.465537560936568173e+00, 1.342142121066015603e+00, 1.168184236138942039e-01
3.520000000000000000e+02, 9.279320712243087854e+00, 3.449502133758416189e+00, 5.638370269716202365e+00, 9.280042530311998661e+00, 1.440612804709804795e+00, 1.335287980816035169e+00, 1.142618263290490349e-01
3.530000000000000000e+02, 9.271505177439165024e+00, 3.446038779913045857e+00, 5.634612028841530673e+00, 9.272215664214616737e+00, 1.416086003799004622e+00, 1.328528030669086757e+00, 1.171090889319704037e-01
3.540000000000000000e+02, 9.263715203124844422e+00, 3.442583489548825870e+00, 5.634452826154531024e+00, 9.264414469013921405e+00, 1.391972130898215365e+00, 1.321778386791787163e+00, 1.172607848205194647e-01
3.550000000000000000e+02, 9.255950643860019866e+00, 3.439136232224944578e+00, 5.637308583601070566e+00, 9.256638798057648998e+00, 1.368260291584874278e+00, 1.315039827991499211e+00, 1.137274822768105931e-01
3.560000000000000000e+02, 9.248211355390724364e+00, 3.435696977737684232e+00, 5.642407442457974653e+00, 9.248888505893008372e+00, 1.344949369895569902e+00, 1.308329810198909371e+00, 1.092750800979191000e-01
3.570000000000000000e+02, 9.240497194636461131e+00, 3.432265696117238640e+00, 5.648860130504929522e+00, 9.241163448253862711e+00, 1.322000973289955139e+00, 1.301690293971909940e+00, 1.075606902872921211e-01
3.580000000000000000e+02, 9.232808019677710476e+00, 3.428842357624593440e+00, 5.655735531018580176e+00, 9.233463482048087201e+00, 1.299443258170368320e+00, 1.295180018584439541e+00, 1.166907341952800464e-01
3.590000000000000000e+02, 9.225143689743591224e+00, 3.425426932748458331e+00, 5.662133179990515686e+00, 9.225788465345097222e+00, 1.277284654462543134e+00, 1.288578507438969512e+00, 1.110403856902205111e-01
3.600000000000000000e+02, 9.217504065199701557e+00, 3.422019392202253041e+00, 5.667245677928411496e+00, 9.218138257363538202e+00, 1.255456173714891266e+00, 1.282046064956080311e+00, 1.085194615271670437e-01
3.610000000000000000e+02, 9.209889007536119720e+00, 3.418619706921151469e+00, 5.670406014698389896e+00, 9.210512718459147763e+00, 1.234016711443944425e+00, 1.275537587876592882e+00, 1.043405875800004490e-01
3.620000000000000000e+02, 9.202298379355552171e+00, 3.415227848059171123e+00, 5.671117137329058089e+00, 9.202911710112767096e+00, 1.212926323124890571e+00, 1.269070853076727623e+00, 1.002475143347659053e-01
3.630000000000000000e+02, 9.194732044361659362e+00, 3.411843786986321625e+00, 5.669063368202478692e+00, 9.195335094918535290e+00, 1.192185201215398616e+00, 1.262702623410207892e+00, 1.037012834987014048e-01
3.640000000000000000e+02, 9.187189867347518302e+00, 3.408467495285796289e+00, 5.664105239835647509e+00, 9.187782736572206232e+00, 1.171788658567048724e+00, 1.256324696688888132e+00, 1.014896633157922751e-01
3.650000000000000000e+02, 9.179671714184244991e+00, 3.405098944751216550e+00, 5.656260798718279581e+00, 9.180254499859653805e+00, 1.151734769836013417e+00, 1.249992473771613266e+00, 9.990986126330864137e-02
3.660000000000000000e+02, 9.172177451809774951e+00, 3.401738107383921683e+00, 5.645677378529733836e+00, 9.172750250645497871e+00, 1.132025619515723225e+00, 1.243696527092856607e+00, 9.844272924653392487e-02
3.670000000000000000e+02, 9.164706948217766325e+00, 3.398384955390310047e+00, 5.632598246734892733e+00, 9.165269855861911452e+00, 1.112633416553105103e+00, 1.237445387268407249e+00, 9.772935959664098837e-02
3.680000000000000000e+02, 9.157260072446687715e+00, 3.395039461179219398e+00, 5.617328422471914884e+00, 9.157813183497536258e+00, 1.093561644093044460e+00, 1.231218277902339286e+00, 9.553576442216113462e-02
3.690000000000000000e+02, 9.149836694568996620e+00, 3.391701597359358722e+00, 5.600203413435822952e+00, 9.150380102586579412e+00, 1.074822102058874407e+00, 1.225047193646034316e+00, 9.563585347804108572e-02
3.700000000000000000e+02, 9.142436685680513264e+00, 3.388371336736778705e+00, 5.581563720233267745e+00, 9.142970483198030962e+00, 1.056384498356141011e+00, 1.218891070502906793e+00, 9.318610352323687673e-02
3.710000000000000000e+02, 9.135059917889890357e+00, 3.385048652312390161e+00, 5.561736831751681542e+00, 9.135584196425019954e+00, 1.038265928295423413e+00, 1.212782509071129722e+00, 9.182043637019217386e-02
3.720000000000000000e+02, 9.127706264308239170e+00, 3.381733517279518875e+00, 5.541027229337029958e+00, 9.128221114374325040e+00, 1.020443856331755939e+00, 1.206715749381916947e+00, 9.170290122542432143e-02
3.730000000000000000e+02, 9.120375599038883507e+00, 3.378425905021507969e+00, 5.519713782900285359e+00, 9.120881110155997007e+00, 1.002918832047679398e+00, 1.200676771025633638e+00, 9.006296098204298606e-02
3.740000000000000000e+02, 9.113067797167250461e+00, 3.375125789109355345e+00, 5.498052996715703244e+00, 9.113564057873132285e+00, 9.856939658526465697e-01, 1.194676113702392239e+00, 8.922930956483653142e-02
3.750000000000000000e+02, 9.105782734750887286e+00, 3.371833143299394653e+00, 5.476285949768711525e+00, 9.106269832611776138e+00, 9.687512208506220412e-01, 1.188682858898062022e+00, 8.381064009076297228e-02
3.760000000000000000e+02, 9.098520288809599066e+00, 3.368547941531011336e+00, 5.454646527200040396e+00, 9.098998310430941316e+00, 9.520971160978204395e-01, 1.182765678629036143e+00, 8.478472031395468955e-02
3.770000000000000000e+02, 9.091280337315721383e+00, 3.365270157924401317e+00, 5.433368651246494707e+00, 9.091749368352770588e+00, 9.357226350052922914e-01, 1.176854790487122937e+00, 8.127186718890858086e-02
3.780000000000000000e+02, 9.084062759184522662e+00, 3.361999766778360765e+00, 5.412690637069007771e+00, 9.084522884352807637e+00, 9.196215669197698173e-01, 1.171007082945747513e+00, 8.211486360711182930e-02
3.790000000000000000e+02, 9.076867434264705992e+00, 3.358736742568117606e+00, 5.392855430446221732e+00, 9.077318737350408284e+00, 9.037906137005115026e-01, 1.165208401814588735e+00, 8.534779401527933795e-02
3.800000000000000000e+02, 9.069694243329051275e+00, 3.355481059943198119e+00, 5.374106223855629416e+00, 9.070136807199260076e+00, 8.882296397388369513e-01, 1.159407550842629808e+00, 8.300763413471949625e-02
3.810000000000000000e+02, 9.062543068065171070e+00, 3.352232693725324619e+00, 5.356677690784031221e+00, 9.062976974678026210e+00, 8.729333305280090327e-01, 1.153649806250787169e+00, 8.187894840971603194e-02
3.820000000000000000e+02, 9.055413791066373008e+00, 3.348991618906350887e+00, 5.340783737368973050e+00, 9.055839121481101373e+00, 8.578819070761118937e-01, 1.147901954039916017e+00, 7.707949562408807076e-02
3.830000000000000000e+02, 9.048306295822644785e+00, 3.345757810646229569e+00, 5.326603181710743762e+00, 9.048723130209495480e+00, 8.431024994459432875e-01, 1.142202104372795013e+00, 7.412669531821444724e-02
3.840000000000000000e+02, 9.041220466711756387e+00, 3.342531244271015112e+00, 5.314265095890003288e+00, 9.041628884361815111e+00, 8.285545371459067665e-01, 1.136564946642985241e+00, 7.657439086137968198e-02
3.850000000000000000e+02, 9.034156188990460024e+00, 3.339311895270895114e+00, 5.303835668184141205e+00, 9.034556268325367512e+00, 8.142613718325451000e-01, 1.130948981269107589e+00, 7.690523884953269496e-02
3.860000000000000000e+02, 9.027113348785810842e+00, 3.336099739298254985e+00, 5.295308365798031325e+00, 9.027505167367378291e+00, 8.002075901462013530e-01, 1.125338027765902194e+00, 7.246397179760835638e-02
3.870000000000000000e+02, 9.020091833086585353e+00, 3.332894752165774577e+00, 5.288598918053324383e+00, 9.020475467626306809e+00, 7.863951410295003663e-01, 1.119780991203120246e+00, 7.139484665979002609e-02
3.880000000000000000e+02, 9.013091529734817087e+00, 3.329696909844554131e+00, 5.283546223484769655e+00, 9.013467056103269925e+00, 7.728025202225352608e-01, 1.114257545464772514e+00, 7.095576885785767618e-02
3.890000000000000000e+02, 9.006112327417429952e+00, 3.326506188462269975e+00, 5.279919747593053714e+00, 9.006479820653582991e+00, 7.594528764683662336e-01, 1.108761217345181072e+00, 6.916794830058466126e-02
3.900000000000000000e+02, 8.999154115657969299e+00, 3.323322564301358639e+00, 5.277433364901110480e+00, 8.999513649978393204e+00, 7.463304996371752376e-01, 1.103304883814121951e+00, 6.926109579623916657e-02
3.910000000000000000e+02, 8.992216784808441332e+00, 3.320146013797231621e+00, 5.275764959966056544e+00, 8.992568433616416002e+00, 7.334190397128189653e-01, 1.097853419753535009e+00, 6.372931031369111210e-02
3.920000000000000000e+02, 8.985300226041260885e+00, 3.316976513536518567e+00, 5.274580492129743448e+00, 8.985644061935779803e+00, 7.207379767154413752e-01, 1.092471374538547257e+00, 6.574937342180414701e-02
3.930000000000000000e+02, 8.978404331341273803e+00, 3.313814040255331328e+00, 5.273560704050303194e+00, 8.978740426125961349e+00, 7.082649992675312811e-01, 1.087122590800989608e+00, 6.823528053942212734e-02
3.940000000000000000e+02, 8.971528993497891236e+00, 3.310658570837567094e+00, 5.272428266954283238e+00, 8.971857418189824074e+00, 6.960031493866051244e-01, 1.081787351077948545e+00, 6.719408661516491910e-02
3.950000000000000000e+02, 8.964674106097326955e+00, 3.307510082313223521e+00, 5.270972950420580005e+00, 8.964994930935747064e+00, 6.839507465271855713e-01, 1.076493653292138974e+00, 6.813037922179102091e-02
3.960000000000000000e+02, 8.957839563514905734e+00, 3.304368551856754266e+00, 5.269072413354268569e+00, 8.958152857969865934e+00, 6.720978093129664765e-01, 1.071211878427344555e+00, 6.551647067882399034e-02
3.970000000000000000e+02, 8.951025260907490733e+00, 3.301233956785438295e+00, 5.266706451973101721e+00, 8.951331093688374096e+00, 6.604536659935753562e-01, 1.065965907810194846e+00, 6.363181488247292295e-02
3.980000000000000000e+02, 8.944231094205978394e+00, 3.298106274557781603e+00, 5.263963008143823785e+00, 8.944529533269951926e+00, 6.489998241405199320e-01, 1.060745562999803493e+00, 6.093539047660277014e-02
3.990000000000000000e+02, 8.937456960107894588e+00, 3.294985482771938035e+00, 5.261034914609546753e+00, 8.937748072668265209e+00, 6.377485450056241678e-01, 1.055564257212113111e+00, 5.978649990540486903e-02
4.000000000000000000e+02, 8.930702756070081350e+00, 3.291871559164158967e+00, 5.258207186928714805e+00, 8.930986608604559507e+00, 6.266836234893423674e-01, 1.050417468864737192e+00, 6.000944270921203944e-02
4.010000000000000000e+02, 8.923968380301468883e+00, 3.288764481607264312e+00, 5.255835595221078904e+00, 8.924245038560343346e+00, 6.158095143520682102e-01, 1.045289516574820166e+00, 5.742955288009340270e-02
4.020000000000000000e+02, 8.917253731755925727e+00, 3.285664228109133944e+00, 5.254318168451558968e+00, 8.917523260770151339e+00, 6.051196832387362168e-01, 1.040214250592058853e+00, 6.020878623437279920e-02
4.030000000000000000e+02, 8.910558710125203064e+00, 3.282570776811229329e+00, 5.254062088534993791e+00, 8.910821174214401452e+00, 5.946114043478955002e-01, 1.035163023665140791e+00, 6.177661332167176667e-02
4.040000000000000000e+02, 8.903883215831962517e+00, 3.279484105987128029e+00, 5.255449004507950939e+00, 8.904138678612337543e+00, 5.842794733571589072e-01, 1.030119061733704378e+00, 5.849380939767261783e-02
4.050000000000000000e+02, 8.897227150022875009e+00, 3.276404194041088402e+00, 5.258802036898052812e+00, 8.897475674415046498e+00, 5.741216411941439945e-01, 1.025116560892891826e+00, 5.769299814234685186e-02
4.060000000000000000e+02, 8.890590414561819088e+00, 3.273331019506629858e+00, 5.264357587180708009e+00, 8.890832062798560642e+00, 5.641412157735814503e-01, 1.020145344437461743e+00, 5.779792946383727203e-02
4.070000000000000000e+02, 8.883972912023132551e+00, 3.270264561045136187e+00, 5.272244516344296805e+00, 8.884207745657040078e+00, 5.543334728957135527e-01, 1.015195760335518393e+00, 5.594768907204959729e-02
4.080000000000000000e+02, 8.877374545684979523e+00, 3.267204797444482001e+00, 5.282472382177512138e+00, 8.877602625596049180e+00, 5.446889466810764802e-01, 1.010286771835316788e+00, 5.718850378338358881e-02
4.090000000000000000e+02, 8.870795219522754849e+00, 3.264151707617676035e+00, 5.294929364472461764e+00, 8.871016605925877485e+00, 5.352078035259157929e-01, 1.005387426701809250e+00, 5.388609815023932825e-02
4.100000000000000000e+02, 8.864234838202595057e+00, 3.261105270601523998e+00, 5.309389436988316113e+00, 8.864449590654979616e+00, 5.258913964829243781e-01, 1.000517382784471998e+00, 5.058576361528940857e-02
4.110000000000000000e+02, 8.857693307074956834e+00, 3.258065465555316731e+00, 5.325527439019913878e+00, 8.857901484483461374e+00, 5.167380068768432366e-01, 9.956917297923612020e-01, 5.153982903459418397e-02
4.120000000000000000e+02, 8.851170532168254113e+00, 3.255032271759527696e+00, 5.342940088746590988e+00, 8.851372192796647553e+00, 5.077324472776091335e-01, 9.908949867511710474e-01, 5.294608512786312671e-02
4.130000000000000000e+02, 8.844666420182594635e+00, 3.252005668614540213e+00, 5.361170723775756208e+00, 8.844861621658736794e+00, 4.988837738186360782e-01, 9.861191830985224227e-01, 5.255111902166390708e-02
4.140000000000000000e+02, 8.838180878483571590e+00, 3.248985635639386693e+00, 5.379735629749320402e+00, 8.838369677806506175e+00, 4.901888422193303452e-01, 9.813645571386192534e-01, 5.052164661970424964e-02
4.150000000000000000e+02, 8.831713815096124520e+00, 3.245972152470505190e+00, 5.398150137815131977e+00, 8.831896268643117054e+00, 4.816423128300544310e-01, 9.766445005568076265e-01, 5.034363058959223647e-02
4.160000000000000000e+02, 8.825265138698485501e+00, 3.242965198860518150e+00, 5.415953112117892765e+00, 8.825441302231963547e+00, 4.732361833847787413e-01, 9.719465647992213686e-01, 4.894650363088832307e-02
4.170000000000000000e+02, 8.818834758616180380e+00, 3.239964754677027159e+00, 5.432728883593271441e+00, 8.819004687290611599e+00, 4.649801832510392363e-01, 9.672835891945414932e-01, 4.960431748057304857e-02
4.180000000000000000e+02, 8.812422584816101079e+00, 3.236970799901423224e+00, 5.448126018926925163e+00, 8.812586333184791343e+00, 4.568657257481901768e-01, 9.626419097087403065e-01, 4.899707896407858726e-02
4.190000000000000000e+02, 8.806028527900657821e+00, 3.233983314627714378e+00, 5.461872493213797419e+00, 8.806186149922476503e+00, 4.488887474728421867e-01, 9.580303952689080971e-01, 4.912063259747035532e-02
4.200000000000000000e+02, 8.799652499101975778e+00, 3.231002279061373716e+00, 5.473786863638577138e+00, 8.799804048148006430e+00, 4.410492877382680699e-01, 9.534452247134618252e-01, 4.953525812617839974e-02
4.210000000000000000e+02, 8.793294410276175199e+00, 3.228027673518196305e+00, 5.483784967332842264e+00, 8.793439939136302286e+00, 4.333440544673491934e-01, 9.488818741393179046e-01, 4.844685125602982839e-02
4.220000000000000000e+02, 8.786954173897706610e+00, 3.225059478423182302e+00, 5.491881568363615962e+00, 8.787093734787122301e+00, 4.257680681102092857e-01, 9.443463573913042364e-01, 4.815384635401456087e-02
4.230000000000000000e+02, 8.780631703053760617e+00, 3.222097674309424953e+00, 5.498186346900010513e+00, 8.780765347619398753e+00, 4.183255499720386350e-01, 9.398223139120975844e-01, 4.325541782158682375e-02
4.240000000000000000e+02, 8.774326911438722121e+00, 3.219142241817021244e+00, 5.502893739061564204e+00, 8.774454690765633558e+00, 4.110090152256435925e-01, 9.353423612787078456e-01, 4.399425713861562781e-02
4.250000000000000000e+02, 8.768039713348706243e+00, 3.216193161691998093e+00, 5.506266451678960117e+00, 8.768161677966352485e+00, 4.038211281027082600e-01, 9.308832161480042888e-01, 4.337592970151092631e-02
4.260000000000000000e+02, 8.761770023676143992e+00, 3.213250414785246090e+00, 5.508613002119548518e+00, 8.761886223564630427e+00, 3.967554156911850538e-01, 9.264486882402596102e-01, 4.238105545745328440e-02
4.270000000000000000e+02, 8.755517757904421217e+00, 3.210313982051478998e+00, 5.510260327853240270e+00, 8.755628242500662850e+00, 3.898085733084384885e-01, 9.220444474476835461e-01, 4.310643084501288719e-02
4.280000000000000000e+02, 8.749282832102608154e+00, 3.207383844548198137e+00, 5.511523280453593188e+00, 8.749387650306420738e+00, 3.829850120581445028e-01, 9.176573691683649336e-01, 4.127053547604896122e-02
4.290000000000000000e+02, 8.743065162920203193e+00, 3.204459983434675419e+00, 5.512673530258719978e+00, 8.743164363100335734e+00, 3.762747200189435759e-01, 9.133015551715079061e-01, 4.143064182029363579e-02
4.300000000000000000e+02, 8.736864667581972554e+00, 3.201542379970950147e+00, 5.513910908230916341e+00, 8.736958297582070543e+00, 3.696849773243089388e-01, 9.089668777566315416e-01, 4.054543905026643247e-02
4.310000000000000000e+02, 8.730681263882821952e+00, 3.198631015516839593e+00, 5.515340360939004150e+00, 8.730769371027324866e+00, 3.632057231771740891e-01, 9.046596937212978418e-01, 4.046282640726584640e-02
4.320000000000000000e+02, 8.724514870182746407e+00, 3.195725871530960660e+00, 5.516957401802858207e+00, 8.724597501282719492e+00, 3.568392689743486446e-01, 9.003785752912163431e-01, 4.113879933129370448e-02
4.330000000000000000e+02, 8.718365405401808488e+00, 3.192826929569767991e+00, 5.518644193610350079e+00, 8.718442606760719471e+00, 3.505806563742093762e-01, 8.961189205167444660e-01, 4.074581341400975582e-02
4.340000000000000000e+02, 8.712232789015200041e+00, 3.189934171286604947e+00, 5.520177271938403685e+00, 8.712304606434621235e+00, 3.444300211206494100e-01, 8.918812223742352829e-01, 3.969448053666473075e-02
4.350000000000000000e+02, 8.706116941048339442e+00, 3.187047578430763473e+00, 5.521246575718013361e+00, 8.706183419833593007e+00, 3.383885343092349340e-01, 8.876687050208570406e-01, 3.894958898151085203e-02
4.360000000000000000e+02, 8.700017782072023920e+00, 3.184167132846562609e+00, 5.521484097383481782e+00, 8.700078967037766731e+00, 3.324480764718552028e-01, 8.834779471976799137e-01, 3.758833193850860677e-02
4.370000000000000000e+02, 8.693935233197645829e+00, 3.181292816472433671e+00, 5.520499310706316720e+00, 8.693991168673388614e+00, 3.266131298302476504e-01, 8.793148703130014843e-01, 3.750784653635149540e-02
4.380000000000000000e+02, 8.687869216072447998e+00, 3.178424611340021855e+00, 5.517917746756105579e+00, 8.687919945908019415e+00, 3.208743349683350066e-01, 8.751780784692766435e-01, 3.873360273586892027e-02
4.390000000000000000e+02, 8.681819652874834148e+00, 3.175562499573296726e+00, 5.513418761904946841e+00, 8.681865220445780906e+00, 3.152406971981723816e-01, 8.710552259622478255e-01, 3.629897189609919417e-02
4.400000000000000000e+02, 8.675786466309737932e+00, 3.172706463387679143e+00, 5.506768689711920572e+00, 8.675826914522666300e+00, 3.097007285672031540e-01, 8.669588424076435373e-01, 3.505814029216117872e-02
4.410000000000000000e+02, 8.669769579604029275e+00, 3.169856485089171283e+00, 5.497846134790370876e+00, 8.669804950901889740e+00, 3.042569184110572311e-01, 8.628877084616322080e-01, 3.466708010883622765e-02
4.420000000000000000e+02, 8.663768916501981110e+00, 3.167012547073510209e+00, 5.486657049535608621e+00, 8.663799252869289091e+00, 2.989066154060998626e-01, 8.588412112965349010e-01, 3.506392589747429900e-02
4.430000000000000000e+02, 8.657784401260771645e+00, 3.164174631825320105e+00, 5.473338311894650587e+00, 8.657809744228782023e+00, 2.936492338695830262e-01, 8.548160489222093039e-01, 3.487587875908529367e-02
4.440000000000000000e+02, 8.651815958646055904e+00, 3.161342721917284049e+00, 5.458149671972728711e+00, 8.651836349297868267e+00, 2.884845119826491278e-01, 8.508090432313677454e-01, 3.286367293736289913e-02
4.450000000000000000e+02, 8.645863513927558586e+00, 3.158516800009325109e+00, 5.441455045886639752e+00, 8.645878992903174520e+00, 2.834079242176092417e-01, 8.468259422221653399e-01, 3.126726391565458341e-02
4.460000000000000000e+02, 8.639926992874734424e+00, 3.155696848847795000e+00, 5.423695110209158621e+00, 8.639937600376057958e+00, 2.784211577261110349e-01, 8.428668117056450360e-01, 3.049111222264683230e-02
4.470000000000000000e+02, 8.634006321752465851e+00, 3.152882851264674713e+00, 5.405353907731967666e+00, 8.634012097548239950e+00, 2.735163889588890229e-01, 8.389351646949444463e-01, 3.202229361403881314e-02
4.480000000000000000e+02, 8.628101427316806848e+00, 3.150074790176790263e+00, 5.386922649049557421e+00, 8.628102410747510831e+00, 2.687006682301476546e-01, 8.350274849947132427e-01, 3.451432534988597978e-02
4.490000000000000000e+02, 8.622212236810769426e+00, 3.147272648585031085e+00, 5.368864039029766388e+00, 8.622208466793452430e+00, 2.639667500970652725e-01, 8.311322509691410065e-01, 3.289471269813216275e-02
4.500000000000000000e+02, 8.616338677960166947e+00, 3.144476409573580877e+00, 5.351580255836227984e+00, 8.616330192993221004e+00, 2.593143804156879395e-01, 8.272578670370659415e-01, 3.067155682368940053e-02
4.510000000000000000e+02, 8.610480678969480550e+00, 3.141686056309163533e+00, 5.335387184229875679e+00, 8.610467517137381677e+00, 2.547441237927209889e-01, 8.234114304736431800e-01, 3.136599234624025401e-02
4.520000000000000000e+02, 8.604638168517787733e+00, 3.138901572040292187e+00, 5.320496719422658671e+00, 8.604620367495764199e+00, 2.502535773111182471e-01, 8.195818929927647378e-01, 3.006459966070877329e-02
4.530000000000000000e+02, 8.598811075754722921e+00, 3.136122940096528477e+00, 5.307008018112694181e+00, 8.598788672813384437e+00, 2.458380548901121232e-01, 8.157765635290205042e-01, 2.989563436096997692e-02
4.540000000000000000e+02, 8.592999330296491323e+00, 3.133350143887757344e+00, 5.294907610810590803e+00, 8.592972362306396050e+00, 2.415025732946081694e-01, 8.119936955172254445e-01, 3.059724973363941655e-02
4.550000000000000000e+02, 8.587202862221898769e+00, 3.130583166903463166e+00, 5.284077438044828767e+00, 8.587171365658086586e+00, 2.372417503253689552e-01, 8.082269755637588871e-01, 2.874010739663799066e-02
4.560000000000000000e+02, 8.581421602068463272e+00, 3.127821992712020993e+00, 5.274309242415883503e+00, 8.581385613014916203e+00, 2.330549333979024806e-01, 8.044848937930699773e-01, 2.876661034031943731e-02
4.570000000000000000e+02, 8.575655480828528354e+00, 3.125066604959992667e+00, 5.265323403014923187e+00, 8.575615034982604357e+00, 2.289391614161434552e-01, 8.007634070040211549e-01, 2.867371728692562349e-02
4.580000000000000000e+02, 8.569904429945442104e+00, 3.122316987371434038e+00, 5.256790246789900145e+00, 8.569859562622237803e+00, 2.248957195499097228e-01, 7.970630552349524667e-01, 2.889136865072035668e-02
4.590000000000000000e+02, 8.564168381309759326e+00, 3.119573123747211962e+00, 5.248352069167702361e+00, 8.564119127446446100e+00, 2.209242733577019557e-01, 7.933797330919020174e-01, 2.728388481693033718e-02
4.600000000000000000e+02, 8.558447267255498758e+00, 3.116834997964325726e+00, 5.239644462915156176e+00, 8.558393661415589548e+00, 2.170193542579465507e-01, 7.897181515641357175e-01, 2.624705650543163876e-02
4.610000000000000000e+02, 8.552741020556419826e+00, 3.114102593975243138e+00, 5.230315993723036350e+00, 8.552683096934009299e+00, 2.131848289708289379e-01, 7.860815509095976372e-01, 2.785270006419568803e-02
4.620000000000000000e+02, 8.547049574422356244e+00, 3.111375895807236613e+00, 5.220045682867985093e+00, 8.546987366846295231e+00, 2.094146147576733674e-01, 7.824599192103107725e-01, 2.675193522355176837e-02
4.630000000000000000e+02, 8.541372862495578033e+00, 3.108654887561736579e+00, 5.208558092539707474e+00, 8.541306404433608890e+00, 2.057127563496349010e-01, 7.788601782534676499e-01, 2.648401276844591576e-02
4.640000000000000000e+02, 8.535710818847192627e+00, 3.105939553413685772e+00, 5.195636018684350432e+00, 8.535640143410043734e+00, 2.020748313848341748e-01, 7.752801049210572559e-01, 2.629718143954268283e-02
4.650000000000000000e+02, 8.530063377973570837e+00, 3.103229877610905518e+00, 5.181130870779842468e+00, 8.529988517918996038e+00, 1.984996512819364733e-01, 7.717181106832178283e-01, 2.498198355677053867e-02
4.660000000000000000e+02, 8.524430474792838552e+00, 3.100525844473467796e+00, 5.164970775190854013e+00, 8.524351462529622836e+00, 1.949870509580552136e-01, 7.681780993049726058e-01, 2.512069693776052340e-02
4.670000000000000000e+02, 8.518812044641373760e+00, 3.097827438393077060e+00, 5.147166314607034110e+00, 8.518728912233278550e+00, 1.915350496974541905e-01, 7.646574073563533469e-01, 2.511872621936219949e-02
4.680000000000000000e+02, 8.513208023270353308e+00, 3.095134643832457400e+00, 5.127813656762202577e+00, 8.513120802440031554e+00, 1.881444349500233648e-01, 7.611554253247858615e-01, 2.477322193063877590e-02
4.690000000000000000e+02, 8.507618346842335200e+00, 3.092447445324747246e+00, 5.107094679963284811e+00, 8.507527068975196727e+00, 1.848112900218460419e-01, 7.576740937474040205e-01, 2.516571997870022115e-02
4.700000000000000000e+02, 8.502042951927869296e+00, 3.089765827472904292e+00, 5.085273616012331743e+00, 8.501947648075905306e+00, 1.815383524169951468e-01, 7.542108312662525460e-01, 2.509204610898457463e-02
4.710000000000000000e+02, 8.496481775502150668e+00, 3.087089774949116183e+00, 5.062689739382524756e+00, 8.496382476387712046e+00, 1.783211060062246112e-01, 7.507639490726808473e-01, 2.322534802370364998e-02
4.720000000000000000e+02, 8.490934754941699580e+00, 3.084419272494214326e+00, 5.039745759089634625e+00, 8.490831490961230799e+00, 1.751606525144689952e-01, 7.473393772566987447e-01, 2.355970534622232188e-02
4.730000000000000000e+02, 8.485401828021069903e+00, 3.081754304917102338e+00, 5.016891824963836122e+00, 8.485294629248816278e+00, 1.720565146250938593e-01, 7.439316076943529588e-01, 2.264920722399214187e-02
4.740000000000000000e+02, 8.479882932909614368e+00, 3.079094857094184512e+00, 4.994605432679762202e+00, 8.479771829101267144e+00, 1.690049226213060640e-01, 7.405433380927701759e-01, 2.221659007537793093e-02
4.750000000000000000e+02, 8.474378008168249821e+00, 3.076440913968806257e+00, 4.973367970658673087e+00, 8.474263028764557504e+00, 1.660072885118872021e-01, 7.371749998095090683e-01, 2.278102331837532357e-02
4.760000000000000000e+02, 8.468886992746270437e+00, 3.073792460550698102e+00, 4.953639143964598368e+00, 8.468768166876623482e+00, 1.630620758012753524e-01, 7.338226610447625697e-01, 2.173649991758487901e-02
4.770000000000000000e+02, 8.463409825978208900e+00, 3.071149481915426804e+00, 4.935830964032703605e+00, 8.463287182464164005e+00, 1.601696076590331808e-01, 7.304901334236554300e-01, 2.162517249430933805e-02
4.780000000000000000e+02, 8.457946447580695803e+00, 3.068511963203853998e+00, 4.920283326219055731e+00, 8.457820014939469999e+00, 1.573254453004472586e-01, 7.271758023750743982e-01, 2.163440352018126261e-02
4.790000000000000000e+02, 8.452496797649372340e+00, 3.065879889621601517e+00, 4.907243330361494849e+00, 8.452366604097299785e+00, 1.545327271304204331e-01, 7.238789807581600400e-01, 2.117944602424101999e-02
4.800000000000000000e+02, 8.447060816655833193e+00, 3.063253246438521149e+00, 4.896850373986152860e+00, 8.446926890111772224e+00, 1.517888922784972616e-01, 7.206000994253540792e-01, 2.074374808231482792e-02
4.810000000000000000e+02, 8.441638445444583638e+00, 3.060632018988172387e+00, 4.889128642867310859e+00, 8.441500813533306058e+00, 1.490919016787453921e-01, 7.173399948671650428e-01, 2.095116557610776642e-02
4.820000000000000000e+02, 8.436229625230048157e+00, 3.058016192667306399e+00, 4.883987968588272111e+00, 8.436088315285569905e+00, 1.464434439337732041e-01, 7.140962374641008914e-01, 2.022618026488883294e-02
4.830000000000000000e+02, 8.430834297593596816e+00, 3.055405752935354435e+00, 4.881233197005077962e+00, 8.430689336662480216e+00, 1.438411520901362317e-01, 7.108706865397727004e-01, 1.980782026109370250e-02
4.840000000000000000e+02, 8.425452404480591184e+00, 3.052800685313922902e+00, 4.880581331609582740e+00, 8.425303819325209886e+00, 1.412845910397176330e-01, 7.076628873514224649e-01, 1.970270825765822048e-02
4.850000000000000000e+02, 8.420083888197485322e+00, 3.050200975386297753e+00, 4.881684911428338935e+00, 8.419931705299248392e+00, 1.387728303876391844e-01, 7.044723755894932715e-01, 1.940166114536002323e-02
4.860000000000000000e+02, 8.414728691408932093e+00, 3.047606608796947558e+00, 4.884159469517544316e+00, 8.414572936971476125e+00, 1.363045316958140518e-01, 7.012993979435314662e-01, 1.941679799764357839e-02
4.870000000000000000e+02, 8.409386757134921453e+00, 3.045017571251040778e+00, 4.887612573232349433e+00, 8.409227457087268931e+00, 1.338803094192376197e-01, 6.981426269592431177e-01, 1.853427944503106828e-02
4.880000000000000000e+02, 8.404058028747957820e+00, 3.042433848513959482e+00, 4.891671900155569297e+00, 8.403895208747632850e+00, 1.314983130445360748e-01, 6.950044080006415603e-01, 1.893938928988390946e-02
4.890000000000000000e+02, 8.398742449970255208e+00, 3.039855426410829065e+00, 4.896010035044682240e+00, 8.398576135406367271e+00, 1.291580200763690345e-01, 6.918817760899270697e-01, 1.818324544977251156e-02
4.900000000000000000e+02, 8.393439964870966108e+00, 3.037282290826042619e+00, 4.900364128294244281e+00, 8.393270180867256514e+00, 1.268591865715072153e-01, 6.887769563323771216e-01, 1.821033900473676206e-02
4.910000000000000000e+02, 8.388150517863421030e+00, 3.034714427702800865e+00, 4.904549159899565858e+00, 8.387977289281286275e+00, 1.246006800422251037e-01, 6.856887270148688263e-01, 1.814038643853967125e-02
4.920000000000000000e+02, 8.382874053702421335e+00, 3.032151823042648520e+00, 4.908464224470788118e+00, 8.382697405143883174e+00, 1.223819360858749289e-01, 6.826168596756180262e-01, 1.779616413521788176e-02
4.930000000000000000e+02, 8.377610517481535624e+00, 3.029594462905023544e+00, 4.912091918260023782e+00, 8.377430473292195146e+00, 1.202018870644370324e-01, 6.795622387111578400e-01, 1.808799672801344668e-02
4.940000000000000000e+02, 8.372359854630435194e+00, 3.027042333406805064e+00, 4.915491506225068363e+00, 8.372176438902382500e+00, 1.180602774138546085e-01, 6.765224446580658801e-01, 1.698113619406215954e-02
4.950000000000000000e+02, 8.367122010912245500e+00, 3.024495420721873273e+00, 4.918787027788032340e+00, 8.366935247486937399e+00, 1.159566581665682911e-01, 6.735006739782766205e-01, 1.728125266994454123e-02
4.960000000000000000e+02, 8.361896932420929573e+00, 3.021953711080665350e+00, 4.922151830452787813e+00, 8.361706844892047741e+00, 1.138895908644216998e-01, 6.704952572855898962e-01, 1.783429623597011099e-02
4.970000000000000000e+02, 8.356684565578696322e+00, 3.019417190769747350e+00, 4.925791181570954080e+00, 8.356491177294950390e+00, 1.118598785181618704e-01, 6.675044381527651671e-01, 1.693711312553626558e-02
4.980000000000000000e+02, 8.351484857133431916e+00, 3.016885846131380333e+00, 4.929924596195155218e+00, 8.351288191201350131e+00, 1.098645668572051926e-01, 6.645296658845039062e-01, 1.602857476793609001e-02
4.990000000000000000e+02, 8.346297754156152493e+00, 3.014359663563101588e+00, 4.934769345198814605e+00, 8.346097833442835068e+00, 1.079053133581929225e-01, 6.615713969499963376e-01, 1.561928164790506168e-02
5.000000000000000000e+02, 8.341123204038488836e+00, 3.011838629517298749e+00, 4.940526301167303735e+00, 8.340920051174324001e+00, 1.059799646737289158e-01, 6.586289246746664938e-01, 1.523670533222687071e-02
5.010000000000000000e+02, 8.335961154490187042e+00, 3.009322730500800791e+00, 4.947368883149757757e+00, 8.335754791871544001e+00, 1.040890632003117905e-01, 6.557026530585321478e-01, 1.525965123747241407e-02
5.020000000000000000e+02, 8.330811553536642933e+00, 3.006811953074466803e+00, 4.955435428535696296e+00, 8.330602003328527516e+00, 1.022318830622226671e-01, 6.527922993389034811e-01, 1.567118623159135388e-02
5.030000000000000000e+02, 8.325674349516440031e+00, 3.004306283852778758e+00, 4.964824907439170154e+00, 8.325461633655130811e+00, 1.004064648831045070e-01, 6.498967375216123665e-01, 1.526627327342752749e-02
5.040000000000000000e+02, 8.320549491078942594e+00, 3.001805709503442721e+00, 4.975595552877628336e+00, 8.320333631274584363e+00, 9.861386576401337534e-02, 6.470167694053862162e-01, 1.504774932021404887e-02
5.050000000000000000e+02, 8.315436927181874438e+00, 2.999310216746991831e+00, 4.987765746037258197e+00, 8.315217944921052151e+00, 9.685229226411173897e-02, 6.441523849950994141e-01, 1.504026039190918367e-02
5.060000000000000000e+02, 8.310336607088952832e+00, 2.996819792356395507e+00, 5.001316388279990477e+00, 8.310114523637226469e+00, 9.512226986185058630e-02, 6.413036363387706329e-01, 1.549896302738331191e-02
5.070000000000000000e+02, 8.305248480367522390e+00, 2.994334423156669089e+00, 5.016194007768691954e+00, 8.305023316771945829e+00, 9.342305462666694593e-02, 6.384692245890730700e-01, 1.510051019648451370e-02
5.080000000000000000e+02, 8.300172496886226270e+00, 2.991854096024493703e+00, 5.032313967788446973e+00, 8.299944273977823528e+00, 9.175365302681982860e-02, 6.356495766963160543e-01, 1.435638520748825503e-02
5.090000000000000000e+02, 8.295108606812686247e+00, 2.989378797887836559e+00, 5.049563332414036765e+00, 8.294877345208915287e+00, 9.011337147613972254e-02, 6.328455131413446288e-01, 1.427242229777476827e-02
5.100000000000000000e+02, 8.290056760611216546e+00, 2.986908515725574365e+00, 5.067803164117020920e+00, 8.289822480718385123e+00, 8.850231431247117253e-02, 6.300560306879482431e-01, 1.391372293353703229e-02
5.110000000000000000e+02, 8.285016909040546551e+00, 2.984443236567124291e+00, 5.086870240102907559e+00, 8.284779631056219174e+00, 8.691989123820556551e-02, 6.272817133933158429e-01, 1.393311372463056953e-02
5.120000000000000000e+02, 8.279989003151575488e+00, 2.981982947492077152e+00, 5.106578350119871601e+00, 8.279748747066948411e+00, 8.536509812569556543e-02, 6.245221073121433042e-01, 1.407113514697617106e-02
5.130000000000000000e+02, 8.274972994285150207e+00, 2.979527635629835025e+00, 5.126719459631118525e+00, 8.274729779887385561e+00, 8.383798718756810264e-02, 6.217765038905302966e-01, 1.345805108205579657e-02
5.140000000000000000e+02, 8.269968834069839403e+00, 2.977077288159252433e+00, 5.147065081711836854e+00, 8.269722680944395776e+00, 8.233763404675613351e-02, 6.190459019105517546e-01, 1.344830921848971794e-02
5.150000000000000000e+02, 8.264976474419770014e+00, 2.974631892308278847e+00, 5.167368202110877995e+00, 8.264727401952683294e+00, 8.086410704964738794e-02, 6.163296820497370376e-01, 1.341701216834961449e-02
5.160000000000000000e+02, 8.259995867532438751e+00, 2.972191435353612743e+00, 5.187366055090519623e+00, 8.259743894912595863e+00, 7.941675292939893993e-02, 6.136272651504761644e-01, 1.274421124403719505e-02
5.170000000000000000e+02, 8.255026965886576917e+00, 2.969755904620352549e+00, 5.206783967023477011e+00, 8.254772112107955806e+00, 7.799497057829243851e-02, 6.109397761842630947e-01, 1.288816782072117750e-02
5.180000000000000000e+02, 8.250069722240020553e+00, 2.967325287481649809e+00, 5.225340384656716353e+00, 8.249812006103896422e+00, 7.659825150820670503e-02, 6.082660912662199992e-01, 1.269750131566536877e-02
5.190000000000000000e+02, 8.245124089627603681e+00, 2.964899571358376118e+00, 5.242753097607740997e+00, 8.244863529744748121e+00, 7.522585659186928342e-02, 6.056061872852412931e-01, 1.202830938084353644e-02
5.200000000000000000e+02, 8.240190021359063977e+00, 2.962478743718780727e+00, 5.258746558688314643e+00, 8.239926636151905015e+00, 7.387833497821090500e-02, 6.029609279824851287e-01, 1.232230255728280176e-02
5.210000000000000000e+02, 8.235267471016983976e+00, 2.960062792078162364e+00, 5.273060106078804488e+00, 8.235001278721744811e+00, 7.255460176611577827e-02, 6.003292202179943970e-01, 1.214029456752401329e-02
5.220000000000000000e+02, 8.230356392454730496e+00, 2.957651703998540160e+00, 5.285456800447665415e+00, 8.230087411123543362e+00, 7.125418199961069954e-02, 5.977116082349942516e-01, 1.237480523077497986e-02
5.230000000000000000e+02, 8.225456739794429595e+00, 2.955245467088325029e+00, 5.295732508672153394e+00, 8.225184987297433636e+00, 6.997662951677036114e-02, 5.951072475866263645e-01, 1.199533128580967251e-02
5.240000000000000000e+02, 8.220568467424948622e+00, 2.952844069002002136e+00, 5.303724794803119202e+00, 8.220293961452350473e+00, 6.872204989948825504e-02, 5.925164720677534858e-01, 1.150892600315267869e-02
5.250000000000000000e+02, 8.215691529999910259e+00, 2.950447497439810274e+00, 5.309321120562468188e+00, 8.215414288064026849e+00, 6.748984492860264639e-02, 5.899395936050468858e-01, 1.153729674592162031e-02
5.260000000000000000e+02, 8.210825882435702994e+00, 2.948055740147425663e+00, 5.312465816190750978e+00, 8.210545921872986597e+00, 6.627912963373298882e-02, 5.873757732909070661e-01, 1.098216947861385684e-02
5.270000000000000000e+02, 8.205971479909534239e+00, 2.945668784915653760e+00, 5.313165264165594870e+00, 8.205688817882569097e+00, 6.509001044467088715e-02, 5.848259272750586657e-01, 1.126513702525430358e-02
5.280000000000000000e+02, 8.201128277857481663e+00, 2.943286619580118835e+00, 5.311490751032519775e+00, 8.200842931356955745e+00, 6.392232326939964460e-02, 5.822890944070918673e-01, 1.120668424627580678e-02
5.290000000000000000e+02, 8.196296231972576507e+00, 2.940909232020957997e+00, 5.307578494708427463e+00, 8.196008217819233721e+00, 6.277492482936071483e-02, 5.797653268489628697e-01, 1.084584855340448711e-02
5.300000000000000000e+02, 8.191475298202890443e+00, 2.938536610162519658e+00, 5.301626453650794879e+00, 8.191184633049463315e+00, 6.164808999492231434e-02, 5.772547949827111502e-01, 1.068722521093401663e-02
5.310000000000000000e+02, 8.186665432749652638e+00, 2.936168741973067764e+00, 5.293887675203690968e+00, 8.186372133082763014e+00, 6.054102628984776163e-02, 5.747573861846526633e-01, 1.058967209986142431e-02
5.320000000000000000e+02, 8.181866592065372146e+00, 2.933805615464482042e+00, 5.284660143817538014e+00, 8.181570674207424787e+00, 5.945404370419994644e-02, 5.722729265590462688e-01, 1.051681005398573746e-02
5.330000000000000000e+02, 8.177078732851994047e+00, 2.931447218691968004e+00, 5.274273340049474790e+00, 8.176780212963034700e+00, 5.838620219119618898e-02, 5.698011471497658187e-01, 1.003540890369772863e-02
5.340000000000000000e+02, 8.172301812059044934e+00, 2.929093539753767406e+00, 5.263072004873273535e+00, 8.172000706138605963e+00, 5.733696006670171985e-02, 5.673423842802207684e-01, 9.926344387923813004e-03
5.350000000000000000e+02, 8.167535786881821025e+00, 2.926744566790869140e+00, 5.251397898876632553e+00, 8.167232110770743958e+00, 5.630696310306580743e-02, 5.648962165750263109e-01, 9.535367882574802625e-03
5.360000000000000000e+02, 8.162780614759586939e+00, 2.924400287986730795e+00, 5.239570622338256101e+00, 8.162474384141820138e+00, 5.529523183805624964e-02, 5.624630248646138586e-01, 9.721100322685629833e-03
5.370000000000000000e+02, 8.158036253373772695e+00, 2.922060691566992663e+00, 5.227868784162287952e+00, 8.157727483778154820e+00, 5.430092597994147507e-02, 5.600423011977785359e-01, 9.709315880514003336e-03
5.380000000000000000e+02, 8.153302660646211564e+00, 2.919725765799204176e+00, 5.216512938128818000e+00, 8.152991367448230164e+00, 5.332497293330023397e-02, 5.576340337082521526e-01, 9.623248357814482082e-03
5.390000000000000000e+02, 8.148579794737377924e+00, 2.917395498992547243e+00, 5.205651711813883864e+00, 8.148265993160910270e+00, 5.236597020202265335e-02, 5.552380175024671516e-01, 9.213136949046359103e-03
5.400000000000000000e+02, 8.143867614044644654e+00, 2.915069879497564020e+00, 5.195352416796280792e+00, 8.143551319163675473e+00, 5.142416815403798996e-02, 5.528544379457470681e-01, 8.926693705007961166e-03
5.410000000000000000e+02, 8.139166077200558291e+00, 2.912748895705890018e+00, 5.185597146504352217e+00, 8.138847303940883293e+00, 5.049909718949515541e-02, 5.504834990805449468e-01, 9.340793310339590844e-03
5.420000000000000000e+02, 8.134475143071126624e+00, 2.910432536049984087e+00, 5.176284959744135605e+00, 8.134153906212027607e+00, 4.959070482365492138e-02, 5.481243605638044247e-01, 9.040248057344801511e-03
5.430000000000000000e+02, 8.129794770754116939e+00, 2.908120789002868189e+00, 5.167240253329508093e+00, 8.129471084930033342e+00, 4.869808143480704871e-02, 5.457774591777262430e-01, 8.883365078283982433e-03
5.440000000000000000e+02, 8.125124919577388027e+00, 2.905813643077864938e+00, 5.158226900526661218e+00, 8.124798799279547623e+00, 4.782171692805799873e-02, 5.434426456560121910e-01, 8.848657528429764579e-03
5.450000000000000000e+02, 8.120465549097207969e+00, 2.903511086828338250e+00, 5.148967232679168227e+00, 8.120137008675259338e+00, 4.696073671240099529e-02, 5.411197699328254007e-01, 8.692013222649319290e-03
5.460000000000000000e+02, 8.115816619096614559e+00, 2.901213108847441102e+00, 5.139164523722580924e+00, 8.115485672760229363e+00, 4.611535277508580638e-02, 5.388088233898707946e-01, 8.614415712587907351e-03
5.470000000000000000e+02, 8.111178089583768624e+00, 2.898919697767857073e+00, 5.128527341839711262e+00, 8.110844751404227893e+00, 4.528468649322750506e-02, 5.365096783708660499e-01, 8.441666732322387207e-03
5.480000000000000000e+02, 8.106549920790339314e+00, 2.896630842261554761e+00, 5.116793981050973272e+00, 8.106214204702101966e+00, 4.446909805724508225e-02, 5.342222459419239122e-01, 8.194364274655009661e-03
5.490000000000000000e+02, 8.101932073169884063e+00, 2.894346531039538206e+00, 5.103755180873579711e+00, 8.101593992972139446e+00, 4.366811079023435321e-02, 5.319465224879245113e-01, 7.938430198991527909e-03
5.500000000000000000e+02, 8.097324507396269411e+00, 2.892066752851599531e+00, 5.089273471740797028e+00, 8.096984076754470294e+00, 4.288123253002303764e-02, 5.296825680027675842e-01, 8.036768781777590270e-03
5.510000000000000000e+02, 8.092727184362072279e+00, 2.889791496486078248e+00, 5.073297725551844550e+00, 8.092384416809448311e+00, 4.210858851581483764e-02, 5.274301772216382078e-01, 8.150912718826622966e-03
5.520000000000000000e+02, 8.088140065177025662e+00, 2.887520750769619227e+00, 5.055871818967344389e+00, 8.087794974116084390e+00, 4.134933855447728984e-02, 5.251890769445382023e-01, 7.892405088565056237e-03
5.530000000000000000e+02, 8.083563111166464310e+00, 2.885254504566934664e+00, 5.037136707435990957e+00, 8.083215709870465560e+00, 4.060407601811507478e-02, 5.229593509744070445e-01, 7.478088030566062624e-03
5.540000000000000000e+02, 8.078996283869773976e+00, 2.882992746780570048e+00, 5.017325639270979742e+00, 8.078646585484206000e+00, 3.987182656611014397e-02, 5.207412675334444074e-01, 7.796115252769014216e-03
5.550000000000000000e+02, 8.074439545038876176e+00, 2.880735466350667462e+00, 4.996752693091188746e+00, 8.074087562582889177e+00, 3.915277624528907402e-02, 5.185342700102701929e-01, 7.687833091367353607e-03
5.560000000000000000e+02, 8.069892856636711187e+00, 2.878482652254736429e+00, 4.975795280748837257e+00, 8.069538603004557942e+00, 3.844666758412799284e-02, 5.163384835658484384e-01, 7.582979942922375705e-03
5.570000000000000000e+02, 8.065356180835731692e+00, 2.876234293507426099e+00, 4.954871700695556491e+00, 8.064999668798177979e+00, 3.775289976518126506e-02, 5.141538913959929902e-01, 7.614160253597923936e-03
5.580000000000000000e+02, 8.060829480016424853e+00, 2.873990379160295205e+00, 4.934415226906862628e+00, 8.060470722222149220e+00, 3.707176528793426629e-02, 5.119802924144960521e-01, 7.478251673724964702e-03
5.590000000000000000e+02, 8.056312716765830828e+00, 2.871750898301590471e+00, 4.914846542323181744e+00, 8.055951725742804825e+00, 3.640257039520859023e-02, 5.098177415367829424e-01, 7.430998728147467092e-03
5.600000000000000000e+02, 8.051805853876082608e+00, 2.869515840056024558e+00, 4.896546534658098082e+00, 8.051442642032940356e+00, 3.574563509964182734e-02, 5.076660983857540499e-01, 7.337070300117786749e-03
5.610000000000000000e+02, 8.047308854342960061e+00, 2.867285193584553138e+00, 4.879831528506288763e+00, 8.046943433970341175e+00, 3.510032949083900788e-02, 5.055252814993557164e-01, 7.120987342909438321e-03
5.620000000000000000e+02, 8.042821681364442199e+00, 2.865058948084160395e+00, 4.864932902571278639e+00, 8.042454064636340050e+00, 3.446657585693835291e-02, 5.033951784312382660e-01, 6.666983657657248562e-03
5.630000000000000000e+02, 8.038344298339294980e+00, 2.862837092787641868e+00, 4.851982725340056035e+00, 8.037974497314364086e+00, 3.384412852760878415e-02, 5.012760053983457142e-01, 6.674943187375356572e-03
5.640000000000000000e+02, 8.033876668865651993e+00, 2.860619616963389511e+00, 4.841006554218466817e+00, 8.033504695488520753e+00, 3.323274354126259239e-02, 4.991675199345044223e-01, 6.765485485890914211e-03
5.650000000000000000e+02, 8.029418756739611140e+00, 2.858406509915184301e+00, 4.831923928442768634e+00, 8.029044622842173240e+00, 3.263230130595161371e-02, 4.970695920045475891e-01, 6.677139376777708329e-03
5.660000000000000000e+02, 8.024970525953857958e+00, 2.856197760981981748e+00, 4.824556415056297176e+00, 8.024594243256537140e+00, 3.204284074136658222e-02, 4.949821930109283286e-01, 6.565713115680682846e-03
5.670000000000000000e+02, 8.020531940696272954e+00, 2.853993359537705832e+00, 4.818642421432363321e+00, 8.020153520809293113e+00, 3.146365048002613268e-02, 4.929052963890986905e-01, 6.463089946149605698e-03
5.680000000000000000e+02, 8.016102965348576248e+00, 2.851793294991046501e+00, 4.813857444394331608e+00, 8.015722419773206653e+00, 3.089489331502045383e-02, 4.908388979827719711e-01, 6.612064891102015056e-03
5.690000000000000000e+02, 8.011683564484970432e+00, 2.849597556785253616e+00, 4.809838042794134516e+00, 8.011300904614758522e+00, 3.033647808016324415e-02, 4.887827477772403451e-01, 6.426804904534433836e-03
5.700000000000000000e+02, 8.007273702870804755e+00, 2.847406134397935329e+00, 4.806207626484681583e+00, 8.006888939992784060e+00, 2.978800605404766100e-02, 4.867370183817407714e-01, 6.592212278633870388e-03
5.710000000000000000e+02, 8.002873345461230414e+00, 2.845219017340858692e+00, 4.802602148310286978e+00, 8.002486490757142690e+00, 2.924919942011736801e-02, 4.847014339713456854e-01, 6.519540335018882311e-03
5.720000000000000000e+02, 7.998482457399898493e+00, 2.843036195159753365e+00, 4.798693940144637793e+00, 7.998093521947366114e+00, 2.872027462833713282e-02, 4.826759325685383017e-01, 6.165154377513034668e-03
5.730000000000000000e+02, 7.994101004017636569e+00, 2.840857657434113115e+00, 4.794212206976287582e+00, 7.993709998791350912e+00, 2.820076872686960723e-02, 4.806606683272061087e-01, 6.157404116665872278e-03
5.740000000000000000e+02, 7.989728950831160859e+00, 2.838683393777005737e+00, 4.788959038161943127e+00, 7.989335886704038714e+00, 2.769043480774550231e-02, 4.786554027865677630e-01, 6.011629701784240200e-03
5.750000000000000000e+02, 7.985366263541783916e+00, 2.836513393834877217e+00, 4.782820170519852532e+00, 7.984971151286123003e+00, 2.718939206890760504e-02, 4.766601424335634163e-01, 5.870662939491691490e-03
5.760000000000000000e+02, 7.981012908034140096e+00, 2.834347647287363436e+00, 4.775770112163321812e+00, 7.980615758322752384e+00, 2.669720047212060035e-02, 4.746748018678292325e-01, 5.706014943813677957e-03
5.770000000000000000e+02, 7.976668850374925235e+00, 2.832186143847101434e+00, 4.767871588466746857e+00, 7.976269673782261371e+00, 2.621407179980768734e-02, 4.726993697848970166e-01, 5.616278758861100416e-03
5.780000000000000000e+02, 7.972334056811634539e+00, 2.830028873259542888e+00, 4.759269591586932968e+00, 7.971932863814893189e+00, 2.573939214122189859e-02, 4.707337751130543646e-01, 5.629721431202528402e-03
5.790000000000000000e+02, 7.968008493771320921e+00, 2.827875825302768042e+00, 4.750180598086294559e+00, 7.967605294751553657e+00, 2.527329423090023119e-02, 4.687778746235395921e-01, 5.403735249635123125e-03
5.800000000000000000e+02, 7.963692127859367531e+00, 2.825726989787304078e+00, 4.740877763386665222e+00, 7.963286933102554421e+00, 2.481566378192134534e-02, 4.668317614729274312e-01, 5.474638047256152537e-03
5.810000000000000000e+02, 7.959384925858254967e+00, 2.823582356555942585e+00, 4.731673104077297687e+00, 7.958977745556389038e+00, 2.436613624972464032e-02, 4.648953396787078307e-01, 5.711146016346391532e-03
5.820000000000000000e+02, 7.955086854726353351e+00, 2.821441915483561491e+00, 4.722897833576376492e+00, 7.954677698978493083e+00, 2.392477094333708004e-02, 4.629683747452204012e-01, 5.541209635908262744e-03
5.830000000000000000e+02, 7.950797881596719741e+00, 2.819305656476942978e+00, 4.714882113946586628e+00, 7.950386760410040665e+00, 2.349117116423933560e-02, 4.610509333227651441e-01, 5.304445997913281169e-03
5.840000000000000000e+02, 7.946517973775899080e+00, 2.817173569474602512e+00, 4.707935515306594709e+00, 7.946104897066734729e+00, 2.306549975189181242e-02, 4.591430199329277206e-01, 5.293650708097257483e-03
5.850000000000000000e+02, 7.942247098742749145e+00, 2.815045644446610318e+00, 4.702329423432390243e+00, 7.941832076337609791e+00, 2.264733459633858428e-02, 4.572444750028367144e-01, 5.086815419007121274e-03
5.860000000000000000e+02, 7.937985224147261043e+00, 2.812921871394417739e+00, 4.698282499300884041e+00, 7.937568265783852439e+00, 2.223686554847446525e-02, 4.553553682343529641e-01, 5.174454405400394884e-03
5.870000000000000000e+02, 7.933732317809396584e+00, 2.810802240350689374e+00, 4.695950072919449880e+00, 7.933313433137618276e+00, 2.183376470456279209e-02, 4.534754972355139468e-01, 5.011179069073685294e-03
5.880000000000000000e+02, 7.929488347717933650e+00, 2.808686741379128993e+00, 4.695418059603224670e+00, 7.929067546300875513e+00, 2.143773143742240886e-02, 4.516048788794658764e-01, 4.834722355933482839e-03
5.890000000000000000e+02, 7.925253282029323998e+00, 2.806575364574314335e+00, 4.696701642388731557e+00, 7.924830573344236129e+00, 2.104899167822101708e-02, 4.497435125118424692e-01, 4.882661616056911159e-03
5.900000000000000000e+02, 7.921027089066555504e+00, 2.804468100061527025e+00, 4.699748600453955483e+00, 7.920602482505824327e+00, 2.066716697034562053e-02, 4.478912378705135477e-01, 4.739270216627158340e-03
5.910000000000000000e+02, 7.916809737318023288e+00, 2.802364937996590921e+00, 4.704446815229675671e+00, 7.916383242190126346e+00, 2.029227204475038751e-02, 4.460480905064270751e-01, 4.740929136879375519e-03
5.920000000000000000e+02, 7.912601195436419488e+00, 2.800265868565704697e+00, 4.710635186769309257e+00, 7.912172820966869580e+00, 1.992400757350071966e-02, 4.442139055050381979e-01, 4.465063570673336729e-03
5.930000000000000000e+02, 7.908401432237621265e+00, 2.798170881985282854e+00, 4.718116969531211957e+00, 7.907971187569903471e+00, 1.956238663633343491e-02, 4.423887581144995695e-01, 4.380222835968703571e-03
5.940000000000000000e+02, 7.904210416699589459e+00, 2.796079968501790969e+00, 4.726674405264414069e+00, 7.903778310896089287e+00, 1.920743941718596956e-02, 4.405725846490504694e-01, 4.528776574957816582e-03
5.950000000000000000e+02, 7.900028117961287677e+00, 2.793993118391590702e+00, 4.736083495863337767e+00, 7.899594160004197008e+00, 1.885865638911285794e-02, 4.387652668510517162e-01, 4.565858997902938997e-03
5.960000000000000000e+02, 7.895854505321589833e+00, 2.791910321960777264e+00, 4.746127815203663225e+00, 7.895418704113819963e+00, 1.851626599349911334e-02, 4.369667602534001438e-01, 4.570340142759570651e-03
5.970000000000000000e+02, 7.891689548238217888e+00, 2.789831569545027534e+00, 4.756610392919536245e+00, 7.891251912604285934e+00, 1.818005077369820588e-02, 4.351769767677613476e-01, 4.340596194043216775e-03
5.980000000000000000e+02, 7.887533216326672481e+00, 2.787756851509441525e+00, 4.767362897563550028e+00, 7.887093755013588670e+00, 1.784990208315959809e-02, 4.333959317097111352e-01, 4.187637685424165472e-03
5.990000000000000000e+02, 7.883385479359181325e+00, 2.785686158248388722e+00, 4.778251583201905461e+00, 7.882944201037320298e+00, 1.752561703129948412e-02, 4.316235898279995875e-01, 4.167401912809951155e-03
6.000000000000000000e+02, 7.879246307263649385e+00, 2.783619480185358430e+00, 4.789179724580852948e+00, 7.878803220527616169e+00, 1.720725217343170924e-02, 4.298598934989139031e-01, 4.293304484986462839e-03
6.010000000000000000e+02, 7.875115670122625922e+00, 2.781556807772804785e+00, 4.800086535304131985e+00, 7.874670783492108583e+00, 1.689464425388390381e-02, 4.281046995783496789e-01, 4.100392171198438684e-03
6.020000000000000000e+02, 7.870993538172272430e+00, 2.779498131492002422e+00, 4.810942825853304683e+00, 7.870546860092883179e+00, 1.658758176924300318e-02, 4.263580322857160598e-01, 3.932867978362604953e-03
6.030000000000000000e+02, 7.866879881801339458e+00, 2.777443441852891937e+00, 4.821743899070908945e+00, 7.866431420645451311e+00, 1.628611931593484594e-02, 4.246198457790599790e-01, 3.810666333462030871e-03
6.040000000000000000e+02, 7.862774671550157635e+00, 2.775392729393938218e+00, 4.832500385173949198e+00, 7.862324435617730423e+00, 1.599006261748303626e-02, 4.228901162323517315e-01, 3.877420794287759608e-03
6.050000000000000000e+02, 7.858677878109630477e+00, 2.773345984681980791e+00, 4.843227871886460534e+00, 7.858225875629024415e+00, 1.569934602740402640e-02, 4.211687623135348946e-01, 3.972794351211669100e-03
6.060000000000000000e+02, 7.854589472320236965e+00, 2.771303198312092597e+00, 4.853936274532506090e+00, 7.854135711449017343e+00, 1.541388599895822040e-02, 4.194556979502905292e-01, 3.900099162539285604e-03
6.070000000000000000e+02, 7.850509425171047440e+00, 2.769264360907435218e+00, 4.864619905706892844e+00, 7.850053913996785759e+00, 1.513356870327345512e-02, 4.177509351733042497e-01, 3.959919540601847254e-03
6.080000000000000000e+02, 7.846437707798735062e+00, 2.767229463119115884e+00, 4.875249139631514517e+00, 7.845980454339795074e+00, 1.485833101818809579e-02, 4.160543406795876309e-01, 3.742142175778081278e-03
6.090000000000000000e+02, 7.842374291486611249e+00, 2.765198495626048913e+00, 4.885764425097226749e+00, 7.841915303692926109e+00, 1.458802325226185581e-02, 4.143659454312104140e-01, 3.591200730857533035e-03
6.100000000000000000e+02, 7.838319147663653119e+00, 2.763171449134815827e+00, 4.896073193999074036e+00, 7.837858433417498105e+00, 1.432260464422993596e-02, 4.126857174340606838e-01, 3.666240714176656913e-03
6.110000000000000000e+02, 7.834272247903552255e+00, 2.761148314379526791e+00, 4.906049958889272311e+00, 7.833809815020303269e+00, 1.406199342045380031e-02, 4.110135435195378384e-01, 3.567948375904284302e-03
6.120000000000000000e+02, 7.830233563923758133e+00, 2.759129082121682952e+00, 4.915539617593520205e+00, 7.829769420152650206e+00, 1.380607165658725988e-02, 4.093494103424042962e-01, 3.487198982114904974e-03
6.130000000000000000e+02, 7.826203067584542872e+00, 2.757113743150041429e+00, 4.924363713175351265e+00, 7.825737220609408240e+00, 1.355477838226784235e-02, 4.076933049296602163e-01, 3.607723327215059048e-03
6.140000000000000000e+02, 7.822180730888059763e+00, 2.755102288280480760e+00, 4.932329159343907143e+00, 7.821713188328066835e+00, 1.330804918574573885e-02, 4.060451151756265809e-01, 3.592723909798175522e-03
6.150000000000000000e+02, 7.818166525977421344e+00, 2.753094708355867226e+00, 4.939238755608931442e+00, 7.817697295387803003e+00, 1.306573691352120800e-02, 4.044047938118211505e-01, 3.373385978477334759e-03
6.160000000000000000e+02, 7.814160425135775689e+00, 2.751090994245922516e+00, 4.944902696243580031e+00, 7.813689514008545167e+00, 1.282782391143344296e-02, 4.027723661764752716e-01, 3.399730794895132469e-03
6.170000000000000000e+02, 7.810162400785394254e+00, 2.749091136847092720e+00, 4.949150226945306486e+00, 7.809689816550060115e+00, 1.259418807860937344e-02, 4.011477394872371982e-01, 3.386602878625962626e-03
6.180000000000000000e+02, 7.806172425486767708e+00, 2.747095127082417321e+00, 4.951840619559821022e+00, 7.805698175511032844e+00, 1.236481286081804118e-02, 3.995308535538708017e-01, 3.244725085127327015e-03
6.190000000000000000e+02, 7.802190471937705318e+00, 2.745102955901402186e+00, 4.952872708903681698e+00, 7.801714563528165947e+00, 1.213952114092441137e-02, 3.979216911664006373e-01, 3.110603542407071494e-03
6.200000000000000000e+02, 7.798216512972444114e+00, 2.743114614279889452e+00, 4.952192353689753190e+00, 7.797738953375275450e+00, 1.191837176250136812e-02, 3.963202362925313249e-01, 3.205358370815795770e-03
6.210000000000000000e+02, 7.794250521560765144e+00, 2.741130093219932728e+00, 4.949797332047163323e+00, 7.793771317962399969e+00, 1.170115482890358993e-02, 3.947263959037467518e-01, 3.202222538481707369e-03
6.220000000000000000e+02, 7.790292470807115066e+00, 2.739149383749670097e+00, 4.945739348511552613e+00, 7.789811630334918746e+00, 1.148792526667472697e-02, 3.931401368884248071e-01, 3.165311680328900066e-03
6.230000000000000000e+02, 7.786342333949737515e+00, 2.737172476923200204e+00, 4.940123003386431400e+00, 7.785859863672666137e+00, 1.127849830079336556e-02, 3.915614312461785929e-01, 3.196722321331829566e-03
6.240000000000000000e+02, 7.782400084359807124e+00, 2.735199363820457918e+00, 4.933101749461330954e+00, 7.781915991289070078e+00, 1.107290983709344548e-02, 3.899902026423359147e-01, 3.092244564222289618e-03
6.250000000000000000e+02, 7.778465695540570657e+00, 2.733230035547093095e+00, 4.924871029838743475e+00, 7.777979986630277232e+00, 1.087106227669965355e-02, 3.884264302980210415e-01, 2.966962129009545739e-03
6.260000000000000000e+02, 7.774539141126502351e+00, 2.731264483234347118e+00, 4.915658949892383056e+00, 7.774051823274303885e+00, 1.067280546393360209e-02, 3.868700838687590404e-01, 2.930716211547999481e-03
6.270000000000000000e+02, 7.770620394882453930e+00, 2.729302698038934771e+00, 4.905714981967244981e+00, 7.770131474930177085e+00, 1.047816103244071130e-02, 3.853211194412710650e-01, 2.964208913053833789e-03
6.280000000000000000e+02, 7.766709430702821493e+00, 2.727344671142922561e+00, 4.895297328067615972e+00, 7.766218915437101522e+00, 1.028706815899575397e-02, 3.837794685950071116e-01, 2.897429820771249987e-03
6.290000000000000000e+02, 7.762806222610715068e+00, 2.725390393753612361e+00, 4.884659666496415475e+00, 7.762314118763607773e+00, 1.009936747140833570e-02, 3.822451080623074371e-01, 2.831866980854219618e-03
6.300000000000000000e+02, 7.758910744757129052e+00, 2.723439857103421957e+00, 4.874038074641165785e+00, 7.758417059006730732e+00, 9.915071776049012506e-03, 3.807179978231332029e-01, 2.809857175904792708e-03
6.310000000000000000e+02, 7.755022971420132194e+00, 2.721493052449769579e+00, 4.863638942602741544e+00, 7.754527710391182715e+00, 9.734176650392292740e-03, 3.791980960942764045e-01, 2.802595048986752761e-03
6.320000000000000000e+02, 7.751142877004049581e+00, 2.719549971074957551e+00, 4.853628662876499078e+00, 7.750646047268533678e+00, 9.556535944271284111e-03, 3.776853500281446285e-01, 2.751471307370978621e-03
6.330000000000000000e+02, 7.747270436038660613e+00, 2.717610604286059051e+00, 4.844125794669000840e+00, 7.746772044116398526e+00, 9.382092315404034349e-03, 3.761797212495873732e-01, 2.628036127659158679e-03
6.340000000000000000e+02, 7.743405623178398756e+00, 2.715674943414803533e+00, 4.835196257679324816e+00, 7.742905675537635979e+00, 9.210856408068554546e-03, 3.746812092272395756e-01, 2.784348592198612055e-03
6.350000000000000000e+02, 7.739548413201558397e+00, 2.713742979817463929e+00, 4.826851915886999578e+00, 7.739046916259542996e+00, 9.042688436336328295e-03, 3.731897075903951033e-01, 2.696787832922168705e-03
6.360000000000000000e+02, 7.735698781009511471e+00, 2.711814704874743853e+00, 4.819052680511792808e+00, 7.735195741133066960e+00, 8.877544203263088018e-03, 3.717052135075829544e-01, 2.628764820002456142e-03
6.370000000000000000e+02, 7.731856701625920536e+00, 2.709890109991670126e+00, 4.811712011994709215e+00, 7.731352125132013420e+00, 8.715414656618300851e-03, 3.702276911518168623e-01, 2.645553685034233039e-03
6.380000000000000000e+02, 7.728022150195969608e+00, 2.707969186597478206e+00, 4.804705456036322708e+00, 7.727516043352268937e+00, 8.556269552258870606e-03, 3.687570623387068647e-01, 2.405098984886227306e-03
6.390000000000000000e+02, 7.724195101985592338e+00, 2.706051926145506936e+00, 4.797881630959656363e+00, 7.723687471011023931e+00, 8.399965818308713014e-03, 3.672933528293755856e-01, 2.444280936198482950e-03
6.400000000000000000e+02, 7.720375532380709949e+00, 2.704138320113087524e+00, 4.791074912353396442e+00, 7.719866383446004399e+00, 8.246477783258430658e-03, 3.658364806062988639e-01, 2.438782881367119928e-03
6.410000000000000000e+02, 7.716563416886474513e+00, 2.702228360001438290e+00, 4.784118949850673097e+00, 7.716052756114707201e+00, 8.095799916978894603e-03, 3.643864095786175095e-01, 2.356260149304502133e-03
6.420000000000000000e+02, 7.712758731126518441e+00, 2.700322037335556757e+00, 4.776860106776670278e+00, 7.712246564593646880e+00, 7.947877419960775250e-03, 3.629431191177568961e-01, 2.396615749683704381e-03
6.430000000000000000e+02, 7.708961450842205743e+00, 2.698419343664113956e+00, 4.769169936053570424e+00, 7.708447784577597162e+00, 7.802623168645735248e-03, 3.615065548041861421e-01, 2.386356123367457810e-03
6.440000000000000000e+02, 7.705171551891894843e+00, 2.696520270559351840e+00, 4.760955889146678999e+00, 7.704656391878851984e+00, 7.659995391403213831e-03, 3.600766884695645875e-01, 2.434873971268909643e-03
6.450000000000000000e+02, 7.701389010250205835e+00, 2.694624809616976258e+00, 4.752169588873313977e+00, 7.700872362426480322e+00, 7.519959449489873812e-03, 3.586534593555050776e-01, 2.318203944996519422e-03
6.460000000000000000e+02, 7.697613802007285067e+00, 2.692732952456055262e+00, 4.742812169294754909e+00, 7.697095672265595212e+00, 7.382479394431959267e-03, 3.572368517765837637e-01, 2.228645726056559945e-03
6.470000000000000000e+02, 7.693845903368091044e+00, 2.690844690718917853e+00, 4.732936383741925823e+00, 7.693326297556621007e+00, 7.247467826381799420e-03, 3.558268352526335332e-01, 2.239795184143588119e-03
6.480000000000000000e+02, 7.690085290651670569e+00, 2.688960016071049619e+00, 4.722645392660979269e+00, 7.689564214574577505e+00, 7.114925032550166797e-03, 3.544233584492015865e-01, 2.220383780629145345e-03
6.490000000000000000e+02, 7.686331940290448195e+00, 2.687078920200995924e+00, 4.712088354425883807e+00, 7.685809399708350753e+00, 6.984793722721842867e-03, 3.530263931960240797e-01, 2.234916397099837373e-03
6.500000000000000000e+02, 7.682585828829517460e+00, 2.685201394820257548e+00, 4.701453143123620393e+00, 7.682061829459991387e+00, 6.857021743404433968e-03, 3.516358971964967384e-01, 2.251447487035786437e-03
6.510000000000000000e+02, 7.678846932925947222e+00, 2.683327431663195650e+00, 4.690956696442942331e+00, 7.678321480443999647e+00, 6.731564850080802402e-03, 3.502518178629521750e-01, 2.080912864857967226e-03
6.520000000000000000e+02, 7.675115229348071111e+00, 2.681457022486930963e+00, 4.680833643255505550e+00, 7.674588329386629049e+00, 6.608406118598433854e-03, 3.488741467840752453e-01, 1.999691306436577123e-03
6.530000000000000000e+02, 7.671390694974811630e+00, 2.679590159071246980e+00, 4.671323963841479632e+00, 7.670862353125189159e+00, 6.487485418940519728e-03, 3.475028475801040240e-01, 2.022702940605209960e-03
6.540000000000000000e+02, 7.667673306794984711e+00, 2.677726833218493141e+00, 4.662660486917228120e+00, 7.667143528607349268e+00, 6.368740612867082942e-03, 3.461378702818065922e-01, 1.989472661520674552e-03
6.550000000000000000e+02, 7.663963041906622919e+00, 2.675867036753488026e+00, 4.655057020319213201e+00, 7.663431832890461592e+00, 6.252156470458580112e-03, 3.447791894235851529e-01, 2.000046608186383315e-03
6.560000000000000000e+02, 7.660259877516296889e+00, 2.674010761523425206e+00, 4.648697844333526952e+00, 7.659727243140872055e+00, 6.137719716037449633e-03, 3.434267590592990360e-01, 1.944840819949279244e-03
6.570000000000000000e+02, 7.656563790938450964e+00, 2.672157999397777761e+00, 4.643729171881239459e+00, 7.656029736633248817e+00, 6.025325621072777187e-03, 3.420805567552624438e-01, 1.943126500583451308e-03
6.580000000000000000e+02, 7.652874759594728182e+00, 2.670308742268205471e+00, 4.640253008142553703e+00, 7.652339290749914369e+00, 5.914999713052006107e-03, 3.407405441480828023e-01, 1.976910353035403987e-03
6.590000000000000000e+02, 7.649192761013320130e+00, 2.668462982048459331e+00, 4.638323639848112023e+00, 7.648655882980171405e+00, 5.806681715168830575e-03, 3.394066818764622240e-01, 1.968857721919667347e-03
6.600000000000000000e+02, 7.645517772828304359e+00, 2.666620710674292294e+00, 4.637946771934951862e+00, 7.644979490919651788e+00, 5.700319732355876162e-03, 3.380789351808036747e-01, 1.926924842372619139e-03
6.610000000000000000e+02, 7.641849772778994243e+00, 2.664781920103365120e+00, 4.639081128834322776e+00, 7.641310092269653076e+00, 5.595887910152804595e-03, 3.367572726806756234e-01, 1.859577243012405182e-03
6.620000000000000000e+02, 7.638188738709296821e+00, 2.662946602315155786e+00, 4.641642170051412997e+00, 7.637647664836495487e+00, 5.493388240902966069e-03, 3.354416671561923358e-01, 1.863098536055245212e-03
6.630000000000000000e+02, 7.634534648567069759e+00, 2.661114749310870664e+00, 4.645507450934453608e+00, 7.633992186530869084e+00, 5.392736906995914542e-03, 3.341320790791632578e-01, 1.853485583270455357e-03
6.640000000000000000e+02, 7.630887480403481860e+00, 2.659286353113352597e+00, 4.650523098621599516e+00, 7.630343635367197841e+00, 5.293908368118041205e-03, 3.328284742139469565e-01, 1.829094864676232817e-03
6.650000000000000000e+02, 7.627247212372389562e+00, 2.657461405766993412e+00, 4.656510871093050064e+00, 7.626701989463000153e+00, 5.196893489615292926e-03, 3.315308189585778886e-01, 1.767375342501234037e-03
6.660000000000000000e+02, 7.623613822729698342e+00, 2.655639899337645105e+00, 4.663275317464766090e+00, 7.623067227038256455e+00, 5.101637282576562855e-03, 3.302390843476751825e-01, 1.730819087645590199e-03
6.670000000000000000e+02, 7.619987289832753419e+00, 2.653821825912531907e+00, 4.670610647643629321e+00, 7.619439326414788383e+00, 5.008118081863121955e-03, 3.289532337124000949e-01, 1.652630512317902495e-03
6.680000000000000000e+02, 7.616367592139710041e+00, 2.652007177600164134e+00, 4.678307033216682953e+00, 7.615818266015629945e+00, 4.916293622652196695e-03, 3.276732430632650073e-01, 1.656528054908520432e-03
6.690000000000000000e+02, 7.612754708208929522e+00, 2.650195946530251145e+00, 4.686156182061922415e+00, 7.612204024364413790e+00, 4.826153444980944146e-03, 3.263990735178183833e-01, 1.649168901370194965e-03
6.700000000000000000e+02, 7.609148616698365508e+00, 2.648388124853615189e+00, 4.693956141168770024e+00, 7.608596580084754812e+00, 4.737651579216030882e-03, 3.251306967009764404e-01, 1.678429163909938302e-03
6.710000000000000000e+02, 7.605549296364963574e+00, 2.646583704742107468e+00, 4.701515373242806994e+00, 7.604995911899644412e+00, 4.650756318592215791e-03, 3.238680775109881727e-01, 1.704992094029403630e-03
6.720000000000000000e+02, 7.601956726064054592e+00, 2.644782678388523767e+00, 4.708656214744734392e+00, 7.601401998630848311e+00, 4.565463814629684529e-03, 3.226111753730593334e-01, 1.597070067548314728e-03
6.730000000000000000e+02, 7.598370884748769427e+00, 2.642985038006518295e+00, 4.715217852515031005e+00, 7.597814819198301706e+00, 4.481705391773736606e-03, 3.213599762499185775e-01, 1.588514733281243306e-03
6.740000000000000000e+02, 7.594791751469438523e+00, 2.641190775830523307e+00, 4.721058953786742229e+00, 7.594234352619516848e+00, 4.399476564553065142e-03, 3.201144404209759764e-01, 1.581093946541234276e-03
6.750000000000000000e+02, 7.591219305373011927e+00, 2.639399884115665174e+00, 4.726060054529220622e+00, 7.590660578008994186e+00, 4.318749938904574946e-03, 3.188745362502419800e-01, 1.541655237423416713e-03
6.760000000000000000e+02, 7.587653525702473978e+00, 2.637612355137682218e+00, 4.730125760723439043e+00, 7.587093474577630836e+00, 4.239503285462012903e-03, 3.176402364344372842e-01, 1.537774424043335600e-03
6.770000000000000000e+02, 7.584094391796264212e+00, 2.635828181192843900e+00, 4.733186755016819625e+00, 7.583533021632145044e+00, 4.161691975934370992e-03, 3.164115084324744531e-01, 1.529952953316502350e-03
6.780000000000000000e+02, 7.580541883087706267e+00, 2.634047354597869095e+00, 4.735201536521171484e+00, 7.579979198574490873e+00, 4.085300114002484578e-03, 3.151883188099335320e-01, 1.481144450490384573e-03
6.790000000000000000e+02, 7.576995979104437673e+00, 2.632269867689846610e+00, 4.736157763249202901e+00, 7.576431984901293326e+00, 4.010311981719397526e-03, 3.139706409971687040e-01, 1.428450826221544902e-03
6.800000000000000000e+02, 7.573456659467842300e+00, 2.630495712826155685e+00, 4.736073022675939548e+00, 7.572891360203270139e+00, 3.936688485962923367e-03, 3.127584485958874172e-01, 1.451357973025736280e-03
6.810000000000000000e+02, 7.569923903892489925e+00, 2.628724882384386063e+00, 4.734994832323049074e+00, 7.569357304164670452e+00, 3.864393390863750475e-03, 3.115517045854411804e-01, 1.419899748037664004e-03
6.820000000000000000e+02, 7.566397692185580226e+00, 2.626957368762261158e+00, 4.732999673199175916e+00, 7.565829796562714371e+00, 3.793435116020619710e-03, 3.103503827461839837e-01, 1.394785613509515491e-03
6.830000000000000000e+02, 7.562878004246385899e+00, 2.625193164377556787e+00, 4.730190886228500702e+00, 7.562308817267036076e+00, 3.723761487921432769e-03, 3.091544529007701492e-01, 1.356467138786104443e-03
6.840000000000000000e+02, 7.559364820065709978e+00, 2.623432261668027010e+00, 4.726695314973230033e+00, 7.558794346239126938e+00, 3.655364921472806401e-03, 3.079638891592650363e-01, 1.369468946326243917e-03
6.850000000000000000e+02, 7.555858119725331612e+00, 2.621674653091326412e+00, 4.722658654209797469e+00, 7.555286363531791949e+00, 3.588205416960741235e-03, 3.067786581044329997e-01, 1.357228019870245026e-03
6.860000000000000000e+02, 7.552357883397470495e+00, 2.619920331124932833e+00, 4.718239558256293265e+00, 7.551784849288597279e+00, 3.522293789651904754e-03, 3.055987298813754860e-01, 1.297501024968241833e-03
6.870000000000000000e+02, 7.548864091344250404e+00, 2.618169288266071870e+00, 4.713602668349660796e+00, 7.548289783743337367e+00, 3.457583940970328749e-03, 3.044240816932842764e-01, 1.293455847335606406e-03
6.880000000000000000e+02, 7.545376723917160078e+00, 2.616421517031642718e+00, 4.708910826094530933e+00, 7.544801147219492243e+00, 3.394035375666226966e-03, 3.032546817964050789e-01, 1.296184262967003129e-03
6.890000000000000000e+02, 7.541895761556529187e+00, 2.614677009958142673e+00, 4.704316840073813566e+00, 7.541318920129696401e+00, 3.331657503966834865e-03, 3.020905027209976335e-01, 1.310480151899301015e-03
6.900000000000000000e+02, 7.538421184790998097e+00, 2.612935759601592522e+00, 4.699955254637085744e+00, 7.537843082975207665e+00, 3.270423293395542403e-03, 3.009315135425904009e-01, 1.296426045880239757e-03
6.910000000000000000e+02, 7.534952974236996504e+00, 2.611197758537462832e+00, 4.695934623653969631e+00, 7.534373616345382274e+00, 3.210312306626780712e-03, 2.997776860901124607e-01, 1.233841770855788550e-03
6.920000000000000000e+02, 7.531491110598226513e+00, 2.609462999360601998e+00, 4.692330809288025151e+00, 7.530910500917154415e+00, 3.151281285634646278e-03, 2.986289965636502175e-01, 1.207935973834804938e-03
6.930000000000000000e+02, 7.528035574665147500e+00, 2.607731474685162532e+00, 4.689181801173611497e+00, 7.527453717454515747e+00, 3.093345638624843928e-03, 2.974854160693322092e-01, 1.190532707991904908e-03
6.940000000000000000e+02, 7.524586347314463630e+00, 2.606003177144528227e+00, 4.686484483307617133e+00, 7.524003246808000256e+00, 3.036462062186156587e-03, 2.963469164544839107e-01, 1.170561305150273406e-03
6.950000000000000000e+02, 7.521143409508616706e+00, 2.604278099391244883e+00, 4.684193667665287109e+00, 7.520559069914177108e+00, 2.980611941163069118e-03, 2.952134723572999442e-01, 1.181289232268820577e-03
6.960000000000000000e+02, 7.517706742295283462e+00, 2.602556234096946586e+00, 4.682223572788102750e+00, 7.517121167795142611e+00, 2.925799599798467598e-03, 2.940850530185187828e-01, 1.156925767989654564e-03
6.970000000000000000e+02, 7.514276326806875517e+00, 2.600837573952285986e+00, 4.680451763992421910e+00, 7.513689521558010398e+00, 2.871983140988778205e-03, 2.929616332481901897e-01, 1.114266477797307619e-03
6.980000000000000000e+02, 7.510852144260040220e+00, 2.599122111666864576e+00, 4.678725403450170184e+00, 7.510264112394423819e+00, 2.819144442879443178e-03, 2.918431900353597452e-01, 1.152038028713755959e-03
6.990000000000000000e+02, 7.507434175955169486e+00, 2.597409839969162082e+00, 4.676869497818336718e+00, 7.506844921580045238e+00, 2.767272658094512786e-03, 2.907296903859805104e-01, 1.122509226349703354e-03
7.000000000000000000e+02, 7.504022403275908637e+00, 2.595700751606467627e+00, 4.674696691665579884e+00, 7.503431930474075529e+00, 2.716358211594012591e-03, 2.896211117041399552e-01, 1.107140421365018562e-03
7.010000000000000000e+02, 7.500616807688673227e+00, 2.593994839344810899e+00, 4.672018047148212005e+00, 7.500025120518757582e+00, 2.666367296310393105e-03, 2.885174262182637062e-01, 1.075309537103272001e-03
7.020000000000000000e+02, 7.497217370742163212e+00, 2.592292095968894206e+00, 4.668654180955689625e+00, 7.496624473238891362e+00, 2.617287915346045747e-03, 2.874186086404161289e-01, 1.037072489759857880e-03
7.030000000000000000e+02, 7.493824074066885110e+00, 2.590592514282022751e+00, 4.664446101268402423e+00, 7.493229970241355176e+00, 2.569117707920721711e-03, 2.863246368391261232e-01, 1.087918356203927467e-03
7.040000000000000000e+02, 7.490436899374674162e+00, 2.588896087106040245e+00, 4.659265099669316790e+00, 7.489841593214623394e+00, 2.521825500238997469e-03, 2.852354770663543260e-01, 1.044630085062279437e-03
7.050000000000000000e+02, 7.487055828458224482e+00, 2.587202807281259620e+00, 4.653021102383524621e+00, 7.486459323928289500e+00, 2.475391977968293116e-03, 2.841511085453623520e-01, 9.998116281586622110e-04
7.060000000000000000e+02, 7.483680843190618326e+00, 2.585512667666396425e+00, 4.645668967134131577e+00, 7.483083144232598016e+00, 2.429813067168970758e-03, 2.830715074778336615e-01, 1.014008211603990893e-03
7.070000000000000000e+02, 7.480311925524858907e+00, 2.583825661138503982e+00, 4.637212320963026713e+00, 7.479713036057974662e+00, 2.385069671554734642e-03, 2.819966464029574071e-01, 1.021648524476280115e-03
7.080000000000000000e+02, 7.476949057493408546e+00, 2.582141780592907665e+00, 4.627704665246822557e+00, 7.476348981414555617e+00, 2.341150616276184340e-03, 2.809264992990750942e-01, 1.008786011818202898e-03
7.090000000000000000e+02, 7.473592221207733033e+00, 2.580461018943138285e+00, 4.617247621702611937e+00, 7.472990962391733660e+00, 2.298023902205151899e-03, 2.798610413205067649e-01, 9.632915920730119458e-04
7.100000000000000000e+02, 7.470241398857838000e+00, 2.578783369120869029e+00, 4.605986352235003523e+00, 7.469638961157691881e+00, 2.255696062325205937e-03, 2.788002507025124088e-01, 9.746542124699511750e-04
7.110000000000000000e+02, 7.466896572711820390e+00, 2.577108824075848403e+00, 4.594102350254776645e+00, 7.466292959958952480e+00, 2.214140335474810116e-03, 2.777440992137218401e-01, 9.441164423814926016e-04
7.120000000000000000e+02, 7.463557725115420816e+00, 2.575437376775839837e+00, 4.581803964613872182e+00, 7.462952941119921135e+00, 2.173347334252248228e-03, 2.766925645854398375e-01, 9.275501585328154233e-04
7.130000000000000000e+02, 7.460224838491570587e+00, 2.573769020206555513e+00, 4.569315170848761376e+00, 7.459618887042438473e+00, 2.133297695909746206e-03, 2.756456233247840393e-01, 9.507572842444215024e-04
7.140000000000000000e+02, 7.456897895339952953e+00, 2.572103747371594196e+00, 4.556863237470784256e+00, 7.456290780205334201e+00, 2.093981733931726558e-03, 2.746032479314071684e-01, 9.268201692892793922e-04
7.150000000000000000e+02, 7.453576878236560788e+00, 2.570441551292377280e+00, 4.544666035707153107e+00, 7.452968603163984795e+00, 2.055395431129058027e-03, 2.735654158833715210e-01, 8.820032219226155027e-04
7.160000000000000000e+02, 7.450261769833258718e+00, 2.568782425008088843e+00, 4.532919797342533919e+00, 7.449652338549872965e+00, 2.017504298790319568e-03, 2.725321064571256113e-01, 9.177790063221067610e-04
7.170000000000000000e+02, 7.446952552857349694e+00, 2.567126361575611693e+00, 4.521788126772395167e+00, 7.446341969070146227e+00, 1.980320121052412275e-03, 2.715032917221794073e-01, 9.140252419319995578e-04
7.180000000000000000e+02, 7.443649210111144221e+00, 2.565473354069466527e+00, 4.511393013545181851e+00, 7.443037477507189692e+00, 1.943807354248762789e-03, 2.704789479674999386e-01, 8.581740929701929185e-04
7.190000000000000000e+02, 7.440351724471528705e+00, 2.563823395581750653e+00, 4.501808469939157398e+00, 7.439738846718190857e+00, 1.907970330456155430e-03, 2.694590552568214004e-01, 8.531576825810491954e-04
7.200000000000000000e+02, 7.437060078889544457e+00, 2.562176479222076253e+00, 4.493057241138855851e+00, 7.436446059634715056e+00, 1.872785557031850408e-03, 2.684435880795384421e-01, 8.397941421109338502e-04
7.210000000000000000e+02, 7.433774256389959589e+00, 2.560532598117512215e+00, 4.485110817350048684e+00, 7.433159099262274694e+00, 1.838250370572247841e-03, 2.674325238891702705e-01, 8.262706643974543049e-04
7.220000000000000000e+02, 7.430494240070856904e+00, 2.558891745412522400e+00, 4.477892737708586424e+00, 7.429877948679912691e+00, 1.804347077517952759e-03, 2.664258400612782851e-01, 8.311913516156029576e-04
7.230000000000000000e+02, 7.427220013103211116e+00, 2.557253914268906136e+00, 4.471284938354730620e+00, 7.426602591039782375e+00, 1.771060989622645632e-03, 2.654235137095589669e-01, 8.483236546000798729e-04
7.240000000000000000e+02, 7.423951558730474964e+00, 2.555619097865739597e+00, 4.465136684582409643e+00, 7.423333009566727370e+00, 1.738395086157632462e-03, 2.644255205230983119e-01, 8.331132446601926221e-04
7.250000000000000000e+02, 7.420688860268170650e+00, 2.553987289399316296e+00, 4.459275458826143179e+00, 7.420069187557873036e+00, 1.706321852866154011e-03, 2.634318388412505985e-01, 8.025932569383750813e-04
7.260000000000000000e+02, 7.417431901103484826e+00, 2.552358482083089353e+00, 4.453519065311542846e+00, 7.416811108382214357e+00, 1.674834361388821691e-03, 2.624424471510448664e-01, 7.960549361702945297e-04
7.270000000000000000e+02, 7.414180664694855594e+00, 2.550732669147611986e+00, 4.447688163673475081e+00, 7.413558755480205598e+00, 1.643933626958559270e-03, 2.614573220593230940e-01, 7.704285962742166106e-04
7.280000000000000000e+02, 7.410935134571574601e+00, 2.549109843840480671e+00, 4.441618455498593576e+00, 7.410312112363360626e+00, 1.613593838032457419e-03, 2.604764418195613107e-01, 7.418381638748374005e-04
7.290000000000000000e+02, 7.407695294333386471e+00, 2.547489999426278295e+00, 4.435171811411316334e+00, 7.407071162613846127e+00, 1.583811765302549053e-03, 2.594997852430372953e-01, 7.334943218640991832e-04
7.300000000000000000e+02, 7.404461127650093566e+00, 2.545873129186514205e+00, 4.428245730167515326e+00, 7.403835889884083699e+00, 1.554578337278737961e-03, 2.585273304008124939e-01, 7.534242203513521162e-04
7.310000000000000000e+02, 7.401232618261158080e+00, 2.544259226419572251e+00, 4.420780652147567658e+00, 7.400606277896354612e+00, 1.525881693182926406e-03, 2.575590537677271974e-01, 7.286609761976031198e-04
7.320000000000000000e+02, 7.398009749975311244e+00, 2.542648284440649054e+00, 4.412764795275353258e+00, 7.397382310442405462e+00, 1.497709185963947212e-03, 2.565949356823531424e-01, 7.313293036049616641e-04
7.330000000000000000e+02, 7.394792506670165189e+00, 2.541040296581701163e+00, 4.404236331387079595e+00, 7.394163971383054701e+00, 1.470054382624969838e-03, 2.556349537293394758e-01, 7.282937708149871169e-04
7.340000000000000000e+02, 7.391580872291830140e+00, 2.539435256191389989e+00, 4.395282867646005620e+00, 7.390951244647806284e+00, 1.442911952553640629e-03, 2.546790864264474319e-01, 7.119958381681625774e-04
7.350000000000000000e+02, 7.388374830854521846e+00, 2.537833156635022736e+00, 4.386038335369914165e+00, 7.387744114234465087e+00, 1.416263994083797771e-03, 2.537273128802631783e-01, 6.933044299890288135e-04
7.360000000000000000e+02, 7.385174366440189431e+00, 2.536233991294501333e+00, 4.376677514033092464e+00, 7.384542564208749660e+00, 1.390105341351590210e-03, 2.527796120515583000e-01, 6.727529584536964943e-04
7.370000000000000000e+02, 7.381979463198131697e+00, 2.534637753568264706e+00, 4.367408528626987696e+00, 7.381346578703915640e+00, 1.364427814741771966e-03, 2.518359638948929891e-01, 6.868990897562188801e-04
7.380000000000000000e+02, 7.378790105344620542e+00, 2.533044436871235927e+00, 4.358463751596438840e+00, 7.378156141920373834e+00, 1.339224814929034380e-03, 2.508963459228981119e-01, 6.715390620521392200e-04
7.390000000000000000e+02, 7.375606277162534141e+00, 2.531454034634768036e+00, 4.350089613398881561e+00, 7.374971238125320738e+00, 1.314482458581404034e-03, 2.499607385870286358e-01, 6.650370495195137566e-04
7.400000000000000000e+02, 7.372427963000977691e+00, 2.529866540306589417e+00, 4.342535874944724483e+00, 7.371791851652357508e+00, 1.290193565965368997e-03, 2.490291205165109656e-01, 6.429133017227105663e-04
7.410000000000000000e+02, 7.369255147274918372e+00, 2.528281947350751402e+00, 4.336044936970727903e+00, 7.368617966901126692e+00, 1.266355708634563397e-03, 2.481014714634303675e-01, 5.997382450379332456e-04
7.420000000000000000e+02, 7.366087814464823857e+00, 2.526700249247574082e+00, 4.330841752238274722e+00, 7.365449568336940978e+00, 1.242952749706024550e-03, 2.471777724429735645e-01, 6.031770526210474817e-04
7.430000000000000000e+02, 7.362925949116290170e+00, 2.525121439493594355e+00, 4.327124864000393423e+00, 7.362286640490417255e+00, 1.219979731089494224e-03, 2.462580026483361384e-01, 6.224126237911263137e-04
7.440000000000000000e+02, 7.359769535839687293e+00, 2.523545511601512192e+00, 4.325059018344084905e+00, 7.359129167957116913e+00, 1.197428941003370224e-03, 2.453421412594540829e-01, 6.273779209717991832e-04
7.450000000000000000e+02, 7.356618559309799465e+00, 2.521972459100140007e+00, 4.324769691770613989e+00, 7.355977135397179900e+00, 1.175296414166033870e-03, 2.444301681095957246e-01, 5.996337290460445864e-04
7.460000000000000000e+02, 7.353473004265467239e+00, 2.520402275534349368e+00, 4.326339745190121100e+00, 7.352830527534973903e+00, 1.153566243016992347e-03, 2.435220645537973794e-01, 5.972976632403649696e-04
7.470000000000000000e+02, 7.350332855509233987e+00, 2.518834954465019482e+00, 4.329808271075728854e+00, 7.349689329158731965e+00, 1.132235887538419377e-03, 2.426178100145658101e-01, 5.776323905239078233e-04
7.480000000000000000e+02, 7.347198097906995962e+00, 2.517270489468987460e+00, 4.335171553838743641e+00, 7.346553525120203432e+00, 1.111303293596445883e-03, 2.417173856528051223e-01, 5.740728907768311105e-04
7.490000000000000000e+02, 7.344068716387654128e+00, 2.515708874138994577e+00, 4.342385927350200348e+00, 7.343423100334301346e+00, 1.090753165878466857e-03, 2.408207718842271805e-01, 5.836430923023495834e-04
7.500000000000000000e+02, 7.340944695942761555e+00, 2.514150102083637872e+00, 4.351372199811333275e+00, 7.340298039778754280e+00, 1.070580652507743379e-03, 2.399279484235845583e-01, 5.579868676267129950e-04
7.510000000000000000e+02, 7.337826021626187689e+00, 2.512594166927318184e+00, 4.362021234181454155e+00, 7.337178328493760837e+00, 1.050777778846380319e-03, 2.390388973027505748e-01, 5.545827851762730361e-04
7.520000000000000000e+02, 7.334712678553770182e+00, 2.511041062310191307e+00, 4.374200227713338940e+00, 7.334063951581643259e+00, 1.031342462475473044e-03, 2.381535989948974363e-01, 5.594973032026412168e-04
7.530000000000000000e+02, 7.331604651902974723e+00, 2.509490781888116029e+00, 4.387759228237206877e+00, 7.330954894206511696e+00, 1.012262893520834029e-03, 2.372720342051579390e-01, 5.508806200827501319e-04
7.540000000000000000e+02, 7.328501926912561970e+00, 2.507943319332607501e+00, 4.402537455107641051e+00, 7.327851141593915152e+00, 9.935315635840144977e-04, 2.363941839508656717e-01, 5.258158049015369210e-04
7.550000000000000000e+02, 7.325404488882248266e+00, 2.506398668330783952e+00, 4.418369053407115388e+00, 7.324752679030516411e+00, 9.751514996471559536e-04, 2.355200300088176046e-01, 5.053227214870648597e-04
7.560000000000000000e+02, 7.322312323172375237e+00, 2.504856822585322274e+00, 4.435087993188796318e+00, 7.321659491863746538e+00, 9.571068394141372601e-04, 2.346495540689465253e-01, 5.167491619019733227e-04
7.570000000000000000e+02, 7.319225415203577612e+00, 2.503317775814404733e+00, 4.452531922368359929e+00, 7.318571565501479803e+00, 9.393922250490122430e-04, 2.337827366469081014e-01, 5.017498886672412586e-04
7.580000000000000000e+02, 7.316143750456452821e+00, 2.501781521751673232e+00, 4.470544883489546706e+00, 7.315488885411697950e+00, 9.220082093148512445e-04, 2.329195600549144041e-01, 5.008269996334189069e-04
7.590000000000000000e+02, 7.313067314471238589e+00, 2.500248054146180454e+00, 4.488978902895906842e+00, 7.312411437122167790e+00, 9.049409105119416872e-04, 2.320600059253851710e-01, 5.126830802235352773e-04
7.600000000000000000e+02, 7.309996092847483418e+00, 2.498717366762341019e+00, 4.507694548957818625e+00, 7.309339206220108132e+00, 8.881904258074198874e-04, 2.312040552276291572e-01, 4.892330553152465745e-04
7.610000000000000000e+02, 7.306930071243731284e+00, 2.497189453379885293e+00, 4.526560628484404880e+00, 7.306272178351873592e+00, 8.717458219237318165e-04, 2.303516907307401329e-01, 4.729122684239536658e-04
7.620000000000000000e+02, 7.303869235377192126e+00, 2.495664307793810099e+00, 4.545453243372696406e+00, 7.303210339222625969e+00, 8.556065755672653643e-04, 2.295028946385146429e-01, 4.833761632861766685e-04
7.630000000000000000e+02, 7.300813571023434534e+00, 2.494141923814332529e+00, 4.564254460527713775e+00, 7.300153674596019826e+00, 8.397638937813964310e-04, 2.286576484429203859e-01, 4.766911884325138486e-04
7.640000000000000000e+02, 7.297763064016062451e+00, 2.492622295266843757e+00, 4.582850856276840190e+00, 7.297102170293882750e+00, 8.242126178968852985e-04, 2.278159346866122648e-01, 4.727854698092272549e-04
7.650000000000000000e+02, 7.294717700246401648e+00, 2.491105415991859751e+00, 4.601132182567895690e+00, 7.294055812195900934e+00, 8.089484779994027350e-04, 2.269777355769073968e-01, 4.611873314008343473e-04
7.660000000000000000e+02, 7.291677465663191526e+00, 2.489591279844977745e+00, 4.618990368323701468e+00, 7.291014586239302986e+00, 7.939644733802716983e-04, 2.261430338005294971e-01, 4.571037675041080559e-04
7.670000000000000000e+02, 7.288642346272275141e+00, 2.488079880696827839e+00, 4.636319018928858782e+00, 7.287978478418553507e+00, 7.792577398620238564e-04, 2.253118117810719578e-01, 4.523404160045711459e-04
7.680000000000000000e+02, 7.285612328136287452e+00, 2.486571212433028588e+00, 4.653013514600498723e+00, 7.284947474785042232e+00, 7.648224359237006369e-04, 2.244840519977546189e-01, 4.329092471425987428e-04
7.690000000000000000e+02, 7.282587397374352456e+00, 2.485065268954140816e+00, 4.668971739823190248e+00, 7.281921561446772273e+00, 7.506542771148693675e-04, 2.236597378959559734e-01, 4.432549187884441116e-04
7.700000000000000000e+02, 7.279567540161780315e+00, 2.483562044175620542e+00, 4.684095406989262855e+00, 7.278900724568063474e+00, 7.367450267745887524e-04, 2.228388516019513543e-01, 4.381460790792645016e-04
7.710000000000000000e+02, 7.276552742729766265e+00, 2.482061532027776352e+00, 4.698291873671674779e+00, 7.275884950369242432e+00, 7.230925346387523725e-04, 2.220213762887990605e-01, 4.226497424403257287e-04
7.720000000000000000e+02, 7.273542991365086863e+00, 2.480563726455721874e+00, 4.711476299778523114e+00, 7.272874225126344072e+00, 7.096929175692293047e-04, 2.212072953303945433e-01, 4.240526687254459067e-04
7.730000000000000000e+02, 7.270538272409805103e+00, 2.479068621419333596e+00, 4.723573952391014963e+00, 7.269868535170810553e+00, 6.965399389889973761e-04, 2.203965915559581157e-01, 4.136676256509920014e-04
7.740000000000000000e+02, 7.267538572260974661e+00, 2.477576210893203790e+00, 4.734522445221149844e+00, 7.266867866889198169e+00, 6.836301658328488217e-04, 2.195892484766785724e-01, 4.100973311918253757e-04
7.750000000000000000e+02, 7.264543877370345903e+00, 2.476086488866598323e+00, 4.744273697664180389e+00, 7.263872206722878033e+00, 6.709582744903307833e-04, 2.187852494109413515e-01, 4.073215522586906947e-04
7.760000000000000000e+02, 7.261554174244072790e+00, 2.474599449343410473e+00, 4.752795415122797351e+00, 7.260881541167745645e+00, 6.585202506068783520e-04, 2.179845777577073540e-01, 4.017546690292378149e-04
7.770000000000000000e+02, 7.258569449442424215e+00, 2.473115086342119184e+00, 4.760071925938622606e+00, 7.257895856773925125e+00, 6.463103059354421108e-04, 2.171872170997403151e-01, 3.901808866024630579e-04
7.780000000000000000e+02, 7.255589689579495349e+00, 2.471633393895744213e+00, 4.766104257915909415e+00, 7.254915140145484109e+00, 6.343272371522151428e-04, 2.163931512830517268e-01, 3.888497714900128010e-04
7.790000000000000000e+02, 7.252614881322919871e+00, 2.470154366051802608e+00, 4.770909395113021034e+00, 7.251939377940146869e+00, 6.225649670818885666e-04, 2.156023639562614225e-01, 3.859800225756891624e-04
7.800000000000000000e+02, 7.249645011393586636e+00, 2.468677996872265634e+00, 4.774518718693559372e+00, 7.248968556869002100e+00, 6.110197035183576909e-04, 2.148148390716309031e-01, 3.903918643668959532e-04
7.810000000000000000e+02, 7.246680066565359013e+00, 2.467204280433517027e+00, 4.776975699224680127e+00, 7.246002663696225810e+00, 5.996878368938702913e-04, 2.140305603399293710e-01, 3.805026204597581263e-04
7.820000000000000000e+02, 7.243720033664789781e+00, 2.465733210826308142e+00, 4.778332966947488991e+00, 7.243041685238794436e+00, 5.885638067346786895e-04, 2.132495120639662511e-01, 3.751393253654649587e-04
7.830000000000000000e+02, 7.240764899570846680e+00, 2.464264782155717537e+00, 4.778648936631116229e+00, 7.240085608366208625e+00, 5.776478758342357914e-04, 2.124716783644868545e-01, 3.734659345542602760e-04
7.840000000000000000e+02, 7.237814651214630857e+00, 2.462798988541106127e+00, 4.777984200735924780e+00, 7.237134420000210788e+00, 5.669312497223436172e-04, 2.116970432829365922e-01, 3.568456046812460499e-04
7.850000000000000000e+02, 7.234869275579103309e+00, 2.461335824116077653e+00, 4.776397925801344257e+00, 7.234188107114510657e+00, 5.564126566094170639e-04, 2.109255915615568522e-01, 3.585953647227790148e-04
7.860000000000000000e+02, 7.231928759698812215e+00, 2.459875283028436055e+00, 4.773944490514340444e+00, 7.231246656734510836e+00, 5.460903326049692261e-04, 2.101573072753241123e-01, 3.513410215516666159e-04
7.870000000000000000e+02, 7.228993090659621146e+00, 2.458417359440142391e+00, 4.770670589484030444e+00, 7.228310055937032352e+00, 5.359566178419718956e-04, 2.093921751199580295e-01, 3.451510317115934505e-04
7.880000000000000000e+02, 7.226062255598437289e+00, 2.456962047527274873e+00, 4.766612995497852445e+00, 7.225378291850044654e+00, 5.260100506905046776e-04, 2.086301796680627152e-01, 3.410546632742403046e-04
7.890000000000000000e+02, 7.223136241702940552e+00, 2.455509341479986674e+00, 4.761797127523560214e+00, 7.222451351652392937e+00, 5.162489690377832516e-04, 2.078713055808598942e-01, 3.303642259578804820e-04
7.900000000000000000e+02, 7.220215036211325099e+00, 2.454059235502465963e+00, 4.756236515699324485e+00, 7.219529222573532579e+00, 5.066661438043031183e-04, 2.071155377612709514e-01, 3.265359417416918751e-04
7.910000000000000000e+02, 7.217298626412024909e+00, 2.452611723812893274e+00, 4.749933192612425081e+00, 7.216611891893266240e+00, 4.972610855495608519e-04, 2.063628610521867079e-01, 3.224488774622192850e-04
7.920000000000000000e+02, 7.214386999643457088e+00, 2.451166800643402421e+00, 4.742878977284585851e+00, 7.213699346941472967e+00, 4.880304074497308843e-04, 2.056132605168373428e-01, 3.299259036018034174e-04
7.930000000000000000e+02, 7.211480143293755418e+00, 2.449724460240039203e+00, 4.735057559330458687e+00, 7.210791575097847073e+00, 4.789709578371583332e-04, 2.048667209530350974e-01, 3.215218016722485640e-04
7.940000000000000000e+02, 7.208578044800514562e+00, 2.448284696862721876e+00, 4.726447240029248320e+00, 7.207888563791640557e+00, 4.700777532147976134e-04, 2.041232276113666144e-01, 3.061915340573620643e-04
7.950000000000000000e+02, 7.205680691650528935e+00, 2.446847504785199412e+00, 4.717024147883272178e+00, 7.204990300501400213e+00, 4.613488814208198917e-04, 2.033827659203825688e-01, 3.024878026993396609e-04
7.960000000000000000e+02, 7.202788071379537804e+00, 2.445412878295014192e+00, 4.706765720767667638e+00, 7.202096772754712717e+00, 4.527824240414877305e-04, 2.026453211306746827e-01, 3.065424849438444467e-04
7.970000000000000000e+02, 7.199900171571968599e+00, 2.443980811693458932e+00, 4.695654235858890857e+00, 7.199207968127944390e+00, 4.443737313745126788e-04, 2.019108784985235161e-01, 2.991271033041023575e-04
7.980000000000000000e+02, 7.197016979860683783e+00, 2.442551299295540268e+00, 4.683680171817377946e+00, 7.196323874245988073e+00, 4.361198187866386451e-04, 2.011794237006040431e-01, 3.006137936955411241e-04
7.990000000000000000e+02, 7.194138483926729499e+00, 2.441124335429938341e+00, 4.670845203835811255e+00, 7.193444478782017093e+00, 4.280186628900556800e-04, 2.004509421975052552e-01, 2.987039520986801045e-04
8.000000000000000000e+02, 7.191264671499085992e+00, 2.439699914438966388e+00, 4.657164659058143030e+00, 7.190569769457219707e+00, 4.200682218426676664e-04, 1.997254196311319674e-01, 2.900400150779842523e-04
8.010000000000000000e+02, 7.188395530354418916e+00, 2.438278030678533437e+00, 4.642669294998311713e+00, 7.187699734040564614e+00, 4.122647320487278109e-04, 1.990028418862683779e-01, 2.896612305528559173e-04
8.020000000000000000e+02, 7.185531048316827984e+00, 2.436858678518105226e+00, 4.627406304251954872e+00, 7.184834360348541615e+00, 4.046044651308215311e-04, 1.982831946506304621e-01, 2.832241003910680147e-04
8.030000000000000000e+02, 7.182671213257608933e+00, 2.435441852340664237e+00, 4.611439492370927873e+00, 7.181973636244920023e+00, 3.970876316726439483e-04, 1.975664638929647832e-01, 2.747940469353720642e-04
8.040000000000000000e+02, 7.179816013095002170e+00, 2.434027546542673281e+00, 4.594848619844815296e+00, 7.179117549640505302e+00, 3.897085827628798938e-04, 1.968526355582853327e-01, 2.599798772792247139e-04
8.050000000000000000e+02, 7.176965435793956516e+00, 2.432615755534036417e+00, 4.577727941591384742e+00, 7.176266088492889494e+00, 3.824668765495149725e-04, 1.961416959048836173e-01, 2.583151981617873359e-04
8.060000000000000000e+02, 7.174119469365884072e+00, 2.431206473738060314e+00, 4.560184016413567853e+00, 7.173419240806216735e+00, 3.753577915894393334e-04, 1.954336310434881818e-01, 2.691982869503560072e-04
8.070000000000000000e+02, 7.171278101868421295e+00, 2.429799695591416508e+00, 4.542332893069682243e+00, 7.170576994630935452e+00, 3.683821700827018806e-04, 1.947284270083753932e-01, 2.640446802967131223e-04
8.080000000000000000e+02, 7.168441321405191857e+00, 2.428395415544104541e+00, 4.524296807759490946e+00, 7.167739338063565668e+00, 3.615336655902318922e-04, 1.940260702397914316e-01, 2.589607543638850254e-04
8.090000000000000000e+02, 7.165609116125573053e+00, 2.426993628059412877e+00, 4.506200549060149108e+00, 7.164906259246459186e+00, 3.548130507482500501e-04, 1.933265471742380559e-01, 2.586660994823080316e-04
8.100000000000000000e+02, 7.162781474224454215e+00, 2.425594327613884271e+00, 4.488167660029071193e+00, 7.162077746367561559e+00, 3.482161026614372275e-04, 1.926298442041140813e-01, 2.548323080013897217e-04
8.110000000000000000e+02, 7.159958383942009341e+00, 2.424197508697274905e+00, 4.470316652978626237e+00, 7.159253787660180279e+00, 3.417427936205849072e-04, 1.919359478796642537e-01, 2.436426594811815741e-04
8.120000000000000000e+02, 7.157139833563462616e+00, 2.422803165812520199e+00, 4.452757410274148953e+00, 7.156434371402753847e+00, 3.353880413611928942e-04, 1.912448449976391907e-01, 2.500120867773946549e-04
8.130000000000000000e+02, 7.154325811418856595e+00, 2.421411293475697057e+00, 4.435587934695131906e+00, 7.153619485918614629e+00, 3.291513531177620478e-04, 1.905565220579055752e-01, 2.465636856500911644e-04
8.140000000000000000e+02, 7.151516305882825719e+00, 2.420021886215986573e+00, 4.418891596059189908e+00, 7.150809119575761486e+00, 3.230307293617133073e-04, 1.898709658627863728e-01, 2.332724374192297965e-04
8.150000000000000000e+02, 7.148711305374368052e+00, 2.418634938575638049e+00, 4.402734997909123038e+00, 7.148003260786633284e+00, 3.170220658340654955e-04, 1.891881634498821518e-01, 2.360895932957640078e-04
8.160000000000000000e+02, 7.145910798356617022e+00, 2.417250445109933032e+00, 4.387166560373120028e+00, 7.145201898007879748e+00, 3.111252028973509796e-04, 1.885081015976837748e-01, 2.347926439851986881e-04
8.170000000000000000e+02, 7.143114773336615819e+00, 2.415868400387147563e+00, 4.372215884311568601e+00, 7.142405019740135863e+00, 3.053385198069147387e-04, 1.878307673497340291e-01, 2.315950818092289275e-04
8.180000000000000000e+02, 7.140323218865099797e+00, 2.414488798988518425e+00, 4.357893929147553358e+00, 7.139612614527795387e+00, 2.996577719250631436e-04, 1.871561477572117049e-01, 2.239355223519941544e-04
8.190000000000000000e+02, 7.137536123536267318e+00, 2.413111635508204955e+00, 4.344194003894224387e+00, 7.136824670958793249e+00, 2.940825320709812216e-04, 1.864842300383971752e-01, 2.176860224719675402e-04
8.200000000000000000e+02, 7.134753475987564819e+00, 2.411736904553255290e+00, 4.331093539223503264e+00, 7.134041177664378175e+00, 2.886110542355461539e-04, 1.858150014533031247e-01, 2.210381567957849403e-04
8.210000000000000000e+02, 7.131975264899462985e+00, 2.410364600743568175e+00, 4.318556579067911017e+00, 7.131262123318895974e+00, 2.832408096888783147e-04, 1.851484491973084956e-01, 2.145734396433007351e-04
8.220000000000000000e+02, 7.129201478995239150e+00, 2.408994718711860550e+00, 4.306536903961134755e+00, 7.128487496639568377e+00, 2.779703696686631358e-04, 1.844845607579095603e-01, 2.163516972164948951e-04
8.230000000000000000e+02, 7.126432107040765906e+00, 2.407627253103631126e+00, 4.294981675491380102e+00, 7.125717286386279881e+00, 2.727971768872746003e-04, 1.838233235318553760e-01, 2.186585932545644713e-04
8.240000000000000000e+02, 7.123667137844286401e+00, 2.406262198577123979e+00, 4.283835471939383410e+00, 7.122951481361353920e+00, 2.677196640362564583e-04, 1.831647249843752490e-01, 2.124890186259173279e-04
8.250000000000000000e+02, 7.120906560256210938e+00, 2.404899549803294789e+00, 4.273044569261845282e+00, 7.120190070409348593e+00, 2.627366621187623378e-04, 1.825087527781660279e-01, 2.079694512709711262e-04
8.260000000000000000e+02, 7.118150363168897599e+00, 2.403539301465776656e+00, 4.262561308846488650e+00, 7.117433042416831945e+00, 2.578458585060266128e-04, 1.818553945550570317e-01, 2.037067836532624845e-04
8.270000000000000000e+02, 7.115398535516438194e+00, 2.402181448260843677e+00, 4.252348383765841788e+00, 7.114680386312178584e+00, 2.530459988833230344e-04, 1.812046380617852726e-01, 2.001259524747143602e-04
8.280000000000000000e+02, 7.112651066274458422e+00, 2.400825984897377641e+00, 4.242382868663757911e+00, 7.111932091065351180e+00, 2.483345103936506946e-04, 1.805564711107653098e-01, 2.013694578646457636e-04
8.290000000000000000e+02, 7.109907944459900264e+00, 2.399472906096833835e+00, 4.232659815309257390e+00, 7.109188145687701521e+00, 2.437112009814465172e-04, 1.799108815090017521e-01, 1.945778922463967792e-04
8.300000000000000000e+02, 7.107169159130815927e+00, 2.398122206593205519e+00, 4.223195237004718550e+00, 7.106448539231749351e+00, 2.391727627783486287e-04, 1.792678572574165352e-01, 1.910086670485170064e-04
8.310000000000000000e+02, 7.104434699386166230e+00, 2.396773881132991058e+00, 4.214028311558144502e+00, 7.103713260790986084e+00, 2.347193349133905457e-04, 1.786273863386929062e-01, 1.861465887318208519e-04
8.320000000000000000e+02, 7.101704554365609212e+00, 2.395427924475159731e+00, 4.205222645817867644e+00, 7.100982299499661643e+00, 2.303479119194781310e-04, 1.779894568545434264e-01, 1.843806932491089633e-04
8.330000000000000000e+02, 7.098978713249300299e+00, 2.394084331391117537e+00, 4.196866466337808355e+00, 7.098255644532584618e+00, 2.260580158010243985e-04, 1.773540569649188492e-01, 1.899067476238603021e-04
8.340000000000000000e+02, 7.096257165257688015e+00, 2.392743096664673441e+00, 4.189071631994905509e+00, 7.095533285104919763e+00, 2.218476310924046588e-04, 1.767211747716595505e-01, 1.821406624203092937e-04
8.350000000000000000e+02, 7.093539899651317704e+00, 2.391404215092006957e+00, 4.181971406310591277e+00, 7.092815210471978382e+00, 2.177148666968664386e-04, 1.760907986691308269e-01, 1.813956965788584446e-04
8.360000000000000000e+02, 7.090826905730622798e+00, 2.390067681481633066e+00, 4.175716980075793394e+00, 7.090101409929028264e+00, 2.136591398873909997e-04, 1.754629169568440172e-01, 1.828471644784426451e-04
8.370000000000000000e+02, 7.088118172835733866e+00, 2.388733490654371128e+00, 4.170472797777433627e+00, 7.087391872811085847e+00, 2.096785311664024277e-04, 1.748375180202546564e-01, 1.788973327221067479e-04
8.380000000000000000e+02, 7.085413690346274329e+00, 2.387401637443308466e+00, 4.166410811990243879e+00, 7.084686588492722592e+00, 2.057720607488827929e-04, 1.742145903682300045e-01, 1.787979029548800451e-04
8.390000000000000000e+02, 7.082713447681172170e+00, 2.386072116693771061e+00, 4.163703864436960167e+00, 7.081985546387864261e+00, 2.019377859517752479e-04, 1.735941224985931564e-01, 1.728408629835773451e-04
8.400000000000000000e+02, 7.080017434298455647e+00, 2.384744923263289351e+00, 4.162518465339966056e+00, 7.079288735949598177e+00, 1.981749015238752360e-04, 1.729761030490818419e-01, 1.691187985865517615e-04
8.410000000000000000e+02, 7.077325639695067672e+00, 2.383420052021563595e+00, 4.163007307191515238e+00, 7.076596146669977827e+00, 1.944817389925233809e-04, 1.723605206751202268e-01, 1.645489024070668886e-04
8.420000000000000000e+02, 7.074638053406665961e+00, 2.382097497850434564e+00, 4.165301897683150401e+00, 7.073907768079827463e+00, 1.908572198002255794e-04, 1.717473641202487133e-01, 1.631320388269851614e-04
8.430000000000000000e+02, 7.071954665007436525e+00, 2.380777255643848900e+00, 4.169505722043344242e+00, 7.071223589748552918e+00, 1.872997167810927423e-04, 1.711366221591632542e-01, 1.600024384168915396e-04
8.440000000000000000e+02, 7.069275464109900931e+00, 2.379459320307827142e+00, 4.175688341626946354e+00, 7.068543601283947098e+00, 1.838083741675187587e-04, 1.705282836654413159e-01, 1.599358394778944449e-04
8.450000000000000000e+02, 7.066600440364724456e+00, 2.378143686760431308e+00, 4.183880800035248981e+00, 7.065867792332000796e+00, 1.803823750324596588e-04, 1.699223375390513935e-01, 1.584503671996860790e-04
8.460000000000000000e+02, 7.063929583460534012e+00, 2.376830349931735142e+00, 4.194072640554474596e+00, 7.063196152576717068e+00, 1.770191824971812061e-04, 1.693187727660769026e-01, 1.574166129440141601e-04
8.470000000000000000e+02, 7.061262883123726297e+00, 2.375519304763789474e+00, 4.206210743416665565e+00, 7.060528671739918494e+00, 1.737188177892574339e-04, 1.687175783719377375e-01, 1.529320763546423816e-04
8.480000000000000000e+02, 7.058600329118281280e+00, 2.374210546210589801e+00, 4.220200076101687792e+00, 7.057865339581064212e+00, 1.704801254990641649e-04, 1.681187434749088494e-01, 1.484323154199648233e-04
8.490000000000000000e+02, 7.055941911245580123e+00, 2.372904069238048308e+00, 4.235906325132913430e+00, 7.055206145897061631e+00, 1.673008956833052215e-04, 1.675222572557583112e-01, 1.490901039921880948e-04
8.500000000000000000e+02, 7.053287619344222215e+00, 2.371599868823958790e+00, 4.253160255360842079e+00, 7.052551080522086124e+00, 1.641811717089221518e-04, 1.669281088978481209e-01, 1.449802355573715526e-04
8.510000000000000000e+02, 7.050637443289837769e+00, 2.370297939957968225e+00, 4.271763533938368163e+00, 7.049900133327394514e+00, 1.611192755389488217e-04, 1.663362877430502595e-01, 1.503188499197006514e-04
8.520000000000000000e+02, 7.047991372994911963e+00, 2.368998277641541250e+00, 4.291495670427541320e+00, 7.047253294221141218e+00, 1.581143834713720855e-04, 1.657467830568248590e-01, 1.481301145059028671e-04
8.530000000000000000e+02, 7.045349398408599306e+00, 2.367700876887933958e+00, 4.312121667968121130e+00, 7.044610553148199728e+00, 1.551649365686559156e-04, 1.651595842596696728e-01, 1.395994301760048600e-04
8.540000000000000000e+02, 7.042711509516547785e+00, 2.366405732722159705e+00, 4.333399955778569179e+00, 7.041971900089988523e+00, 1.522704530193713689e-04, 1.645746808596634525e-01, 1.401702109578693183e-04
8.550000000000000000e+02, 7.040077696340719449e+00, 2.365112840180957576e+00, 4.355090179563789299e+00, 7.039337325064278339e+00, 1.494300460430208067e-04, 1.639920623331964367e-01, 1.376332025991417699e-04
8.560000000000000000e+02, 7.037447948939213660e+00, 2.363822194312765301e+00, 4.376960459966338313e+00, 7.036706818125026963e+00, 1.466421773496135339e-04, 1.634117182754934172e-01, 1.379847349241868949e-04
8.570000000000000000e+02, 7.034822257406088575e+00, 2.362533790177683723e+00, 4.398793784454086975e+00, 7.034080369362195384e+00, 1.439061693755853489e-04, 1.628336382978884667e-01, 1.346458963913524170e-04
8.580000000000000000e+02, 7.032200611871190610e+00, 2.361247622847450600e+00, 4.420393268569283940e+00, 7.031457968901575484e+00, 1.412212044990220408e-04, 1.622578121088820435e-01, 1.327627257951721729e-04
8.590000000000000000e+02, 7.029583002499974143e+00, 2.359963687405407295e+00, 4.441586101864446690e+00, 7.028839606904614179e+00, 1.385861344119885153e-04, 1.616842294530721758e-01, 1.316417672260498852e-04
8.600000000000000000e+02, 7.026969419493336311e+00, 2.358681978946469471e+00, 4.462226076331739399e+00, 7.026225273568238450e+00, 1.359997466502511313e-04, 1.611128801236672847e-01, 1.285682297280379635e-04
8.610000000000000000e+02, 7.024359853087434935e+00, 2.357402492577095998e+00, 4.482194675851197019e+00, 7.023614959124686585e+00, 1.334615168964229097e-04, 1.605437539905988364e-01, 1.257680470721531476e-04
8.620000000000000000e+02, 7.021754293553528647e+00, 2.356125223415260983e+00, 4.501400780321178630e+00, 7.021008653841333214e+00, 1.309705793752406831e-04, 1.599768409732286178e-01, 1.253967913546829584e-04
8.630000000000000000e+02, 7.019152731197796591e+00, 2.354850166590421345e+00, 4.519779104811739501e+00, 7.018406348020516994e+00, 1.285258903079724939e-04, 1.594121310345507359e-01, 1.246780847069849443e-04
8.640000000000000000e+02, 7.016555156361179435e+00, 2.353577317243487954e+00, 4.537287550186753116e+00, 7.015808031999377192e+00, 1.261266182559916819e-04, 1.588496141954811591e-01, 1.225157722747535478e-04
8.650000000000000000e+02, 7.013961559419199077e+00, 2.352306670526796317e+00, 4.553903685655538602e+00, 7.013213696149680487e+00, 1.237721383436749694e-04, 1.582892805494300892e-01, 1.224584475460535062e-04
8.660000000000000000e+02, 7.011371930781804984e+00, 2.351038221604075495e+00, 4.569620614583856266e+00, 7.010623330877655768e+00, 1.214613997483241994e-04, 1.577311202173339588e-01, 1.214496453726360921e-04
8.670000000000000000e+02, 7.008786260893201003e+00, 2.349771965650420125e+00, 4.584442491966644440e+00, 7.008036926623824492e+00, 1.191937751762350188e-04, 1.571751233815976978e-01, 1.162453002638142016e-04
8.680000000000000000e+02, 7.006204540231677491e+00, 2.348507897852260218e+00, 4.598379965007622694e+00, 7.005454473862839038e+00, 1.169680515958782544e-04, 1.566212803061353687e-01, 1.146861375352168912e-04
8.690000000000000000e+02, 7.003626759309453220e+00, 2.347246013407331855e+00, 4.611445797515018263e+00, 7.002875963103314838e+00, 1.147838452229634122e-04, 1.560695812847460451e-01, 1.165955904190222844e-04
8.700000000000000000e+02, 7.001052908672511954e+00, 2.345986307524647874e+00, 4.623650915128996175e+00, 7.000301384887669620e+00, 1.126404262135087195e-04, 1.555200166429507869e-01, 1.149550538901677186e-04
8.710000000000000000e+02, 6.998482978900435469e+00, 2.344728775424468559e+00, 4.635001073202655419e+00, 6.997730729791958204e+00, 1.105366597177963697e-04, 1.549725767898920414e-01, 1.115233546269930637e-04
8.720000000000000000e+02, 6.995916960606246349e+00, 2.343473412338273221e+00, 4.645494304573220212e+00, 6.995163988425712631e+00, 1.084720907831046132e-04, 1.544272521881443760e-01, 1.108971157531926270e-04
8.730000000000000000e+02, 6.993354844436247220e+00, 2.342220213508731330e+00, 4.655119253178610528e+00, 6.992601151431781403e+00, 1.064460047423748044e-04, 1.538840333375464109e-01, 1.110844235037569477e-04
8.740000000000000000e+02, 6.990796621069859107e+00, 2.340969174189672763e+00, 4.663854444630539220e+00, 6.990042209486166946e+00, 1.044576629297640956e-04, 1.533429107831565941e-01, 1.089535651943638434e-04
8.750000000000000000e+02, 6.988242281219466889e+00, 2.339720289646059825e+00, 4.671668489797568213e+00, 6.987487153297869291e+00, 1.025060918465733672e-04, 1.528038751403533180e-01, 1.062893028016569970e-04
8.760000000000000000e+02, 6.985691815630258539e+00, 2.338473555153958827e+00, 4.678521165475771681e+00, 6.984935973608730642e+00, 1.005913279115476055e-04, 1.522669170749456902e-01, 1.075966768044500535e-04
8.770000000000000000e+02, 6.983145215080072354e+00, 2.337228966000510777e+00, 4.684365270296982686e+00, 6.982388661193272839e+00, 9.871174210134635416e-05, 1.517320272715778073e-01, 1.032567423904502912e-04
8.780000000000000000e+02, 6.980602470379234425e+00, 2.335986517483904290e+00, 4.689149116539593543e+00, 6.979845206858543705e+00, 9.686730399538278713e-05, 1.511991965087786383e-01, 1.007492325931200915e-04
8.790000000000000000e+02, 6.978063572370412082e+00, 2.334746204913344947e+00, 4.692819491114525121e+00, 6.977305601443963390e+00, 9.505739352960108544e-05, 1.506684155908782075e-01, 9.920016172590657782e-05
8.800000000000000000e+02, 6.975528511928454911e+00, 2.333508023609030424e+00, 4.695324902522486354e+00, 6.974769835821168051e+00, 9.328075507324790593e-05, 1.501396753711309040e-01, 9.632530362591726542e-05
8.810000000000000000e+02, 6.972997279960244654e+00, 2.332271968902119408e+00, 4.696618925027829405e+00, 6.972237900893858864e+00, 9.153765710479287504e-05, 1.496129667730930202e-01, 9.919505858113679625e-05
8.820000000000000000e+02, 6.970469867404538888e+00, 2.331038036134705393e+00, 4.696663455963394185e+00, 6.969709787597644812e+00, 8.982663329294961955e-05, 1.490882807242874808e-01, 9.689007602784257970e-05
8.830000000000000000e+02, 6.967946265231828029e+00, 2.329806220659787819e+00, 4.695431715706792630e+00, 6.967185486899897917e+00, 8.814777363583343648e-05, 1.485656082426091429e-01, 9.323882634524233203e-05
8.840000000000000000e+02, 6.965426464444174570e+00, 2.328576517841244975e+00, 4.692910840820342599e+00, 6.964664989799596029e+00, 8.649990182203305211e-05, 1.480449403875372660e-01, 9.278836588914699012e-05
8.850000000000000000e+02, 6.962910456075072752e+00, 2.327348923053805585e+00, 4.689103947314786858e+00, 6.962148287327177165e+00, 8.488302239815594173e-05, 1.475262682541776393e-01, 9.210697740460409950e-05
8.860000000000000000e+02, 6.960398231189294016e+00, 2.326123431683022602e+00, 4.684031571159191110e+00, 6.959635370544390298e+00, 8.329616219003391513e-05, 1.470095829935506582e-01, 9.339931852404321925e-05
8.870000000000000000e+02, 6.957889780882743125e+00, 2.324900039125243456e+00, 4.677732425308654740e+00, 6.957126230544143475e+00, 8.173878502792302023e-05, 1.464948757898581755e-01, 9.077157995789823623e-05
8.880000000000000000e+02, 6.955385096282311608e+00, 2.323678740787584740e+00, 4.670263445144199110e+00, 6.954620858450363485e+00, 8.021047470536566640e-05, 1.459821378979372364e-01, 8.989286881182268244e-05
8.890000000000000000e+02, 6.952884168545724997e+00, 2.322459532087903344e+00, 4.661699126031003892e+00, 6.952119245417841320e+00, 7.871064630763112196e-05, 1.454713606033409545e-01, 8.905994549069011046e-05
8.900000000000000000e+02, 6.950386988861408710e+00, 2.321242408454770700e+00, 4.652130186643593568e+00, 6.949621382632091837e+00, 7.723871003768153153e-05, 1.449625352398864198e-01, 8.731646115956153559e-05
8.910000000000000000e+02, 6.947893548448333512e+00, 2.320027365327443913e+00, 4.641661618919277643e+00, 6.947127261309211654e+00, 7.579424782035020533e-05, 1.444556531956535939e-01, 8.717548140169437782e-05
8.920000000000000000e+02, 6.945403838555880505e+00, 2.318814398155841339e+00, 4.630410209280600320e+00, 6.944636872695725494e+00, 7.437668281405301440e-05, 1.439507058915382443e-01, 8.606322553760445393e-05
8.930000000000000000e+02, 6.942917850463691032e+00, 2.317603502400512383e+00, 4.618501635526338411e+00, 6.942150208068455619e+00, 7.298561808160431005e-05, 1.434476847974191782e-01, 8.109471700785837983e-05
8.940000000000000000e+02, 6.940435575481529895e+00, 2.316394673532612636e+00, 4.606067259027081029e+00, 6.939667258734366406e+00, 7.162033761480587186e-05, 1.429465814453926009e-01, 7.928431977142865101e-05
8.950000000000000000e+02, 6.937957004949142359e+00, 2.315187907033877668e+00, 4.593240742147380651e+00, 6.937188016030437332e+00, 7.028068004556632523e-05, 1.424473873957916026e-01, 7.918116032133590493e-05
8.960000000000000000e+02, 6.935482130236116483e+00, 2.313983198396595053e+00, 4.580154625806503788e+00, 6.934712471323510208e+00, 6.896586484377992537e-05, 1.419500942529756948e-01, 7.855411220309578004e-05
8.970000000000000000e+02, 6.933010942741737459e+00, 2.312780543123577282e+00, 4.566937001551633735e+00, 6.932240616010155065e+00, 6.767569243875920894e-05, 1.414546936709522307e-01, 7.783713941111902214e-05
8.980000000000000000e+02, 6.930543433894859717e+00, 2.311579936728136886e+00, 4.553708406377904971e+00, 6.929772441516531600e+00, 6.640944391295073082e-05, 1.409611773439611859e-01, 7.543429687446721226e-05
8.990000000000000000e+02, 6.928079595153755932e+00, 2.310381374734059357e+00, 4.540579056927824375e+00, 6.927307939298247952e+00, 6.516685614391577741e-05, 1.404695370241429986e-01, 7.731165156560988912e-05
9.000000000000000000e+02, 6.925619418005990902e+00, 2.309184852675577382e+00, 4.527646523038277415e+00, 6.924847100840227476e+00, 6.394744587814481988e-05, 1.399797644825059306e-01, 7.683879395800200299e-05
9.010000000000000000e+02, 6.923162893968280329e+00, 2.307990366097343315e+00, 4.514993919567459102e+00, 6.922389917656567526e+00, 6.275076705747571748e-05, 1.394918515523454472e-01, 7.558455760350179685e-05
9.020000000000000000e+02, 6.920710014586357595e+00, 2.306797910554403863e+00, 4.502688671012852417e+00, 6.919936381290408001e+00, 6.157632282396126951e-05, 1.390057901068171009e-01, 7.624185343801081745e-05
9.030000000000000000e+02, 6.918260771434835199e+00, 2.305607481612173881e+00, 4.490781876872343759e+00, 6.917486483313791901e+00, 6.042391624228892925e-05, 1.385215720493799818e-01, 7.188105492164154672e-05
9.040000000000000000e+02, 6.915815156117075979e+00, 2.304419074846411064e+00, 4.479308278443649982e+00, 6.915040215327537432e+00, 5.929297297463200270e-05, 1.380391893487196153e-01, 6.986873470910940395e-05
9.050000000000000000e+02, 6.913373160265056327e+00, 2.303232685843188410e+00, 4.468286801331762703e+00, 6.912597568961096783e+00, 5.818313107835319049e-05, 1.375586340027393772e-01, 7.019308034325761074e-05
9.060000000000000000e+02, 6.910934775539234742e+00, 2.302048310198871572e+00, 4.457721623836044422e+00, 6.910158535872430008e+00, 5.709392947424885299e-05, 1.370798980458863559e-01, 6.951234750503139110e-05
9.070000000000000000e+02, 6.908499993628423930e+00, 2.300865943520088663e+00, 4.447603700951486161e+00, 6.907723107747866464e+00, 5.602518737728764270e-05, 1.366029735599053885e-01, 6.671608251690978484e-05
9.080000000000000000e+02, 6.906068806249650471e+00, 2.299685581423708491e+00, 4.437912657996946564e+00, 6.905291276301983139e+00, 5.497613319704318808e-05, 1.361278526759575613e-01, 6.716087602902323531e-05
9.090000000000000000e+02, 6.903641205148034921e+00, 2.298507219536813917e+00, 4.428618957563195124e+00, 6.902863033277462534e+00, 5.394685390260867109e-05, 1.356545275532784200e-01, 6.729873534058302613e-05
9.100000000000000000e+02, 6.901217182096657687e+00, 2.297330853496674763e+00, 4.419686238823234525e+00, 6.900438370444975433e+00, 5.293684512565429605e-05, 1.351829903959791968e-01, 6.594617745783143783e-05
9.110000000000000000e+02, 6.898796728896431141e+00, 2.296156478950724722e+00, 4.411073729110574604e+00, 6.898017279603037899e+00, 5.194554388102400359e-05, 1.347132334541189247e-01, 6.526651571900556764e-05
9.120000000000000000e+02, 6.896379837375969934e+00, 2.294984091556534711e+00, 4.402738633504674759e+00, 6.895599752577896702e+00, 5.097278293286723258e-05, 1.342452490143752342e-01, 6.561663035970504321e-05
9.130000000000000000e+02, 6.893966499391465774e+00, 2.293813686981788891e+00, 4.394638418108641531e+00, 6.893185781223392539e+00, 5.001812106338114324e-05, 1.337790293999286673e-01, 6.421820175051265922e-05
9.140000000000000000e+02, 6.891556706826562184e+00, 2.292645260904257576e+00, 4.386732915686830658e+00, 6.890775357420835689e+00, 4.908139749784865545e-05, 1.333145669786803544e-01, 6.146375467885391872e-05
9.150000000000000000e+02, 6.889150451592223945e+00, 2.291478809011773699e+00, 4.378986197164318028e+00, 6.888368473078883447e+00, 4.816204843995920118e-05, 1.328518541636778683e-01, 6.204851864987420067e-05
9.160000000000000000e+02, 6.886747725626618966e+00, 2.290314327002207939e+00, 4.371368167990193676e+00, 6.885965120133408668e+00, 4.725986622668443960e-05, 1.323908833929651474e-01, 6.075195104232581934e-05
9.170000000000000000e+02, 6.884348520894986834e+00, 2.289151810583442970e+00, 4.363855863442587690e+00, 6.883565290547380755e+00, 4.637463024366349142e-05, 1.319316471569137172e-01, 6.037802159757952951e-05
9.180000000000000000e+02, 6.881952829389518911e+00, 2.287991255473349472e+00, 4.356434430690976356e+00, 6.881168976310737762e+00, 4.550582980032155347e-05, 1.314741379789504394e-01, 6.157722668728589615e-05
9.190000000000000000e+02, 6.879560643129236652e+00, 2.286832657399759938e+00, 4.349097797149013900e+00, 6.878776169440263821e+00, 4.465332875851813789e-05, 1.310183484157780021e-01, 5.899668838765307591e-05
9.200000000000000000e+02, 6.877171954159863709e+00, 2.285676012100446464e+00, 4.341849033932136059e+00, 6.876386861979467469e+00, 4.381663561046892941e-05, 1.305642710741004298e-01, 5.681798900438160018e-05
9.210000000000000000e+02, 6.874786754553713131e+00, 2.284521315323093216e+00, 4.334700429935310240e+00, 6.874001045998460846e+00, 4.299571301477918798e-05, 1.301118985946824458e-01, 5.602305444711677988e-05
9.220000000000000000e+02, 6.872405036409555024e+00, 2.283368562825275117e+00, 4.327673296283157001e+00, 6.871618713593836247e+00, 4.219002044220906332e-05, 1.296612236536940910e-01, 5.606837191476892596e-05
9.230000000000000000e+02, 6.870026791852509973e+00, 2.282217750374430754e+00, 4.320797523017589015e+00, 6.869239856888547102e+00, 4.139940784314273623e-05, 1.292122389646767067e-01, 5.512458486478305150e-05
9.240000000000000000e+02, 6.867652013033917591e+00, 2.281068873747839287e+00, 4.314110910389795883e+00, 6.866864468031785407e+00, 4.062356126203670492e-05, 1.287649372827323890e-01, 5.546811804487307570e-05
9.250000000000000000e+02, 6.865280692131221052e+00, 2.279921928732596470e+00, 4.307658296635367812e+00, 6.864492539198868037e+00, 3.986217451876414422e-05, 1.283193113960421627e-01, 5.550540894087966525e-05
9.260000000000000000e+02, 6.862912821347855186e+00, 2.278776911125589333e+00, 4.301490503290134271e+00, 6.862124062591112406e+00, 3.911503817844398851e-05, 1.278753541313396580e-01, 5.509299902740045856e-05
9.270000000000000000e+02, 6.860548392913117688e+00, 2.277633816733472649e+00, 4.295663118567585315e+00, 6.859759030435720994e+00, 3.838183370896085359e-05, 1.274330583527235605e-01, 5.429202981954774516e-05
9.280000000000000000e+02, 6.858187399082062541e+00, 2.276492641372646286e+00, 4.290235139572910583e+00, 6.857397434985664120e+00, 3.766240534513546750e-05, 1.269924169600871455e-01, 5.279495340534125057e-05
9.290000000000000000e+02, 6.855829832135376556e+00, 2.275353380869228115e+00, 4.285267495509330615e+00, 6.855039268519565354e+00, 3.695636813717697553e-05, 1.265534228919313331e-01, 5.181739745382574658e-05
9.300000000000000000e+02, 6.853475684379270128e+00, 2.274216031059032694e+00, 4.280821476659786740e+00, 6.852684523341581624e+00, 3.626352092809946608e-05, 1.261160691205812090e-01, 5.121797509896097494e-05
9.310000000000000000e+02, 6.851124948145354665e+00, 2.273080587787547291e+00, 4.276957097686064024e+00, 6.850333191781291298e+00, 3.558360045066598289e-05, 1.256803486549844528e-01, 5.076341738103855300e-05
9.320000000000000000e+02, 6.848777615790534234e+00, 2.271947046909907009e+00, 4.273731428333275240e+00, 6.847985266193576948e+00, 3.491647352556955403e-05, 1.252462545388149107e-01, 5.001725461583924183e-05
9.330000000000000000e+02, 6.846433679696890984e+00, 2.270815404290870809e+00, 4.271196929419855515e+00, 6.845640738958515215e+00, 3.426172447249453083e-05, 1.248137798524968090e-01, 4.889681852359857144e-05
9.340000000000000000e+02, 6.844093132271568791e+00, 2.269685655804800195e+00, 4.269399836356871702e+00, 6.843299602481257793e+00, 3.361926166925937833e-05, 1.243829177122518642e-01, 4.873868135066337595e-05
9.350000000000000000e+02, 6.841755965946664020e+00, 2.268557797335632564e+00, 4.268378635647537500e+00, 6.840961849191924848e+00, 3.298881508684869978e-05, 1.239536612665578658e-01, 4.751962341317172913e-05
9.360000000000000000e+02, 6.839422173179113607e+00, 2.267431824776861227e+00, 4.268162681182399609e+00, 6.838627471545489556e+00, 3.237011345431041660e-05, 1.235260037014497547e-01, 4.611246322709126942e-05
9.370000000000000000e+02, 6.837091746450579599e+00, 2.266307734031509646e+00, 4.268770996119506833e+00, 6.836296462021663523e+00, 3.176300051465723296e-05, 1.230999382383809321e-01, 4.616394586743617867e-05
9.380000000000000000e+02, 6.834764678267346127e+00, 2.265185521012107461e+00, 4.270211302395665598e+00, 6.833968813124794650e+00, 3.116725208329431735e-05, 1.226754581295076141e-01, 4.598132020777244644e-05
9.390000000000000000e+02, 6.832440961160202164e+00, 2.264065181640669611e+00, 4.272479313410493695e+00, 6.831644517383749005e+00, 3.058262925304318532e-05, 1.222525566636473299e-01, 4.552737918832891559e-05
9.400000000000000000e+02, 6.830120587684336719e+00, 2.262946711848671466e+00, 4.275558316423061278e+00, 6.829323567351803348e+00, 3.000891149028503158e-05, 1.218312271632248506e-01, 4.538684394750587602e-05
9.410000000000000000e+02, 6.827803550419226930e+00, 2.261830107577027071e+00, 4.279419060258323526e+00, 6.827005955606538556e+00, 2.944595498695789748e-05, 1.214114629832013237e-01, 4.383892173594692296e-05
9.420000000000000000e+02, 6.825489841968532367e+00, 2.260715364776064273e+00, 4.284019951833058393e+00, 6.824691674749727710e+00, 2.889355297073544068e-05, 1.209932575152695700e-01, 4.332359055348002422e-05
9.430000000000000000e+02, 6.823179454959985790e+00, 2.259602479405503406e+00, 4.289307552723983008e+00, 6.822380717407231288e+00, 2.835145412912957517e-05, 1.205766041809448047e-01, 4.196017433887435575e-05
9.440000000000000000e+02, 6.820872382045287452e+00, 2.258491447434433308e+00, 4.295217355497939593e+00, 6.820073076228887921e+00, 2.781949724870616159e-05, 1.201614964390755741e-01, 4.266135232154355934e-05
9.450000000000000000e+02, 6.818568615899996743e+00, 2.257382264841290009e+00, 4.301674809709226110e+00, 6.817768743888407812e+00, 2.729747884943205350e-05, 1.197479277769826767e-01, 4.372457448761800971e-05
9.460000000000000000e+02, 6.816268149223430051e+00, 2.256274927613831416e+00, 4.308596560056712654e+00, 6.815467713083267931e+00, 2.678519317758212755e-05, 1.193358917130480645e-01, 4.062695744270527137e-05
9.470000000000000000e+02, 6.813970974738549735e+00, 2.255169431749115994e+00, 4.315891854624642754e+00, 6.813169976534604544e+00, 2.628256213320721762e-05, 1.189253818079755026e-01, 4.017434037521289716e-05
9.480000000000000000e+02, 6.811677085191866432e+00, 2.254065773253482785e+00, 4.323464079525451531e+00, 6.810875526987111961e+00, 2.578933355856950484e-05, 1.185163916459695682e-01, 4.013327041062602339e-05
9.490000000000000000e+02, 6.809386473353327141e+00, 2.252963948142523432e+00, 4.331212377412749781e+00, 6.808584357208933291e+00, 2.530527368868243417e-05, 1.181089148454049775e-01, 3.873907698293137833e-05
9.500000000000000000e+02, 6.807099132016219301e+00, 2.251863952441063965e+00, 4.339033310736933657e+00, 6.806296459991560965e+00, 2.483030838464010451e-05, 1.177029450591916687e-01, 3.888964948327752307e-05
9.510000000000000000e+02, 6.804815053997064211e+00, 2.250765782183140384e+00, 4.346822535552296252e+00, 6.804011828149731045e+00, 2.436421108798319911e-05, 1.172984759684848888e-01, 3.815408745778377318e-05
9.520000000000000000e+02, 6.802534232135510450e+00, 2.249669433411977781e+00, 4.354476457304183867e+00, 6.801730454521321967e+00, 2.390687962957419800e-05, 1.168955012883393652e-01, 3.750569445658226073e-05
9.530000000000000000e+02, 6.800256659294241501e+00, 2.248574902179965473e+00, 4.361893845460955710e+00, 6.799452331967251517e+00, 2.345805489392103449e-05, 1.164940147646161689e-01, 3.669026478116416015e-05
9.540000000000000000e+02, 6.797982328358867399e+00, 2.247482184548637907e+00, 4.368977388330347544e+00, 6.797177453371373801e+00, 2.301766696551792019e-05, 1.160940101755059822e-01, 3.756007780195328138e-05
9.550000000000000000e+02, 6.795711232237824362e+00, 2.246391276588650676e+00, 4.375635172318238730e+00, 6.794905811640383320e+00, 2.258550867648054014e-05, 1.156954813267708770e-01, 3.695890792952058197e-05
9.560000000000000000e+02, 6.793443363862277096e+00, 2.245302174379758764e+00, 4.381782070907567217e+00, 6.792637399703710166e+00, 2.216141582722766555e-05, 1.152984220577947388e-01, 3.527139010771966182e-05
9.570000000000000000e+02, 6.791178716186018427e+00, 2.244214874010793448e+00, 4.387341027707680752e+00, 6.790372210513419660e+00, 2.174530065064334398e-05, 1.149028262397173983e-01, 3.467711773669550845e-05
9.580000000000000000e+02, 6.788917282185370716e+00, 2.243129371579642761e+00, 4.392244215302450350e+00, 6.788110237044119089e+00, 2.133696902186742037e-05, 1.145086877721039481e-01, 3.480055328768962269e-05
9.590000000000000000e+02, 6.786659054859084605e+00, 2.242045663193227067e+00, 4.396434047837570525e+00, 6.785851472292848463e+00, 2.093627351818719222e-05, 1.141160005845044539e-01, 3.432143305361369241e-05
9.600000000000000000e+02, 6.784404027228242207e+00, 2.240963744967479521e+00, 4.399864021084376020e+00, 6.783595909278994363e+00, 2.054306697164405042e-05, 1.137247586376360919e-01, 3.364955355751279170e-05
9.610000000000000000e+02, 6.782152192336162067e+00, 2.239883613027321196e+00, 4.402499349994058342e+00, 6.781343541044181578e+00, 2.015722937639565814e-05, 1.133349559223606473e-01, 3.353198580786433700e-05
9.620000000000000000e+02, 6.779903543248299691e+00, 2.238805263506643328e+00, 4.404317371458150276e+00, 6.779094360652183404e+00, 1.977864320310371998e-05, 1.129465864579320272e-01, 3.274954305891894068e-05
9.630000000000000000e+02, 6.777658073052150733e+00, 2.237728692548282439e+00, 4.405307680014281857e+00, 6.776848361188822167e+00, 1.940714817732560268e-05, 1.125596442950376891e-01, 3.265425372758157073e-05
9.640000000000000000e+02, 6.775415774857155959e+00, 2.236653896304000355e+00, 4.405471967325630622e+00, 6.774605535761869746e+00, 1.904257031909105437e-05, 1.121741235117950375e-01, 3.205158855840669111e-05
9.650000000000000000e+02, 6.773176641794606212e+00, 2.235580870934460229e+00, 4.404823542921990409e+00, 6.772365877500960529e+00, 1.868482848990869920e-05, 1.117900182173507118e-01, 3.187327395318930096e-05
9.660000000000000000e+02, 6.770940667017546488e+00, 2.234509612609209661e+00, 4.403386524106798205e+00, 6.770129379557487503e+00, 1.833383099224811913e-05, 1.114073225486172936e-01, 3.196870855228503750e-05
9.670000000000000000e+02, 6.768707843700684457e+00, 2.233440117506654943e+00, 4.401194696925712968e+00, 6.767896035104510766e+00, 1.798933996451708523e-05, 1.110260306711116779e-01, 3.068795056058053791e-05
9.680000000000000000e+02, 6.766478165040290094e+00, 2.232372381814041518e+00, 4.398290067082855970e+00, 6.765665837336666932e+00, 1.765135703969487174e-05, 1.106461367810502444e-01, 3.048955041338886337e-05
9.690000000000000000e+02, 6.764251624254108641e+00, 2.231306401727433553e+00, 4.394721138719881459e+00, 6.763438779470069662e+00, 1.731969046650656921e-05, 1.102676351008933936e-01, 2.961537018036613768e-05
9.700000000000000000e+02, 6.762028214581265573e+00, 2.230242173451690402e+00, 4.390540978738780353e+00, 6.761214854742220837e+00, 1.699423006084795965e-05, 1.098905198830698871e-01, 2.914193875659083853e-05
9.710000000000000000e+02, 6.759807929282172445e+00, 2.229179693200446621e+00, 4.385805143288964203e+00, 6.758994056411917306e+00, 1.667487238474548724e-05, 1.095147854075740335e-01, 2.912059379283125595e-05
9.720000000000000000e+02, 6.757590761638438082e+00, 2.228118957196091987e+00, 4.380569559445045336e+00, 6.756776377759157626e+00, 1.636149917244734598e-05, 1.091404259818990613e-01, 2.868312299783958770e-05
9.730000000000000000e+02, 6.755376704952775313e+00, 2.227059961669748844e+00, 4.374888467265403591e+00, 6.754561812085047023e+00, 1.605403368298343399e-05, 1.087674359422788894e-01, 2.826065806256681414e-05
9.740000000000000000e+02, 6.753165752548910383e+00, 2.226002702861250793e+00, 4.368812533798476672e+00, 6.752350352711716575e+00, 1.575225786791664348e-05, 1.083958096523713194e-01, 2.826304737037250387e-05
9.750000000000000000e+02, 6.750957897771489691e+00, 2.224947177019123590e+00, 4.362387249980105075e+00, 6.750141992982221950e+00, 1.545620096882636751e-05, 1.080255415030000748e-01, 2.797006629623363774e-05
9.760000000000000000e+02, 6.748753133985997188e+00, 2.223893380400562503e+00, 4.355651713012411719e+00, 6.747936726260460816e+00, 1.516566460835554363e-05, 1.076566259128978326e-01, 2.802341915171218168e-05
9.770000000000000000e+02, 6.746551454578657570e+00, 2.222841309271413213e+00, 4.348637880606098349e+00, 6.745734545931076909e+00, 1.488057630094719829e-05, 1.072890573272515385e-01, 2.740625714669401544e-05
9.780000000000000000e+02, 6.744352852956350119e+00, 2.221790959906148721e+00, 4.341370359943964807e+00, 6.743535445399373884e+00, 1.460082102295729658e-05, 1.069228302191143898e-01, 2.667926652959572644e-05
9.790000000000000000e+02, 6.742157322546519893e+00, 2.220742328587850700e+00, 4.333866764586931986e+00, 6.741339418091230051e+00, 1.432630900311136037e-05, 1.065579390885189742e-01, 2.674123282590951586e-05
9.800000000000000000e+02, 6.739964856797090675e+00, 2.219695411608187730e+00, 4.326138638585148577e+00, 6.739146457453002448e+00, 1.405696798791728021e-05, 1.061943784610593633e-01, 2.615588436932316096e-05
9.810000000000000000e+02, 6.737775449176375275e+00, 2.218650205267395759e+00, 4.318192911011203172e+00, 6.736956556951447794e+00, 1.379268079791664021e-05, 1.058321428902823103e-01, 2.598823994763983070e-05
9.820000000000000000e+02, 6.735589093172992037e+00, 2.217606705874255457e+00, 4.310033808488578089e+00, 6.734769710073627458e+00, 1.353331946086417727e-05, 1.054712269549856751e-01, 2.542945919437096338e-05
9.830000000000000000e+02, 6.733405782295770692e+00, 2.216564909746074896e+00, 4.301665120571497525e+00, 6.732585910326824852e+00, 1.327884640921477783e-05, 1.051116252609548829e-01, 2.446010580461883307e-05
9.840000000000000000e+02, 6.731225510073677754e+00, 2.215524813208665567e+00, 4.293092685390646146e+00, 6.730405151238458394e+00, 1.302913107285717486e-05, 1.047533324403889105e-01, 2.447563337074075789e-05
9.850000000000000000e+02, 6.729048270055719705e+00, 2.214486412596324616e+00, 4.284326942800541715e+00, 6.728227426355996244e+00, 1.278408697179278937e-05, 1.043963431505631617e-01, 2.445742922839941878e-05
9.860000000000000000e+02, 6.726874055810863062e+00, 2.213449704251813976e+00, 4.275385390840372501e+00, 6.726052729246869255e+00, 1.254366507533593275e-05, 1.040406520749092290e-01, 2.446529841310868391e-05
9.870000000000000000e+02, 6.724702860927948223e+00, 2.212414684526339492e+00, 4.266294779568891471e+00, 6.723881053498385718e+00, 1.230772825748911095e-05, 1.036862539223704360e-01, 2.390589893292815842e-05
9.880000000000000000e+02, 6.722534679015606862e+00, 2.211381349779530492e+00, 4.257092884578028702e+00, 6.721712392717651419e+00, 1.207623837271919319e-05, 1.033331434278520339e-01, 2.352248946396016276e-05
9.890000000000000000e+02, 6.720369503702176672e+00, 2.210349696379420692e+00, 4.247829720477363402e+00, 6.719546740531477269e+00, 1.184906409943655494e-05, 1.029813153512632584e-01, 2.302892101186967239e-05
9.900000000000000000e+02, 6.718207328635616093e+00, 2.209319720702427770e+00, 4.238568081595659898e+00, 6.717384090586302925e+00, 1.162618137676908978e-05, 1.026307644779897166e-01, 2.298355701553826073e-05
9.910000000000000000e+02, 6.716048147483423492e+00, 2.208291419133332489e+00, 4.229383331822401004e+00, 6.715224436548110631e+00, 1.140745752085542080e-05, 1.022814856180205845e-01, 2.270773219585722982e-05
9.920000000000000000e+02, 6.713891953932554557e+00, 2.207264788065259609e+00, 4.220362406256033871e+00, 6.713067772102343511e+00, 1.119284190052003647e-05, 1.019334736065230090e-01, 2.215617217020488054e-05
9.930000000000000000e+02, 6.711738741689338816e+00, 2.206239823899657893e+00, 4.211602032115324690e+00, 6.710914090953822964e+00, 1.098226570878764703e-05, 1.015867233037502787e-01, 2.205368354206251790e-05
9.940000000000000000e+02, 6.709588504479397919e+00, 2.205216523046279686e+00, 4.203206222862137409e+00, 6.708763386826663400e+00, 1.077562053258123925e-05, 1.012412295940274265e-01, 2.189786455546449199e-05
9.950000000000000000e+02, 6.707441236047565702e+00, 2.204194881923161375e+00, 4.195283145062803420e+00, 6.706615653464196747e+00, 1.057286817200310033e-05, 1.008969873864705991e-01, 2.169918441256949107e-05
9.960000000000000000e+02, 6.705296930157808255e+00, 2.203174896956603845e+00, 4.187941499374383980e+00, 6.704470884628887184e+00, 1.037390561464343009e-05, 1.005539916142024898e-01, 2.083950019159778807e-05
9.970000000000000000e+02, 6.703155580593136875e+00, 2.202156564581152498e+00, 4.181286592308272709e+00, 6.702329074102252093e+00, 1.017870012362976071e-05, 1.002122372352515361e-01, 2.014507366910418731e-05
9.980000000000000000e+02, 6.701017181155537017e+00, 2.201139881239577267e+00, 4.175416301341611458e+00, 6.700190215684780348e+00, 9.987126830838123620e-06, 9.987171923145922448e-02, 2.043970337136070283e-05
9.990000000000000000e+02, 6.698881725665882136e+00, 2.200124843382853523e+00, 4.170417150118693961e+00, 6.698054303195855042e+00, 9.799173654048803139e-06, 9.953243260792661584e-02, 2.016394877514804927e-05
1.000000000000000000e+03, 6.696749207963856421e+00, 2.199111447470142533e+00, 4.166360711146466222e+00, 6.695921330473670885e+00, 9.614745895285457485e-06, 9.919437239420778041e-02, 1.982309021577656380e-05


==> xp-1000.csv <==
0.000000000000000000e+00, 6.287137588507835773e+01, 6.287137588507835773e+01, 6.287137588507835773e+01, 6.287137588507835773e+01, 6.287137588507835773e+01, 6.287137588507835773e+01, 6.287137588507835773e+01
1.000000000000000000e+00, 6.238036417675263579e+01, 4.927119042746627997e+01, 5.662273736757801856e+01, 6.485921747998256137e+01, 6.139680163976370864e+01, 4.377564323981909666e+01, 4.376406639711282054e+01
2.000000000000000000e+00, 6.190020342316465474e+01, 4.337390632763591469e+01, 5.633638328566094344e+01, 6.362325490169465070e+01, 6.144589643743423579e+01, 4.764919276561158057e+01, 4.782992161474704318e+01
3.000000000000000000e+00, 6.143059692747333145e+01, 3.972666372383001487e+01, 5.587376573745575570e+01, 6.291080216311940632e+01, 6.229524064635746328e+01, 4.472330133219080039e+01, 4.498179668490974592e+01
4.000000000000000000e+00, 6.097125635805291921e+01, 3.713812184250112125e+01, 5.407876971857277937e+01, 6.237743768504200403e+01, 6.430690377629265697e+01, 4.552336789708495246e+01, 4.591134202565856981e+01
5.000000000000000000e+00, 6.052190153181395971e+01, 3.515807246401762853e+01, 5.239524638013308078e+01, 6.186979220743260299e+01, 6.487443919843724416e+01, 4.414017526566969707e+01, 4.459382850599081394e+01
6.000000000000000000e+00, 6.008226020198550543e+01, 3.357048640948335105e+01, 5.088964547639347558e+01, 6.137123259655142249e+01, 6.500267589970208348e+01, 4.471351054041064543e+01, 4.526862985259564454e+01
7.000000000000000000e+00, 5.965206785029735670e+01, 3.225592759164100443e+01, 4.964932821364828186e+01, 6.088369960037972106e+01, 6.472290081412819518e+01, 4.373262408771389431e+01, 4.432738330348611555e+01
8.000000000000000000e+00, 5.923106748350307527e+01, 3.114167537058808932e+01, 4.867513763868281274e+01, 6.040789798321437587e+01, 6.504999932906788729e+01, 4.278217328641842698e+01, 4.340741877580793329e+01
9.000000000000000000e+00, 5.881900943418695249e+01, 3.018021811168125268e+01, 4.774501376689736531e+01, 5.994358381043656436e+01, 6.529259560520523564e+01, 4.190636703585472844e+01, 4.255363609299325134e+01
1.000000000000000000e+01, 5.841565116579989336e+01, 2.933881154375237443e+01, 4.686288211154858629e+01, 5.949037947735958198e+01, 6.553618023649043778e+01, 4.174916678992281760e+01, 4.243952816976283060e+01
1.100000000000000000e+01, 5.802075708187039282e+01, 2.859393575148416389e+01, 4.603456952432333082e+01, 5.904793039634476060e+01, 6.561399149265804454e+01, 4.065221812671506285e+01, 4.132611376065605668e+01
1.200000000000000000e+01, 5.763409833933826576e+01, 2.792813584769157487e+01, 4.528087093643046046e+01, 5.861590247874489989e+01, 6.477898591675922546e+01, 4.031081921420303615e+01, 4.100162857120743354e+01
1.300000000000000000e+01, 5.725545266595951688e+01, 2.732811337549095398e+01, 4.462899123673976476e+01, 5.819397415181199307e+01, 6.387892534927759414e+01, 3.988304620267513911e+01, 4.057493839245248068e+01
1.400000000000000000e+01, 5.688460418173156796e+01, 2.678351632218686618e+01, 4.405550516366100311e+01, 5.778183442507803846e+01, 6.160030248951341036e+01, 3.892692693664510273e+01, 3.957244066801182925e+01
1.500000000000000000e+01, 5.652134322428829449e+01, 2.628614051981155697e+01, 4.349496848900415813e+01, 5.737918256418987539e+01, 5.872869164677710785e+01, 3.825287798262517214e+01, 3.886432481947712603e+01
1.600000000000000000e+01, 5.616546617821498444e+01, 2.582938444409382939e+01, 4.288587923155754567e+01, 5.698572784047883744e+01, 5.698277723314404142e+01, 3.817558754102549301e+01, 3.879522253486781125e+01
1.700000000000000000e+01, 5.581677530823309041e+01, 2.540786622179934540e+01, 4.223952898924638788e+01, 5.660118922531713537e+01, 5.668426558441746010e+01, 3.750657247382076775e+01, 3.807071864998663102e+01
1.800000000000000000e+01, 5.547507859620499460e+01, 2.501714796230670146e+01, 4.163901933347416673e+01, 5.622529507521625192e+01, 5.602031882555287012e+01, 3.732935299069695390e+01, 3.787953487877071979e+01
1.900000000000000000e+01, 5.514018958190852260e+01, 2.465353315314308702e+01, 4.115156515828992667e+01, 5.585778282475700962e+01, 5.651733458145011468e+01, 3.688531548921147163e+01, 3.738504762036744467e+01
2.000000000000000000e+01, 5.481192720753105618e+01, 2.431391504000974990e+01, 4.076205306947887408e+01, 5.549839868883056226e+01, 5.725712145098965067e+01, 3.646242919577657915e+01, 3.690738916671158165e+01
2.100000000000000000e+01, 5.449011566583260446e+01, 2.399566135810224310e+01, 4.040236724202542717e+01, 5.514689737352109233e+01, 5.756851913424132761e+01, 3.560603866717793409e+01, 3.593297532047058240e+01
2.200000000000000000e+01, 5.417458425192679528e+01, 2.369652547469160453e+01, 4.002310810883097503e+01, 5.480304179527214359e+01, 5.821343885355921088e+01, 3.571533760970352489e+01, 3.604840646423523509e+01
2.300000000000000000e+01, 5.386516721862854240e+01, 2.341457704234084858e+01, 3.962077150074947696e+01, 5.446660280816466582e+01, 5.873103271248663049e+01, 3.535515014383572918e+01, 3.562166360925236575e+01
2.400000000000000000e+01, 5.356170363531644796e+01, 2.314814727881265455e+01, 3.921405135026174094e+01, 5.413735893916091158e+01, 5.912105376598464090e+01, 3.492750650587072414e+01, 3.511161049475612117e+01
2.500000000000000000e+01, 5.326403725025772218e+01, 2.289578535714718299e+01, 3.881755549060245158e+01, 5.381509613116357826e+01, 5.988658449023527908e+01, 3.428058858568866185e+01, 3.433911025230315062e+01
2.600000000000000000e+01, 5.297201635634275618e+01, 2.265622333479219819e+01, 3.843661552043152341e+01, 5.349960749373582303e+01, 6.096852073955532347e+01, 3.410116023259299567e+01, 3.411026249676275057e+01
2.700000000000000000e+01, 5.268549366017629865e+01, 2.242834771583497400e+01, 3.807044461940829905e+01, 5.319069306132643504e+01, 6.255200658014668846e+01, 3.353766790848486323e+01, 3.342077849208794049e+01
2.800000000000000000e+01, 5.240432615447127063e+01, 2.221117621582660817e+01, 3.771231847942374316e+01, 5.288815955884341946e+01, 6.230851317602588324e+01, 3.325849256420354294e+01, 3.306643596308826005e+01
2.900000000000000000e+01, 5.212837499369132388e+01, 2.200383864340134110e+01, 3.735108560078175088e+01, 5.259182017441867885e+01, 6.342813375166729628e+01, 3.252964864393093336e+01, 3.216223095494466833e+01
3.000000000000000000e+01, 5.185750537288735273e+01, 2.180556106607467370e+01, 3.697772827642253191e+01, 5.230149433920586688e+01, 6.351633475094645576e+01, 3.231745375946774601e+01, 3.188304848565187299e+01
3.100000000000000000e+01, 5.159158640967324772e+01, 2.161565261575615438e+01, 3.659182544949533877e+01, 5.201700751405307699e+01, 6.312513820904528927e+01, 3.150815800129408828e+01, 3.086054531099662768e+01
3.200000000000000000e+01, 5.133049102928543306e+01, 2.143349443084579065e+01, 3.620292418403474244e+01, 5.173819098289201435e+01, 6.236801167560166448e+01, 3.177510038999731634e+01, 3.117346144290868892e+01
3.300000000000000000e+01, 5.107409585267064500e+01, 2.125853033899415934e+01, 3.582794522304929785e+01, 5.146488165268522152e+01, 6.132112360718993926e+01, 3.124633006239967514e+01, 3.048607751361915774e+01
3.400000000000000000e+01, 5.082228108754625140e+01, 2.109025896667038324e+01, 3.548689896435060831e+01, 5.119692185977329046e+01, 6.052927114151598431e+01, 3.112397086537603030e+01, 3.030732109907220106e+01
3.500000000000000000e+01, 5.057493042237685188e+01, 2.092822702502245136e+01, 3.519630628937373729e+01, 5.093415918246449792e+01, 6.011032444337858038e+01, 3.085618846294999784e+01, 2.994216508519019371e+01
3.600000000000000000e+01, 5.033193092321125306e+01, 2.077202357078187234e+01, 3.496086812595164162e+01, 5.067644625970987704e+01, 5.994797844323005620e+01, 3.044235201968372095e+01, 2.938253484094901680e+01
3.700000000000000000e+01, 5.009317293332333065e+01, 2.062127507956200745e+01, 3.476909344560589687e+01, 5.042364061570766864e+01, 5.949315398231357932e+01, 3.017928851352359843e+01, 2.901745388841764139e+01
3.800000000000000000e+01, 4.985854997560064561e+01, 2.047564119934132520e+01, 3.459909202375006032e+01, 5.017560449028239589e+01, 5.887336623602643471e+01, 2.936499293557861989e+01, 2.791572992527077091e+01
3.900000000000000000e+01, 4.962795865762441139e+01, 2.033481107608444916e+01, 3.443271547928738130e+01, 4.993220467488459491e+01, 5.902336182733849768e+01, 2.929702089785397234e+01, 2.780558042696823762e+01
4.000000000000000000e+01, 4.940129857938481450e+01, 2.019850016274492788e+01, 3.426744520287255824e+01, 4.969331235405915237e+01, 5.850419104096575040e+01, 2.934056996408344276e+01, 2.785007005266569280e+01
4.100000000000000000e+01, 4.917847224357534230e+01, 2.006644743838323208e+01, 3.411574778337933367e+01, 4.945880295223153666e+01, 5.842373869098052808e+01, 2.867494045486776244e+01, 2.691920957930784652e+01
4.200000000000000000e+01, 4.895938496841052512e+01, 1.993841297663674439e+01, 3.399151533104331691e+01, 4.922855598566308544e+01, 5.856021104119788134e+01, 2.841013125885586987e+01, 2.653706728833550343e+01
4.300000000000000000e+01, 4.874394480291133647e+01, 1.981417581292305030e+01, 3.389400015156245871e+01, 4.900245491942827414e+01, 5.866477332377625231e+01, 2.834133794921751459e+01, 2.642632414737968460e+01
4.400000000000000000e+01, 4.853206244460289298e+01, 1.969353206802838940e+01, 3.380196525684718978e+01, 4.878038702926920678e+01, 5.909261603760586468e+01, 2.852479321072105733e+01, 2.667545630358641162e+01
4.500000000000000000e+01, 4.832365115956957879e+01, 1.957629329250729810e+01, 3.368264274128995339e+01, 4.856224326818438897e+01, 5.962375260359981155e+01, 2.777914344726993789e+01, 2.559558531242805657e+01
4.600000000000000000e+01, 4.811862670481298210e+01, 1.946228500189284460e+01, 3.350886261492198770e+01, 4.834791813761146528e+01, 6.021987964549753514e+01, 2.795602523392025773e+01, 2.584180485350978884e+01
4.700000000000000000e+01, 4.791690725285835128e+01, 1.935134537732153603e+01, 3.327283664633105786e+01, 4.813730956306565645e+01, 6.010261138653589796e+01, 2.776123862949693333e+01, 2.555148262070965615e+01
4.800000000000000000e+01, 4.771841331855620894e+01, 1.924332410999763354e+01, 3.298906379874713224e+01, 4.793031877409840291e+01, 6.023053481995386704e+01, 2.739896214847696143e+01, 2.500914327632920475e+01
4.900000000000000000e+01, 4.752306768802574055e+01, 1.913808137110329355e+01, 3.268672465213279565e+01, 4.772685018844307336e+01, 5.986653565622493289e+01, 2.704470148265144402e+01, 2.447564851251757290e+01
5.000000000000000000e+01, 4.733079534968754842e+01, 1.903548689142175121e+01, 3.239754573146145589e+01, 4.752681130021723988e+01, 5.930020913868890631e+01, 2.677824762968429795e+01, 2.407057765754613143e+01
5.100000000000000000e+01, 4.714152342733380152e+01, 1.893541913717313108e+01, 3.214559068533016273e+01, 4.733011257205382805e+01, 5.914119691149488034e+01, 2.644006459581714807e+01, 2.355313715910336470e+01
5.200000000000000000e+01, 4.695518111518442339e+01, 1.883776457044254471e+01, 3.194202330638727005e+01, 4.713666733103600848e+01, 5.910558845100907632e+01, 2.626894574322665576e+01, 2.329140527989739340e+01
5.300000000000000000e+01, 4.677169961487882688e+01, 1.874241698416882329e+01, 3.178425496384814508e+01, 4.694639166831358779e+01, 5.830391794089576507e+01, 2.595495491273333499e+01, 2.280569364008549371e+01
5.400000000000000000e+01, 4.659101207435311665e+01, 1.864927690300899243e+01, 3.165791377398237216e+01, 4.675920434228142852e+01, 5.774602885330850199e+01, 2.549043742110490740e+01, 2.206745083762058357e+01
5.500000000000000000e+01, 4.641305352855368227e+01, 1.855825104253895930e+01, 3.154128798951598966e+01, 4.657502668520319844e+01, 5.747253595666196446e+01, 2.569842388143593226e+01, 2.242239102070768908e+01
5.600000000000000000e+01, 4.623776084193876557e+01, 1.846925182022794942e+01, 3.141246921814735771e+01, 4.639378251316671253e+01, 5.703983192271618208e+01, 2.536633516924561960e+01, 2.189718051241264618e+01
5.700000000000000000e+01, 4.606507265272019680e+01, 1.838219691246022336e+01, 3.125778633579942323e+01, 4.621539803925976031e+01, 5.628162388956200601e+01, 2.505090849548178866e+01, 2.138722922230856582e+01
5.800000000000000000e+01, 4.589492931879867399e+01, 1.829700885259472543e+01, 3.107786486314675400e+01, 4.603980178985855787e+01, 5.555085605321763609e+01, 2.538005679607554654e+01, 2.196379181103740663e+01
5.900000000000000000e+01, 4.572727286534634317e+01, 1.821361466567054421e+01, 3.088755273690102143e+01, 4.586692452392321684e+01, 5.524332461816317164e+01, 2.489238101776327383e+01, 2.116482135450968016e+01
6.000000000000000000e+01, 4.556204693399159567e+01, 1.813194553589828573e+01, 3.070892064253582632e+01, 4.569669915519813230e+01, 5.504694815641366290e+01, 2.454381813658712019e+01, 2.058624148486812544e+01
6.100000000000000000e+01, 4.539919673356170904e+01, 1.805193650353784207e+01, 3.056071181795884684e+01, 4.552906067721738026e+01, 5.485304926184554120e+01, 2.458342118174674340e+01, 2.069079229551545041e+01
6.200000000000000000e+01, 4.523866899233968297e+01, 1.797352618816226055e+01, 3.044993177541024565e+01, 4.536394609101858322e+01, 5.454741354755606153e+01, 2.420595821963209815e+01, 2.005627942227193117e+01
6.300000000000000000e+01, 4.508041191179289342e+01, 1.789665653565414871e+01, 3.036989447870505643e+01, 4.520129433547087672e+01, 5.438399673283616664e+01, 2.404867112208047430e+01, 1.981344770305292258e+01
6.400000000000000000e+01, 4.492437512173145819e+01, 1.782127258658333702e+01, 3.030492930780116723e+01, 4.504104622012596337e+01, 5.453397320665059311e+01, 2.358003278641240641e+01, 1.899502834349846125e+01
6.500000000000000000e+01, 4.477050963685577045e+01, 1.774732226387821754e+01, 3.023816709083663667e+01, 4.488314436050339395e+01, 5.427094812735963814e+01, 2.374017391222806594e+01, 1.933934448758853364e+01
6.600000000000000000e+01, 4.461876781465278441e+01, 1.767475617793396481e+01, 3.015788342615658735e+01, 4.472753311572430590e+01, 5.406334346714081818e+01, 2.364466954667072329e+01, 1.921367028675435762e+01
6.700000000000000000e+01, 4.446910331460227184e+01, 1.760352744750313647e+01, 3.005979624013723139e+01, 4.457415852841016601e+01, 5.372644988882814943e+01, 2.341302436952489074e+01, 1.882568920005420310e+01
6.800000000000000000e+01, 4.432147105865452374e+01, 1.753359153489195066e+01, 2.994558149043071893e+01, 4.442296826676582100e+01, 5.355220458048783172e+01, 2.321043129953195816e+01, 1.849360691867164164e+01
6.900000000000000000e+01, 4.417582719294222926e+01, 1.746490609414188100e+01, 2.981973877313575017e+01, 4.427391156876868905e+01, 5.307009995770167876e+01, 2.309076053215066437e+01, 1.831901960484197645e+01
7.000000000000000000e+01, 4.403212905068996719e+01, 1.739743083101424048e+01, 2.968703303609699518e+01, 4.412693918838824203e+01, 5.288904761505717289e+01, 2.293481125842804147e+01, 1.807637172731944730e+01
7.100000000000000000e+01, 4.389033511628569073e+01, 1.733112737371724421e+01, 2.955153195668171762e+01, 4.398200334376264209e+01, 5.245367957231157163e+01, 2.286538006859576910e+01, 1.800237464271674526e+01
7.200000000000000000e+01, 4.375040499047943143e+01, 1.726595915342294063e+01, 2.941685941053599862e+01, 4.383905766726145714e+01, 5.208669153196437662e+01, 2.264764942937364012e+01, 1.763687456780978380e+01
7.300000000000000000e+01, 4.361229935667518021e+01, 1.720189129371700432e+01, 2.928661936128909815e+01, 4.369805715736604412e+01, 5.154008243867956196e+01, 2.231054215127305795e+01, 1.701401222264832569e+01
7.400000000000000000e+01, 4.347597994828306867e+01, 1.713889050820931814e+01, 2.916421175993893300e+01, 4.355895813230118563e+01, 5.096198402486432855e+01, 2.232930155013825768e+01, 1.713412790153266485e+01
7.500000000000000000e+01, 4.334140951709945710e+01, 1.707692500560881044e+01, 2.905200070825156899e+01, 4.342171818535392447e+01, 5.045757769791510583e+01, 2.211182981500866518e+01, 1.675798786706497268e+01
7.600000000000000000e+01, 4.320855180268349471e+01, 1.701596440163326207e+01, 2.895037797819066583e+01, 4.328629614181775764e+01, 4.979143479076960688e+01, 2.207117542989178460e+01, 1.675598827503121413e+01
7.700000000000000000e+01, 4.307737150269979765e+01, 1.695597963718493162e+01, 2.885735315558483549e+01, 4.315265201750231938e+01, 4.924192463305168133e+01, 2.190710394902978564e+01, 1.649346285053067973e+01
7.800000000000000000e+01, 4.294783424419718187e+01, 1.689694290227636841e+01, 2.876896285653299046e+01, 4.302074697875081455e+01, 4.872628229992707816e+01, 2.165419790555682766e+01, 1.603007113721885446e+01
7.900000000000000000e+01, 4.281990655579465965e+01, 1.683882756523891189e+01, 2.868033110685886555e+01, 4.289054330390958825e+01, 4.822835268149584209e+01, 2.161519741929489058e+01, 1.604170045934989020e+01
8.000000000000000000e+01, 4.269355584074646259e+01, 1.678160810678934212e+01, 2.858692405139476378e+01, 4.276200434619588719e+01, 4.794004277238752110e+01, 2.142636305415274123e+01, 1.571777162850361087e+01
8.100000000000000000e+01, 4.256875035085865733e+01, 1.672526005856873965e+01, 2.848554242916627288e+01, 4.263509449791204275e+01, 4.755660211380190106e+01, 2.150736192676774294e+01, 1.600289939152648699e+01
8.200000000000000000e+01, 4.244545916123075102e+01, 1.666975994580235465e+01, 2.837481207391944338e+01, 4.250977915595596102e+01, 4.729589052944108118e+01, 2.117676345185407527e+01, 1.535858877315988025e+01
8.300000000000000000e+01, 4.232365214579629509e+01, 1.661508523376042135e+01, 2.825519632523960212e+01, 4.238602468857966699e+01, 4.686417801001482530e+01, 2.081171552187570839e+01, 1.460323421371175812e+01
8.400000000000000000e+01, 4.220329995363739073e+01, 1.656121427772809085e+01, 2.812871561621054184e+01, 4.226379840334939075e+01, 4.650065625237741784e+01, 2.080357045530821836e+01, 1.470718923515206278e+01
8.500000000000000000e+01, 4.208437398604862523e+01, 1.650812627621786888e+01, 2.799856428087009874e+01, 4.214306851626227512e+01, 4.618066584103382155e+01, 2.072335673273900625e+01, 1.463553380266699655e+01
8.600000000000000000e+01, 4.196684637432664999e+01, 1.645580122718097726e+01, 2.786870970042791740e+01, 4.202380412197656767e+01, 4.592938734015777413e+01, 2.071458850342932223e+01, 1.473909533901290914e+01
8.700000000000000000e+01, 4.185068995826238591e+01, 1.640421988699469225e+01, 2.774344618685882580e+01, 4.190597516511348886e+01, 4.556235178939272146e+01, 2.065273100551097230e+01, 1.471498158250335386e+01
8.800000000000000000e+01, 4.173587826531345968e+01, 1.635336373202149929e+01, 2.762684546413173337e+01, 4.178955241259080111e+01, 4.516867672395464695e+01, 2.033464359647378927e+01, 1.405679906753087849e+01
8.900000000000000000e+01, 4.162238549043515690e+01, 1.630321492255285065e+01, 2.752212135235658508e+01, 4.167450742694936849e+01, 4.482777980135077200e+01, 2.013717032206979241e+01, 1.368646104220351312e+01
9.000000000000000000e+01, 4.151018647654877469e+01, 1.625375626896578396e+01, 2.743105206729506307e+01, 4.156081254063533237e+01, 4.446440457080786501e+01, 2.002157565412643692e+01, 1.353263230190335520e+01
9.100000000000000000e+01, 4.139925669562700961e+01, 1.620497119993459023e+01, 2.735367874650864195e+01, 4.144844083120231915e+01, 4.399006042581688547e+01, 1.995898819192799323e+01, 1.351328144411585974e+01
9.200000000000000000e+01, 4.128957223037644297e+01, 1.615684373255248119e+01, 2.728844789052310205e+01, 4.133736609739893453e+01, 4.350403508288237475e+01, 1.987608134183300379e+01, 1.344777993195144816e+01
9.300000000000000000e+01, 4.118110975649807415e+01, 1.610935844422979812e+01, 2.723279612691972673e+01, 4.122756283610835482e+01, 4.302756635691301312e+01, 1.973880985234073648e+01, 1.323032789403548293e+01
9.400000000000000000e+01, 4.107384652550700821e+01, 1.606250044624583140e+01, 2.718397930192209699e+01, 4.111900622010816875e+01, 4.247347903316080675e+01, 1.963147406499404468e+01, 1.310080638126100006e+01
9.500000000000000000e+01, 4.096776034809350620e+01, 1.601625535884091889e+01, 2.713983689326754245e+01, 4.101167207661949021e+01, 4.195409342431554478e+01, 1.937014195574669273e+01, 1.253678327102826984e+01
9.600000000000000000e+01, 4.086282957800769822e+01, 1.597060928774436306e+01, 2.709921526169563322e+01, 4.090553686661584720e+01, 4.141712514378998833e+01, 1.923483148661934905e+01, 1.232470871078104757e+01
9.700000000000000000e+01, 4.075903309645109829e+01, 1.592554880204159318e+01, 2.706192274653925622e+01, 4.080057766486323345e+01, 4.096769888372911339e+01, 1.914211416030715895e+01, 1.223006654446413499e+01
9.800000000000000000e+01, 4.065635029695841496e+01, 1.588106091329147951e+01, 2.702827460418163597e+01, 4.069677214066408766e+01, 4.055499540719985418e+01, 1.910789877445399298e+01, 1.231328201728170946e+01
9.900000000000000000e+01, 4.055476107075381265e+01, 1.583713305581129838e+01, 2.699842556004769634e+01, 4.059409853927847678e+01, 4.010587183868291561e+01, 1.891888926480081423e+01, 1.193649965426332393e+01
1.000000000000000000e+02, 4.045424579256614805e+01, 1.579375306805309087e+01, 2.697174051815117224e+01, 4.049253566399749360e+01, 3.965637859045494196e+01, 1.887726183079140441e+01, 1.200123323308928036e+01
1.010000000000000000e+02, 4.035478530688832421e+01, 1.575090917500074283e+01, 2.694642134593922123e+01, 4.039206285884413461e+01, 3.921866221240711070e+01, 1.865327071206202803e+01, 1.151206243243061778e+01
1.020000000000000000e+02, 4.025636091466618183e+01, 1.570858997152232028e+01, 2.691951709973848139e+01, 4.029265999187830261e+01, 3.882192434830652417e+01, 1.863197438225434155e+01, 1.164256338764268506e+01
1.030000000000000000e+02, 4.015895436040311495e+01, 1.566678440661691596e+01, 2.688733037637897638e+01, 4.019430743908336723e+01, 3.848529960013148354e+01, 1.846198083429749204e+01, 1.131425447844617160e+01
1.040000000000000000e+02, 4.006254781966670464e+01, 1.562548176849969472e+01, 2.684612314952071443e+01, 4.009698606881247684e+01, 3.806874327248335277e+01, 1.840499563893212454e+01, 1.133667157149518978e+01
1.050000000000000000e+02, 3.996712388698430374e+01, 1.558467167047274771e+01, 2.679294417479959733e+01, 4.000067722677379578e+01, 3.769264878701056887e+01, 1.828195503944941080e+01, 1.115307785575856414e+01
1.060000000000000000e+02, 3.987266556411501028e+01, 1.554434403753318072e+01, 2.672636287773431718e+01, 3.990536272153452302e+01, 3.741351652368172154e+01, 1.817491674580294614e+01, 1.101773244107407379e+01
1.070000000000000000e+02, 3.977915624868555255e+01, 1.550448909367317007e+01, 2.664691001306226781e+01, 3.981102481052442954e+01, 3.704905348030506929e+01, 1.806208884902516587e+01, 1.086407449925401636e+01
1.080000000000000000e+02, 3.968657972317831195e+01, 1.546509734982993578e+01, 2.655709196916033221e+01, 3.971764618652024126e+01, 3.669297239760209095e+01, 1.791472650897217989e+01, 1.059548169514197014e+01
1.090000000000000000e+02, 3.959492014426007245e+01, 1.542615959244643520e+01, 2.646095052792359326e+01, 3.962520996459312528e+01, 3.629825373980884251e+01, 1.776889514982322993e+01, 1.032475687740781645e+01
1.100000000000000000e+02, 3.950416203244020608e+01, 1.538766687260627108e+01, 2.636325912585108711e+01, 3.953369966950202041e+01, 3.593494768619375179e+01, 1.766602129701491819e+01, 1.020358737901176127e+01
1.110000000000000000e+02, 3.941429026204764341e+01, 1.534961049570882707e+01, 2.626854872202015656e+01, 3.944309922351627051e+01, 3.545347536654375631e+01, 1.755200581450305464e+01, 1.003790949080065076e+01
1.120000000000000000e+02, 3.932529005151626933e+01, 1.531198201165283379e+01, 2.618021027009508117e+01, 3.935339293465177946e+01, 3.499793303865506289e+01, 1.750247722247515014e+01, 1.010624281559182158e+01
1.130000000000000000e+02, 3.923714695396854779e+01, 1.527477320549880169e+01, 2.609990668043506545e+01, 3.926456548530534008e+01, 3.455773329946551087e+01, 1.730254107383338891e+01, 9.628857510839685219e+00
1.140000000000000000e+02, 3.914984684808781168e+01, 1.523797608858260411e+01, 2.602744546983201701e+01, 3.917660192127250696e+01, 3.416115042961513382e+01, 1.729523071711025040e+01, 9.851540474818506254e+00
1.150000000000000000e+02, 3.906337592926966806e+01, 1.520158289005442676e+01, 2.596113663303231789e+01, 3.908948764113482355e+01, 3.374353332505358338e+01, 1.713443218382557731e+01, 9.515865480351182626e+00
1.160000000000000000e+02, 3.897772070104352338e+01, 1.516558604881885586e+01, 2.589852570648546504e+01, 3.900320838600290330e+01, 3.331382692884096741e+01, 1.699569470249970848e+01, 9.247306077025305271e+00
1.170000000000000000e+02, 3.889286796675533964e+01, 1.512997820585355413e+01, 2.583728756807057891e+01, 3.891775022960236186e+01, 3.288592381153456046e+01, 1.697764862033402977e+01, 9.442756784611619381e+00
1.180000000000000000e+02, 3.880880482150324440e+01, 1.509475219688535219e+01, 2.577601957749945427e+01, 3.883309956868987456e+01, 3.246587860127874592e+01, 1.688216358379835569e+01, 9.344844145918582257e+00
1.190000000000000000e+02, 3.872551864431766688e+01, 1.505990104540394370e+01, 2.571469508754660538e+01, 3.874924311378750019e+01, 3.201796189517207125e+01, 1.673459774057628024e+01, 9.038827003799605464e+00
1.200000000000000000e+02, 3.864299709057804932e+01, 1.502541795599463370e+01, 2.565462710283185999e+01, 3.866616788022354712e+01, 3.163595913503169399e+01, 1.664964549536679783e+01, 8.978022890167023817e+00
1.210000000000000000e+02, 3.856122808465855911e+01, 1.499129630797276747e+01, 2.559792981907097342e+01, 3.858386117946891147e+01, 3.125935824647162420e+01, 1.655338630030074398e+01, 8.871574827011135866e+00
1.220000000000000000e+02, 3.848019981279522739e+01, 1.495752964930348661e+01, 2.554662090862448309e+01, 3.850231061075805172e+01, 3.090413621450083070e+01, 1.643491825179344801e+01, 8.675413436659608735e+00
1.230000000000000000e+02, 3.839990071616746548e+01, 1.492411169079155542e+01, 2.550163445695819675e+01, 3.842150405298438898e+01, 3.055216142230690224e+01, 1.633541252423303902e+01, 8.549890489232087276e+00
1.240000000000000000e+02, 3.832031948418693901e+01, 1.489103630052684402e+01, 2.546206581011736958e+01, 3.834142965686025661e+01, 3.020237764548013004e+01, 1.627914872910724142e+01, 8.611435439371055267e+00
1.250000000000000000e+02, 3.824144504798710642e+01, 1.485829749857201953e+01, 2.542491626186487608e+01, 3.826207583733166473e+01, 2.992304783971522397e+01, 1.612726263387664716e+01, 8.262334979414152514e+00
1.260000000000000000e+02, 3.816326657410694878e+01, 1.482588945187973906e+01, 2.538545724917820579e+01, 3.818343126623894079e+01, 2.959738961683921943e+01, 1.606912720193382427e+01, 8.317335002931168120e+00
1.270000000000000000e+02, 3.808577345836264527e+01, 1.479380646942743560e+01, 2.533814180036505803e+01, 3.810548486521429368e+01, 2.922941031990015048e+01, 1.588596588334321247e+01, 7.817946620713934536e+00
1.280000000000000000e+02, 3.800895531990106235e+01, 1.476204299755849014e+01, 2.527782610188643986e+01, 3.802822579880785980e+01, 2.887536576532939492e+01, 1.587405843298085983e+01, 8.079280202803218458e+00
1.290000000000000000e+02, 3.793280199542929410e+01, 1.473059361551923452e+01, 2.520098180598374427e+01, 3.795164346783403886e+01, 2.852573854167160050e+01, 1.577586626829985583e+01, 7.959983099611362967e+00
1.300000000000000000e+02, 3.785730353361451961e+01, 1.469945303118187852e+01, 2.510659677661038458e+01, 3.787572750293033863e+01, 2.816169271126418039e+01, 1.566674979806574264e+01, 7.781682181498533524e+00
1.310000000000000000e+02, 3.778245018964878454e+01, 1.466861607694398018e+01, 2.499655697535822796e+01, 3.780046775832114747e+01, 2.781505672529353390e+01, 1.555443198503009583e+01, 7.588601788236649881e+00
1.320000000000000000e+02, 3.770823241997330655e+01, 1.463807770579567347e+01, 2.487543506299857654e+01, 3.772585430577913712e+01, 2.747299967493432860e+01, 1.548465332264599148e+01, 7.590669726965517228e+00
1.330000000000000000e+02, 3.763464087715733797e+01, 1.460783298754635062e+01, 2.474974430387417357e+01, 3.765187742877738231e+01, 2.713641715308845193e+01, 1.539119951644170392e+01, 7.484645790518501762e+00
1.340000000000000000e+02, 3.756166640492651254e+01, 1.457787710520294944e+01, 2.462682426008601411e+01, 3.757852761682540432e+01, 2.674504186979815401e+01, 1.528388182660791372e+01, 7.304478568628282709e+00
1.350000000000000000e+02, 3.748930003333602912e+01, 1.454820535149248251e+01, 2.451359331820414411e+01, 3.750579555998277215e+01, 2.639951550796445900e+01, 1.520815488932497139e+01, 7.279863686332925354e+00
1.360000000000000000e+02, 3.741753297408391177e+01, 1.451881312552182379e+01, 2.441542341923773662e+01, 3.743367214354390171e+01, 2.601122423422507879e+01, 1.510225166756111292e+01, 7.104580024814343808e+00
1.370000000000000000e+02, 3.734635661596009015e+01, 1.448969592956817287e+01, 2.433535912795937151e+01, 3.736214844288826953e+01, 2.566939273262872234e+01, 1.499009657830166731e+01, 6.890586677131522286e+00
1.380000000000000000e+02, 3.727576252042674554e+01, 1.446084936599396897e+01, 2.427381926648381949e+01, 3.729121571848998684e+01, 2.528054211427392417e+01, 1.492025506390928413e+01, 6.894228975746254484e+00
1.390000000000000000e+02, 3.720574241732598608e+01, 1.443226913428041946e+01, 2.422880223846936687e+01, 3.722086541108156865e+01, 2.495183723914917806e+01, 1.485057446949317139e+01, 6.897770981729207662e+00
1.400000000000000000e+02, 3.713628820071067338e+01, 1.440395102817402950e+01, 2.419649784988878238e+01, 3.715108913696617776e+01, 2.462744067352308974e+01, 1.477170420395537143e+01, 6.854547462360403465e+00
1.410000000000000000e+02, 3.706739192479457756e+01, 1.437589093294092635e+01, 2.417212476921783448e+01, 3.708187868347351923e+01, 2.433060177812996727e+01, 1.464673216760219177e+01, 6.559240214036017314e+00
1.420000000000000000e+02, 3.699904580001810217e+01, 1.434808482272399921e+01, 2.415078769842573436e+01, 3.701322600455425516e+01, 2.402115631392937090e+01, 1.459268998447298138e+01, 6.646514402775642871e+00
1.430000000000000000e+02, 3.693124218922588398e+01, 1.432052875799813130e+01, 2.412818310363239505e+01, 3.694512321650828568e+01, 2.371273440757273221e+01, 1.447071418409984034e+01, 6.361690115644960564e+00
1.440000000000000000e+02, 3.686397360395284295e+01, 1.429321888311910094e+01, 2.410105668425345726e+01, 3.687756259384220670e+01, 2.343004040978366831e+01, 1.439688922628024415e+01, 6.336286616727972110e+00
1.450000000000000000e+02, 3.679723270081520781e+01, 1.426615142396191871e+01, 2.406739886059933298e+01, 3.681053656525168805e+01, 2.312526240628141494e+01, 1.431724016252625908e+01, 6.284048595392892622e+00
1.460000000000000000e+02, 3.673101227800326285e+01, 1.423932268564459847e+01, 2.402642872093738546e+01, 3.674403770972440242e+01, 2.283097503452225041e+01, 1.422043859006613964e+01, 6.124752995019815849e+00
1.470000000000000000e+02, 3.666530527187270394e+01, 1.421272905033358036e+01, 2.397844679001640245e+01, 3.667805875275941219e+01, 2.252580308319777913e+01, 1.415141681689319597e+01, 6.128363557106543347e+00
1.480000000000000000e+02, 3.660010475363134930e+01, 1.418636697512723188e+01, 2.392463233770732955e+01, 3.661259256269921991e+01, 2.225036118377304106e+01, 1.408050822646527678e+01, 6.119675520454669559e+00
1.490000000000000000e+02, 3.653540392611850507e+01, 1.416023299001398073e+01, 2.386683316728423065e+01, 3.654763214717048214e+01, 2.197537888044809762e+01, 1.397563737812879836e+01, 5.906756344364834987e+00
1.500000000000000000e+02, 3.647119612067388061e+01, 1.413432369590187321e+01, 2.380736167411382098e+01, 3.648317064962995460e+01, 2.169308069382717363e+01, 1.390384627375608595e+01, 5.887518392911940346e+00
1.510000000000000000e+02, 3.640747479409340315e+01, 1.410863576271649400e+01, 2.374878574581950730e+01, 3.641920134601190995e+01, 2.140790393800536506e+01, 1.382074597136787730e+01, 5.803450515943885613e+00
1.520000000000000000e+02, 3.634423352566926013e+01, 1.408316592756429486e+01, 2.369369566522845005e+01, 3.635571764147390184e+01, 2.111470802685594350e+01, 1.372669770826250435e+01, 5.640931328746241036e+00
1.530000000000000000e+02, 3.628146601431145513e+01, 1.405791099295862523e+01, 2.364443912622705568e+01, 3.629271306723737212e+01, 2.081182450300013898e+01, 1.366647654292313696e+01, 5.695798265170582297e+00
1.540000000000000000e+02, 3.621916607574854652e+01, 1.403286782510575925e+01, 2.360283907939960457e+01, 3.623018127752012418e+01, 2.050489019241502930e+01, 1.358484308544104202e+01, 5.610290360376186669e+00
1.550000000000000000e+02, 3.615732763980498987e+01, 1.400803335224846613e+01, 2.356993261632235104e+01, 3.616811604655750756e+01, 2.020627019842766714e+01, 1.350280761142536612e+01, 5.521714750870413191e+00
1.560000000000000000e+02, 3.609594474775284567e+01, 1.398340456306474877e+01, 2.354578271764204089e+01, 3.610651126570949998e+01, 1.990940842015562851e+01, 1.340208578640591952e+01, 5.302139950289901371e+00
1.570000000000000000e+02, 3.603501154973547216e+01, 1.395897850511943794e+01, 2.352941152652730494e+01, 3.604536094065080221e+01, 1.963649202859729925e+01, 1.333612132530097583e+01, 5.315051063996914849e+00
1.580000000000000000e+02, 3.597452230226120662e+01, 1.393475228336655292e+01, 2.351888332935192238e+01, 3.598465918864124546e+01, 1.936338671586141658e+01, 1.325917434750537183e+01, 5.252193023032646124e+00
1.590000000000000000e+02, 3.591447136576464771e+01, 1.391072305870031478e+01, 2.351153369159222351e+01, 3.592440023587385411e+01, 1.908576515712034194e+01, 1.318286554733568927e+01, 5.191111280905769121e+00
1.600000000000000000e+02, 3.585485320223371986e+01, 1.388688804655290987e+01, 2.350430851058921178e+01, 3.586457841489818321e+01, 1.883098908892526779e+01, 1.309250036853600641e+01, 5.027424679974638266e+00
1.610000000000000000e+02, 3.579566237290042352e+01, 1.386324451553710979e+01, 2.349415353700684150e+01, 3.580518816211632327e+01, 1.856381075994635310e+01, 1.302467487232637744e+01, 5.020976884736717771e+00
1.620000000000000000e+02, 3.573689353599333884e+01, 1.383978978613199473e+01, 2.347838770146364240e+01, 3.574622401534929850e+01, 1.830908830092807804e+01, 1.294391136379972096e+01, 4.921572599941184123e+00
1.630000000000000000e+02, 3.567854144455012744e+01, 1.381652122941007121e+01, 2.345500285350230385e+01, 3.568768061147167714e+01, 1.804770535181732072e+01, 1.286778889570622830e+01, 4.848758731495621532e+00
1.640000000000000000e+02, 3.562060094428809265e+01, 1.379343626580419091e+01, 2.342285333119610868e+01, 3.562955268411199228e+01, 1.779710087532740914e+01, 1.280673973246983266e+01, 4.890063783541223508e+00
1.650000000000000000e+02, 3.556306697153120666e+01, 1.377053236391273217e+01, 2.338172341106696450e+01, 3.557183506141720386e+01, 1.757182803947885930e+01, 1.272477899461378215e+01, 4.770685019368072766e+00
1.660000000000000000e+02, 3.550593455119179254e+01, 1.374780703934154324e+01, 2.333228189807438469e+01, 3.551452266387882162e+01, 1.734032266614779871e+01, 1.264734881638168140e+01, 4.682375624118708224e+00
1.670000000000000000e+02, 3.544919879480534775e+01, 1.372525785358130790e+01, 2.327594655560010395e+01, 3.545761050221894095e+01, 1.711063670430316819e+01, 1.256821107925591363e+01, 4.575929386837363388e+00
1.680000000000000000e+02, 3.539285489861682521e+01, 1.370288241291893172e+01, 2.321468610489432649e+01, 3.540109367533428042e+01, 1.689038984781153374e+01, 1.250279593203948636e+01, 4.576905502815448834e+00
1.690000000000000000e+02, 3.533689814171695787e+01, 1.368067836738172183e+01, 2.315078645914248767e+01, 3.534496736829632368e+01, 1.664955105668840574e+01, 1.242356331125287916e+01, 4.463937356319648053e+00
1.700000000000000000e+02, 3.528132388422708487e+01, 1.365864340971310931e+01, 2.308660426905161600e+01, 3.528922685040588902e+01, 1.641833299141503844e+01, 1.236099838369898762e+01, 4.482787761407130311e+00
1.710000000000000000e+02, 3.522612756553102287e+01, 1.363677527437875980e+01, 2.302432775373508278e+01, 3.523386747330033586e+01, 1.618452612846715155e+01, 1.228283899780125488e+01, 4.373382305108558299e+00
1.720000000000000000e+02, 3.517130470255273167e+01, 1.361507173660196024e+01, 2.296576343240269225e+01, 3.517888466911188061e+01, 1.594024403861057770e+01, 1.221192494831572439e+01, 4.317343867920919287e+00
1.730000000000000000e+02, 3.511685088807825394e+01, 1.359353061142720520e+01, 2.291216707779230433e+01, 3.512427394867532371e+01, 1.571288178064896179e+01, 1.214377875881956648e+01, 4.285062730701543643e+00
1.740000000000000000e+02, 3.506276178912079899e+01, 1.357214975281097047e+01, 2.286413608145391052e+01, 3.507003089978378085e+01, 1.547362186458203581e+01, 1.207154275499512330e+01, 4.213004045488411897e+00
1.750000000000000000e+02, 3.500903314532765620e+01, 1.355092705273870202e+01, 2.282157652751828891e+01, 3.501615118549078431e+01, 1.525329577077486931e+01, 1.199752067637749064e+01, 4.123403608676194487e+00
1.760000000000000000e+02, 3.495566076742763073e+01, 1.352986044036706659e+01, 2.278375075087338786e+01, 3.496263054245755342e+01, 1.502999190648707106e+01, 1.192811891025056426e+01, 4.068420431398670267e+00
1.770000000000000000e+02, 3.490264053571802094e+01, 1.350894788119058987e+01, 2.274940073398330753e+01, 3.490946477934378578e+01, 1.481451099871561894e+01, 1.186392503508277763e+01, 4.061207688052483000e+00
1.780000000000000000e+02, 3.484996839858987983e+01, 1.348818737623182784e+01, 2.271693149215864338e+01, 3.485664977524086794e+01, 1.459071567594248009e+01, 1.178284162829638326e+01, 3.893139461740025453e+00
1.790000000000000000e+02, 3.479764037109034547e+01, 1.346757696125422399e+01, 2.268462934147617815e+01, 3.480418147814614827e+01, 1.437062288195975057e+01, 1.172867832403713528e+01, 3.970672954295701107e+00
1.800000000000000000e+02, 3.474565253352132288e+01, 1.344711470599689029e+01, 2.265088498747875789e+01, 3.475205590347694340e+01, 1.415549485318565459e+01, 1.166387791923304817e+01, 3.949838321693966314e+00
1.810000000000000000e+02, 3.469400103007304637e+01, 1.342679871343054465e+01, 2.261439188375984344e+01, 3.470026913262323376e+01, 1.394704084740224914e+01, 1.158901359850134405e+01, 3.828725779686236841e+00
1.820000000000000000e+02, 3.464268206749191137e+01, 1.340662711903390480e+01, 2.257429594518591998e+01, 3.464881731153774780e+01, 1.375043035044648221e+01, 1.151327935897113441e+01, 3.693306412222648216e+00
1.830000000000000000e+02, 3.459169191378129682e+01, 1.338659809008980162e+01, 2.253028182711730665e+01, 3.459769664936243316e+01, 1.355070308597069229e+01, 1.144718218418294597e+01, 3.647387561802274192e+00
1.840000000000000000e+02, 3.454102689693469586e+01, 1.336670982500039173e+01, 2.248259129877591178e+01, 3.454690341709012102e+01, 1.337229763596358012e+01, 1.138105927479492152e+01, 3.599862651320240303e+00
1.850000000000000000e+02, 3.449068340370004648e+01, 1.334696055262080527e+01, 2.243197854030085736e+01, 3.449643394626046700e+01, 1.317894183559164212e+01, 1.131847651333062288e+01, 3.582900985118101289e+00
1.860000000000000000e+02, 3.444065787837448767e+01, 1.332734853161061750e+01, 2.237961398416722503e+01, 3.444628462768901045e+01, 1.299946347006796721e+01, 1.125473831095484023e+01, 3.553716515038351620e+00
1.870000000000000000e+02, 3.439094682162867400e+01, 1.330787204980257421e+01, 2.232695208890894989e+01, 3.439645191022852089e+01, 1.281387262206510336e+01, 1.118496579142583514e+01, 3.455121439623369817e+00
1.880000000000000000e+02, 3.434154678935978922e+01, 1.328852942358797229e+01, 2.227557952417438258e+01, 3.434693229956153715e+01, 1.262786179034699252e+01, 1.112291458515920617e+01, 3.435428436839459199e+00
1.890000000000000000e+02, 3.429245439157249109e+01, 1.326931899731818199e+01, 2.222705947407956728e+01, 3.429772235702336758e+01, 1.244048689088473125e+01, 1.106274140763818536e+01, 3.431609831857201254e+00
1.900000000000000000e+02, 3.424366629128699202e+01, 1.325023914272179404e+01, 2.218278595207824466e+01, 3.424881869845444271e+01, 1.225957570501362781e+01, 1.100265195696827725e+01, 3.427329736381532932e+00
1.910000000000000000e+02, 3.419517920347352202e+01, 1.323128825833684452e+01, 2.214385968763313528e+01, 3.420021799308140942e+01, 1.208071569815897028e+01, 1.093471622379305508e+01, 3.332637538207711803e+00
1.920000000000000000e+02, 3.414698989401243523e+01, 1.321246476895768751e+01, 2.211099446360945819e+01, 3.415191696242590069e+01, 1.190441725382713756e+01, 1.086910253688989414e+01, 3.259611989412094513e+00
1.930000000000000000e+02, 3.409909517867934881e+01, 1.319376712509602179e+01, 2.208445973422591280e+01, 3.410391237924040553e+01, 1.172696267147414773e+01, 1.080270588945139743e+01, 3.171185209946056016e+00
1.940000000000000000e+02, 3.405149192215438347e+01, 1.317519380245564697e+01, 2.206406196014390986e+01, 3.405620106647024414e+01, 1.154913541824304168e+01, 1.074633763648214035e+01, 3.195704980462450440e+00
1.950000000000000000e+02, 3.400417703705517880e+01, 1.315674330142047310e+01, 2.204916357911379876e+01, 3.400877989624112274e+01, 1.137805830289693532e+01, 1.068727478090070626e+01, 3.185801945828072412e+00
1.960000000000000000e+02, 3.395714748299275954e+01, 1.313841414655544781e+01, 2.203873530053684604e+01, 3.396164578887135832e+01, 1.119893209344165363e+01, 1.062034844618859175e+01, 3.081074084522434919e+00
1.970000000000000000e+02, 3.391040026564975562e+01, 1.312020488611992342e+01, 2.203143494582640471e+01, 3.391479571190811981e+01, 1.102058745174947241e+01, 1.055244777561534164e+01, 2.952894691646021474e+00
1.980000000000000000e+02, 3.386393243588034352e+01, 1.310211409159313689e+01, 2.202570471677062258e+01, 3.386822667918714558e+01, 1.085139429796570099e+01, 1.050429430087584848e+01, 3.066158381817742917e+00
1.990000000000000000e+02, 3.381774108883132612e+01, 1.308414035721140856e+01, 2.201987867719969572e+01, 3.382193574991503482e+01, 1.068398221588260100e+01, 1.044047041955730748e+01, 2.985154267046633780e+00
2.000000000000000000e+02, 3.377182336308378297e+01, 1.306628229951670228e+01, 2.201229319481137381e+01, 3.377592002777369373e+01, 1.052962041233120871e+01, 1.037698266599733721e+01, 2.899087497416181325e+00
2.010000000000000000e+02, 3.372617643981472924e+01, 1.304853855691622577e+01, 2.200139465745813538e+01, 3.373017666004616189e+01, 1.037067956699294946e+01, 1.032043930819626532e+01, 2.898162426532755021e+00
2.020000000000000000e+02, 3.368079754197823661e+01, 1.303090778925271387e+01, 2.198584033664148762e+01, 3.368470283676334986e+01, 1.021674786541294111e+01, 1.026072495767123094e+01, 2.854104969310208073e+00
2.030000000000000000e+02, 3.363568393350551844e+01, 1.301338867738510174e+01, 2.196458921030776068e+01, 3.363949578987104161e+01, 1.006771677101839657e+01, 1.019788327045995224e+01, 2.761691826073519707e+00
2.040000000000000000e+02, 3.359083291852346065e+01, 1.299597992277925584e+01, 2.193697947793467762e+01, 3.359455279241656456e+01, 9.918696498713044818e+00, 1.014038292107552763e+01, 2.737470922748511892e+00
2.050000000000000000e+02, 3.354624184059113645e+01, 1.297868024710849433e+01, 2.190278840876479549e+01, 3.354987115775467288e+01, 9.773273809791964695e+00, 1.008122531651664211e+01, 2.684159773856595432e+00
2.060000000000000000e+02, 3.350190808195377201e+01, 1.296148839186358082e+01, 2.186226857183990901e+01, 3.350544823877205403e+01, 9.628802440565900511e+00, 1.003096599673052935e+01, 2.750812124108810153e+00
2.070000000000000000e+02, 3.345782906281373670e+01, 1.294440311797195875e+01, 2.181615335607850525e+01, 3.346128142713001097e+01, 9.482454497879443167e+00, 9.966008902602661479e+00, 2.610524180040394882e+00
2.080000000000000000e+02, 3.341400224061811741e+01, 1.292742320542590484e+01, 2.176562511658580945e+01, 3.341736815252470194e+01, 9.343621468022812238e+00, 9.910060677814310992e+00, 2.587973048129112996e+00
2.090000000000000000e+02, 3.337042510936247197e+01, 1.291054745291938310e+01, 2.171224213046720308e+01, 3.337370588196464638e+01, 9.206104237542133362e+00, 9.853791741799232895e+00, 2.559505754440956071e+00
2.100000000000000000e+02, 3.332709519891020733e+01, 1.289377467749336681e+01, 2.165782594685869356e+01, 3.333029211906481493e+01, 9.069281501873252438e+00, 9.798467361928967279e+00, 2.538637459624365267e+00
2.110000000000000000e+02, 3.328401007432736236e+01, 1.287710371418932986e+01, 2.160431781052708544e+01, 3.328712440335709033e+01, 8.936712267740109183e+00, 9.740851284847185099e+00, 2.480341025440123026e+00
2.120000000000000000e+02, 3.324116733523224099e+01, 1.286053341571073361e+01, 2.155361982709683843e+01, 3.324420030961643846e+01, 8.797357724369144094e+00, 9.686336597250321034e+00, 2.462090310427553774e+00
2.130000000000000000e+02, 3.319856461515959012e+01, 1.284406265209226028e+01, 2.150744115305528226e+01, 3.320151744720252651e+01, 8.658990180845920648e+00, 9.632288607096931798e+00, 2.447785338508193131e+00
2.140000000000000000e+02, 3.315619958093892450e+01, 1.282769031037657292e+01, 2.146716978780033358e+01, 3.315907345941627682e+01, 8.522408581929260762e+00, 9.577171556675077468e+00, 2.412418512198587273e+00
2.150000000000000000e+02, 3.311406993208666449e+01, 1.281141529429841697e+01, 2.143378573303113299e+01, 3.311686602287107917e+01, 8.388771635742985566e+00, 9.518868173256127108e+00, 2.320886542701872557e+00
2.160000000000000000e+02, 3.307217340021163210e+01, 1.279523652397583433e+01, 2.140782227361443546e+01, 3.307489284687810027e+01, 8.256267614061508553e+00, 9.467634231366343300e+00, 2.336070282769577844e+00
2.170000000000000000e+02, 3.303050774843372750e+01, 1.277915293560830179e+01, 2.138937143588985634e+01, 3.303315167284548437e+01, 8.128059896985904587e+00, 9.413484791486968817e+00, 2.302017688600759726e+00
2.180000000000000000e+02, 3.298907077081529593e+01, 1.276316348118162480e+01, 2.137812064324806727e+01, 3.299164027369099728e+01, 8.003966887542841135e+00, 9.358745237777718273e+00, 2.250956191066326273e+00
2.190000000000000000e+02, 3.294786029180493614e+01, 1.274726712817938434e+01, 2.137340320366065072e+01, 3.295035645326777285e+01, 7.876277242276854551e+00, 9.305289911603875197e+00, 2.216368393338328247e+00
2.200000000000000000e+02, 3.290687416569347334e+01, 1.273146285930075727e+01, 2.137424701296820828e+01, 3.290929804580282081e+01, 7.753904577229921102e+00, 9.255334405249545426e+00, 2.235587150222444475e+00
2.210000000000000000e+02, 3.286611027608167745e+01, 1.271574967218455576e+01, 2.137941310384285742e+01, 3.286846291534795483e+01, 7.636189588707672726e+00, 9.200243762703308903e+00, 2.164584899591492473e+00
2.220000000000000000e+02, 3.282556653535950630e+01, 1.270012657913931520e+01, 2.138742582321406971e+01, 3.282784895524292068e+01, 7.519840691533978827e+00, 9.145629548351836391e+00, 2.091682070319228259e+00
2.230000000000000000e+02, 3.278524088419663940e+01, 1.268459260687925649e+01, 2.139660581561275876e+01, 3.278745408759017010e+01, 7.402241808051891248e+00, 9.096950691463787209e+00, 2.120089139577572279e+00
2.240000000000000000e+02, 3.274513129104386167e+01, 1.266914679626598605e+01, 2.140512213789592622e+01, 3.274727626274128767e+01, 7.286377106139340754e+00, 9.047563014788455149e+00, 2.132033300262460074e+00
2.250000000000000000e+02, 3.270523575164516927e+01, 1.265378820205578059e+01, 2.141107859399751234e+01, 3.270731345879449492e+01, 7.177643402822860175e+00, 8.992852206753450872e+00, 2.042212488002263182e+00
2.260000000000000000e+02, 3.266555228856029913e+01, 1.263851589265229336e+01, 2.141264166662951496e+01, 3.266756368110317510e+01, 7.070461372705810099e+00, 8.943972160870140797e+00, 2.051448752969721401e+00
2.270000000000000000e+02, 3.262607895069736230e+01, 1.262332894986457532e+01, 2.140820520123779858e+01, 3.262802496179498490e+01, 6.961985278751376960e+00, 8.892675103107455570e+00, 2.013970123978348070e+00
2.280000000000000000e+02, 3.258681381285539658e+01, 1.260822646867022101e+01, 2.139657364034595233e+01, 3.258869535930130468e+01, 6.858375722822653842e+00, 8.839657895213907324e+00, 1.934927456446450256e+00
2.290000000000000000e+02, 3.254775497527658956e+01, 1.259320755698358774e+01, 2.137713486729460755e+01, 3.254957295789687066e+01, 6.754255608360098861e+00, 8.789257768122286762e+00, 1.900225031034898926e+00
2.300000000000000000e+02, 3.250890056320788091e+01, 1.257827133542886067e+01, 2.134998869251939624e+01, 3.251065586724923406e+01, 6.648912426615948057e+00, 8.742713433434960990e+00, 1.936015308884704744e+00
2.310000000000000000e+02, 3.247024872647178739e+01, 1.256341693711792828e+01, 2.131599940919877056e+01, 3.247194222197777691e+01, 6.544370905764725244e+00, 8.691645288480087217e+00, 1.879100970985962293e+00
2.320000000000000000e+02, 3.243179763904618085e+01, 1.254864350743289414e+01, 2.127675068157630633e+01, 3.243343018122217813e+01, 6.440959346699961507e+00, 8.641866486307899109e+00, 1.837652531139845502e+00
2.330000000000000000e+02, 3.239354549865281285e+01, 1.253395020381312719e+01, 2.123439673178068432e+01, 3.239511792821996039e+01, 6.338561986846197982e+00, 8.594720155829245201e+00, 1.847631002290213598e+00
2.340000000000000000e+02, 3.235549052635435885e+01, 1.251933619554672994e+01, 2.119142250150093432e+01, 3.235700366989298971e+01, 6.239920555768144084e+00, 8.544279015170333835e+00, 1.782230762067542607e+00
2.350000000000000000e+02, 3.231763096615980402e+01, 1.250480066356633202e+01, 2.115034350323396950e+01, 3.231908563644256560e+01, 6.140639540532293772e+00, 8.495540664367855044e+00, 1.745406123536504372e+00
2.360000000000000000e+02, 3.227996508463798619e+01, 1.249034280024907417e+01, 2.111338954388179090e+01, 3.228136208095312298e+01, 6.041635031051062477e+00, 8.449243816851954136e+00, 1.755668131421373346e+00
2.370000000000000000e+02, 3.224249117053899027e+01, 1.247596180922070097e+01, 2.108222207316882191e+01, 3.224383127900411239e+01, 5.945603416764694060e+00, 8.401260866481905509e+00, 1.724385450695576472e+00
2.380000000000000000e+02, 3.220520753442337991e+01, 1.246165690516365387e+01, 2.105773072747016528e+01, 3.220649152828994488e+01, 5.851701116140950454e+00, 8.354486272127529034e+00, 1.711801188013185593e+00
2.390000000000000000e+02, 3.216811250829893254e+01, 1.244742731362907762e+01, 2.103994108238570604e+01, 3.216934114824785240e+01, 5.757336360018574517e+00, 8.307338935358140830e+00, 1.686828285182288667e+00
2.400000000000000000e+02, 3.213120444526477115e+01, 1.243327227085261200e+01, 2.102804550823530150e+01, 3.213237847969337224e+01, 5.664410478873526777e+00, 8.259838592311313121e+00, 1.645667704612776339e+00
2.410000000000000000e+02, 3.209448171916267967e+01, 1.241919102357392646e+01, 2.102054697354382640e+01, 3.209560188446339168e+01, 5.575533739563309332e+00, 8.213069027334695349e+00, 1.615659737029933929e+00
2.420000000000000000e+02, 3.205794272423549529e+01, 1.240518282885986778e+01, 2.101548676383315239e+01, 3.205900974506641177e+01, 5.487467139299988972e+00, 8.168215308941453756e+00, 1.623098991714761796e+00
2.430000000000000000e+02, 3.202158587479232921e+01, 1.239124695393115694e+01, 2.101071538155222385e+01, 3.202260046434002305e+01, 5.400907720661110467e+00, 8.122024530713689572e+00, 1.595331060847387405e+00
2.440000000000000000e+02, 3.198540960488050899e+01, 1.237738267599253028e+01, 2.100416316063643407e+01, 3.198637246511531984e+01, 5.316208315636307802e+00, 8.075508076498774557e+00, 1.549623142613039573e+00
2.450000000000000000e+02, 3.194941236796410067e+01, 1.236358928206627361e+01, 2.099407270848869800e+01, 3.195032418988811429e+01, 5.235933470738611817e+00, 8.030734718871084254e+00, 1.542698613192747814e+00
2.460000000000000000e+02, 3.191359263660876522e+01, 1.234986606882903182e+01, 2.097916667601658602e+01, 3.191445410049676923e+01, 5.154429370985095460e+00, 7.984410411443289668e+00, 1.488031714043587472e+00
2.470000000000000000e+02, 3.187794890217292831e+01, 1.233621234245184972e+01, 2.095873824980596822e+01, 3.187876067780654310e+01, 5.074190483786133576e+00, 7.940914520884107652e+00, 1.499614703409207328e+00
2.480000000000000000e+02, 3.184247967450502159e+01, 1.232262741844335530e+01, 2.093266506235657332e+01, 3.184324242140024097e+01, 4.994149574987263307e+00, 7.896041969797661153e+00, 1.469070139397799624e+00
2.490000000000000000e+02, 3.180718348164669962e+01, 1.230911062149599999e+01, 2.090135768968740138e+01, 3.180789784927504371e+01, 4.913921218490050258e+00, 7.851930479552096998e+00, 1.451414630649787041e+00
2.500000000000000000e+02, 3.177205886954187619e+01, 1.229566128533531177e+01, 2.086566040967047542e+01, 3.177272549754539099e+01, 4.838000684633466442e+00, 7.807798853060481825e+00, 1.425892459186339778e+00
2.510000000000000000e+02, 3.173710440175147340e+01, 1.228227875257207202e+01, 2.082672429906329015e+01, 3.173772392015171917e+01, 4.762021141588280493e+00, 7.764435680922100680e+00, 1.414622211658763451e+00
2.520000000000000000e+02, 3.170231865917368808e+01, 1.226896237455734706e+01, 2.078587167366977440e+01, 3.170289168857497941e+01, 4.684713882244800232e+00, 7.721457335814328360e+00, 1.405902404511667037e+00
2.530000000000000000e+02, 3.166770023976975779e+01, 1.225571151124032809e+01, 2.074446738240088450e+01, 3.166822739155679756e+01, 4.609400066583701161e+00, 7.679340017801819407e+00, 1.415393550634306274e+00
2.540000000000000000e+02, 3.163324775829500268e+01, 1.224252553102889252e+01, 2.070380774902208643e+01, 3.163372963482505185e+01, 4.535993995690236424e+00, 7.634726009698368010e+00, 1.348219497857354066e+00
2.550000000000000000e+02, 3.159895984603503294e+01, 1.222940381065284754e+01, 2.066503310784886693e+01, 3.159939704082492540e+01, 4.462245281775720329e+00, 7.591767974434773691e+00, 1.318693621733904919e+00
2.560000000000000000e+02, 3.156483515054711830e+01, 1.221634573502977616e+01, 2.062906572452984832e+01, 3.156522824845507103e+01, 4.389642495570189595e+00, 7.549641868574656023e+00, 1.306448603116534990e+00
2.570000000000000000e+02, 3.153087233540640710e+01, 1.220335069713343223e+01, 2.059657190502725399e+01, 3.153122191280902342e+01, 4.318193425640999727e+00, 7.508330932146845882e+00, 1.311324310598481535e+00
2.580000000000000000e+02, 3.149707007995709063e+01, 1.219041809786464015e+01, 2.056794540653497450e+01, 3.149737670492152475e+01, 4.247212349324086311e+00, 7.466125599988678196e+00, 1.282475043793155800e+00
2.590000000000000000e+02, 3.146342707906824998e+01, 1.217754734592462995e+01, 2.054330873010499303e+01, 3.146369131151977427e+01, 4.178090459568524651e+00, 7.424847421960872218e+00, 1.273369307450665122e+00
2.600000000000000000e+02, 3.142994204289435700e+01, 1.216473785769074745e+01, 2.052252917761224538e+01, 3.143016443477946353e+01, 4.110486988847456225e+00, 7.383401374779932524e+00, 1.252478982097720239e+00
2.610000000000000000e+02, 3.139661369664033330e+01, 1.215198905709451616e+01, 2.050524730044818256e+01, 3.139679479208548329e+01, 4.044440047560938112e+00, 7.342373791019404905e+00, 1.236120084177344758e+00
2.620000000000000000e+02, 3.136344078033097560e+01, 1.213930037550195529e+01, 2.049091616106544933e+01, 3.136358111579716379e+01, 3.979562801338408118e+00, 7.301383916935057172e+00, 1.214303550140367838e+00
2.630000000000000000e+02, 3.133042204858478996e+01, 1.212667125159615189e+01, 2.047885033451343872e+01, 3.133052215301803756e+01, 3.916349327732054242e+00, 7.260129863366071135e+00, 1.174728581758510471e+00
2.640000000000000000e+02, 3.129755627039200760e+01, 1.211410113126200905e+01, 2.046828355356908702e+01, 3.129761666536990106e+01, 3.853717891989664412e+00, 7.220669009834223218e+00, 1.186025706549675318e+00
2.650000000000000000e+02, 3.126484222889678577e+01, 1.210158946747310615e+01, 2.045843323403430958e+01, 3.126486342877120705e+01, 3.793217184086690175e+00, 7.180405781273426769e+00, 1.164355476897022346e+00
2.660000000000000000e+02, 3.123227872118343029e+01, 1.208913572018068905e+01, 2.044856884975069633e+01, 3.123226123321956038e+01, 3.732466766208976772e+00, 7.140442001989191212e+00, 1.142824129542811207e+00
2.670000000000000000e+02, 3.119986455806661496e+01, 1.207673935620466388e+01, 2.043807947780979717e+01, 3.119980888257835616e+01, 3.672050112894034601e+00, 7.101773248676673589e+00, 1.158183273006841318e+00
2.680000000000000000e+02, 3.116759856388545202e+01, 1.206439984912661778e+01, 2.042653418439652313e+01, 3.116750519436737576e+01, 3.614118016114419518e+00, 7.062013773138805739e+00, 1.129279701926731105e+00
2.690000000000000000e+02, 3.113547957630137120e+01, 1.205211667918477403e+01, 2.041372776247289877e+01, 3.113534899955728719e+01, 3.556013533570605123e+00, 7.022112317757238209e+00, 1.085381218820524296e+00
2.700000000000000000e+02, 3.110350644609973614e+01, 1.203988933317088517e+01, 2.039970417130857783e+01, 3.110333914236794328e+01, 3.498880227120968467e+00, 6.983438155385438328e+00, 1.076911226870862048e+00
2.710000000000000000e+02, 3.107167803699504205e+01, 1.202771730432898423e+01, 2.038475126264281201e+01, 3.107147448007047075e+01, 3.442765398911390218e+00, 6.944628336159329507e+00, 1.055221023936489644e+00
2.720000000000000000e+02, 3.103999322543971218e+01, 1.201560009225597092e+01, 2.036936316970097849e+01, 3.103975388279293668e+01, 3.387480712823625950e+00, 6.907405410048176542e+00, 1.082552626131038975e+00
2.730000000000000000e+02, 3.100845090043636532e+01, 1.200353720280399905e+01, 2.035417090863630918e+01, 3.100817623332963890e+01, 3.332096742502919984e+00, 6.868682721148447357e+00, 1.049399905157917701e+00
2.740000000000000000e+02, 3.097704996335346905e+01, 1.199152814798462430e+01, 2.033984675169785561e+01, 3.097674042695386021e+01, 3.276897841533850553e+00, 6.829939866175603669e+00, 1.002089024610557821e+00
2.750000000000000000e+02, 3.094578932774434676e+01, 1.197957244587466441e+01, 2.032699291412693299e+01, 3.094544537123406869e+01, 3.223253476637032211e+00, 6.792978384407725834e+00, 1.017261034488673888e+00
2.760000000000000000e+02, 3.091466791916943180e+01, 1.196766962052374517e+01, 2.031602902130933685e+01, 3.091428998585342924e+01, 3.170191693304821534e+00, 6.754948933983749626e+00, 9.807914932339311109e-01
2.770000000000000000e+02, 3.088368467502172976e+01, 1.195581920186351610e+01, 2.030709472034127572e+01, 3.088327320243262264e+01, 3.116823565798032991e+00, 6.718275517699708210e+00, 9.898413622285998636e-01
2.780000000000000000e+02, 3.085283854435538942e+01, 1.194402072561844363e+01, 2.029998302468935734e+01, 3.085239396435585846e+01, 3.065225606461551955e+00, 6.680425516462754842e+00, 9.423657230074562463e-01
2.790000000000000000e+02, 3.082212848771734315e+01, 1.193227373321822782e+01, 2.029411642083825384e+01, 3.082165122659998602e+01, 3.015466345424025807e+00, 6.644457847839842835e+00, 9.617635994080939721e-01
2.800000000000000000e+02, 3.079155347698194234e+01, 1.192057777171174671e+01, 2.028857192920382246e+01, 3.079104395556673524e+01, 2.966263910521898417e+00, 6.607822219007312370e+00, 9.470283888351653800e-01
2.810000000000000000e+02, 3.076111249518851665e+01, 1.190893239368252132e+01, 2.028215423095710790e+01, 3.076057112891792400e+01, 2.917435550369673614e+00, 6.570958266892569455e+00, 9.112997353640367448e-01
2.820000000000000000e+02, 3.073080453638181453e+01, 1.189733715716566920e+01, 2.027350895162982169e+01, 3.073023173541359299e+01, 2.869569990733495501e+00, 6.534925601436428977e+00, 9.021342354464717550e-01
2.830000000000000000e+02, 3.070062860545525041e+01, 1.188579162556631097e+01, 2.026126247448631190e+01, 3.070002477475306790e+01, 2.823100889443347139e+00, 6.499373336339908214e+00, 9.046780486635769281e-01
2.840000000000000000e+02, 3.067058371799690519e+01, 1.187429536757942827e+01, 2.024417113108070865e+01, 3.066994925741877509e+01, 2.777131523784981848e+00, 6.463325383004605129e+00, 8.769027454086802953e-01
2.850000000000000000e+02, 3.064066890013823041e+01, 1.186284795711108053e+01, 2.022126166165434213e+01, 3.064000420452288154e+01, 2.732021204822684624e+00, 6.427769234698554435e+00, 8.593374080474034393e-01
2.860000000000000000e+02, 3.061088318840538491e+01, 1.185144897320102153e+01, 2.019194633263533945e+01, 3.061018864765657810e+01, 2.687751759765286685e+00, 6.393305303381493054e+00, 8.834783593667355772e-01
2.870000000000000000e+02, 3.058122562957316148e+01, 1.184009799994665002e+01, 2.015609956273322467e+01, 3.058050162874204148e+01, 2.643909923569550013e+00, 6.357776210856217247e+00, 8.498363684640510840e-01
2.880000000000000000e+02, 3.055169528052143946e+01, 1.182879462642827306e+01, 2.011408769647220041e+01, 3.055094219988698256e+01, 2.601241205258068678e+00, 6.322911111893487757e+00, 8.354882138071245690e-01
2.890000000000000000e+02, 3.052229120809413843e+01, 1.181753844663566966e+01, 2.006674902212416711e+01, 3.052150942324172433e+01, 2.559427402366979631e+00, 6.288501901392526072e+00, 8.340517590627812838e-01
2.900000000000000000e+02, 3.049301248896057714e+01, 1.180632905939590316e+01, 2.001532668493559441e+01, 3.049220237085876306e+01, 2.517734207106105071e+00, 6.254065656859056688e+00, 8.211748016583634291e-01
2.910000000000000000e+02, 3.046385820947924117e+01, 1.179516606830238423e+01, 1.996136230262560574e+01, 3.046302012455475960e+01, 2.476639185868437565e+00, 6.219904756452991457e+00, 8.118117333106183997e-01
2.920000000000000000e+02, 3.043482746556386687e+01, 1.178404908164514708e+01, 1.990656239535906735e+01, 3.043396177577493589e+01, 2.435733157143968874e+00, 6.185980804208335293e+00, 8.039291788654779891e-01
2.930000000000000000e+02, 3.040591936255181338e+01, 1.177297771234231050e+01, 1.985265275033236065e+01, 3.040502642545978063e+01, 2.395005613728802274e+00, 6.152351361105912630e+00, 8.009517285986305080e-01
2.940000000000000000e+02, 3.037713301507468699e+01, 1.176195157787271128e+01, 1.980123712814260983e+01, 3.037621318391404657e+01, 2.354886236934976562e+00, 6.118570888319998069e+00, 7.805818197061261676e-01
2.950000000000000000e+02, 3.034846754693114690e+01, 1.175097030020968170e+01, 1.975367596665091696e+01, 3.034752117067800725e+01, 2.315760582775875598e+00, 6.085013665682754258e+00, 7.604443607947507511e-01
2.960000000000000000e+02, 3.031992209096186386e+01, 1.174003350575594062e+01, 1.971099786519477348e+01, 3.031894951440087738e+01, 2.277305637014564788e+00, 6.052004740780415837e+00, 7.588862698721928757e-01
2.970000000000000000e+02, 3.029149578892659989e+01, 1.172914082527960922e+01, 1.967385190844640164e+01, 3.029049735271642518e+01, 2.239236037540184743e+00, 6.018877611431099339e+00, 7.409281014983630786e-01
2.980000000000000000e+02, 3.026318779138334847e+01, 1.171829189385126568e+01, 1.964250298106677306e+01, 3.026216383212065253e+01, 2.202131196950882774e+00, 5.986139098950276960e+00, 7.325941903583176318e-01
2.990000000000000000e+02, 3.023499725756949630e+01, 1.170748635078209787e+01, 1.961686611159004556e+01, 3.023394810785156395e+01, 2.165139225106709198e+00, 5.953570917486014302e+00, 7.237103827753675889e-01
3.000000000000000000e+02, 3.020692335528497097e+01, 1.169672383956307016e+01, 1.959657065886068494e+01, 3.020584934377095010e+01, 2.129019489079234884e+00, 5.921105243645048866e+00, 7.090462590903594542e-01
3.010000000000000000e+02, 3.017896526077733910e+01, 1.168600400780511350e+01, 1.958104175731307706e+01, 3.017786671224816075e+01, 2.094351163874817345e+00, 5.889086656737110737e+00, 7.090542796049121854e-01
3.020000000000000000e+02, 3.015112215862882294e+01, 1.167532650718031206e+01, 1.956958542083611263e+01, 3.014999939404582818e+01, 2.058561327665092033e+00, 5.857041948758971550e+00, 6.969502453602089975e-01
3.030000000000000000e+02, 3.012339324164516441e+01, 1.166469099336407922e+01, 1.956146510444160569e+01, 3.012224657820747709e+01, 2.024528874149849056e+00, 5.825087297315620916e+00, 6.787611679620576544e-01
3.040000000000000000e+02, 3.009577771074632935e+01, 1.165409712597827685e+01, 1.955596087213896084e+01, 3.009460746194702452e+01, 1.991286329488285878e+00, 5.793399946079917484e+00, 6.647006793335565877e-01
3.050000000000000000e+02, 3.006827477485903799e+01, 1.164354456853529030e+01, 1.955240679167774331e+01, 3.006708125054009173e+01, 1.958658849588102324e+00, 5.762167466278888206e+00, 6.668521118317435326e-01
3.060000000000000000e+02, 3.004088365081102907e+01, 1.163303298838302524e+01, 1.955020679860599842e+01, 3.003966715721712788e+01, 1.926702149816051701e+00, 5.730846718417002883e+00, 6.530819224721643446e-01
3.070000000000000000e+02, 3.001360356322704703e+01, 1.162256205665079989e+01, 1.954883314376624881e+01, 3.001236440305828523e+01, 1.895015766358205234e+00, 5.699554195078030183e+00, 6.282065944355730291e-01
3.080000000000000000e+02, 2.998643374442656295e+01, 1.161213144819615195e+01, 1.954781401058081158e+01, 2.998517221689002810e+01, 1.864194465177148707e+00, 5.668916712784979772e+00, 6.333479526258019021e-01
3.090000000000000000e+02, 2.995937343432312616e+01, 1.160174084155248408e+01, 1.954671766430530155e+01, 2.995808983518341151e+01, 1.833427642267688285e+00, 5.638314179817313310e+00, 6.293802576548767069e-01
3.100000000000000000e+02, 2.993242188032534656e+01, 1.159138991887760461e+01, 1.954513964891424393e+01, 2.993111650195406170e+01, 1.802450846204595836e+00, 5.607951537718851576e+00, 6.291269365559658544e-01
3.110000000000000000e+02, 2.990557833723951120e+01, 1.158107836590307116e+01, 1.954269746586052392e+01, 2.990425146866373751e+01, 1.772544507280348292e+00, 5.577395255404439034e+00, 6.046576698521847204e-01
3.120000000000000000e+02, 2.987884206717372493e+01, 1.157080587188439225e+01, 1.953903443907752546e+01, 2.987749399412352247e+01, 1.742886518446226773e+00, 5.547425487639915609e+00, 6.060508154126112990e-01
3.130000000000000000e+02, 2.985221233944362140e+01, 1.156057212955201585e+01, 1.953383173551205232e+01, 2.985084334439856946e+01, 1.713903267407999254e+00, 5.517397491950873700e+00, 5.932358340906395133e-01
3.140000000000000000e+02, 2.982568843047958040e+01, 1.155037683506312085e+01, 1.952682533317123514e+01, 2.982429879271435524e+01, 1.685297481154273358e+00, 5.487462714700908073e+00, 5.725672201888181156e-01
3.150000000000000000e+02, 2.979926962373540533e+01, 1.154021968795419006e+01, 1.951782348960362867e+01, 2.979785961936451244e+01, 1.656886484074269639e+00, 5.458047399957333567e+00, 5.770158075847866552e-01
3.160000000000000000e+02, 2.977295520959848929e+01, 1.153010039109434892e+01, 1.950672011155387509e+01, 2.977152511162004345e+01, 1.629132525680555332e+00, 5.428593143418196654e+00, 5.659904269358572160e-01
3.170000000000000000e+02, 2.974674448530137383e+01, 1.152001865063945196e+01, 1.949350028390184519e+01, 2.974529456364007274e+01, 1.601575224565271016e+00, 5.399322294518477783e+00, 5.558275018354168484e-01
3.180000000000000000e+02, 2.972063675483473233e+01, 1.150997417598690653e+01, 1.947823582841300549e+01, 2.971916727638395272e+01, 1.574433927824797186e+00, 5.370313688212943859e+00, 5.512861027162062610e-01
3.190000000000000000e+02, 2.969463132886171408e+01, 1.149996667973122477e+01, 1.946107077017151710e+01, 2.969314255752480136e+01, 1.547547558810213220e+00, 5.341690253464158822e+00, 5.634379165383212040e-01
3.200000000000000000e+02, 2.966872752463363128e+01, 1.148999587762029151e+01, 1.944219860057678062e+01, 2.966721972136440044e+01, 1.521551171856091900e+00, 5.312717552532340903e+00, 5.372327204241115206e-01
3.210000000000000000e+02, 2.964292466590697828e+01, 1.148006148851230890e+01, 1.942183488169823136e+01, 2.964139808874944393e+01, 1.495626524833153947e+00, 5.284018631481360195e+00, 5.174701619490150728e-01
3.220000000000000000e+02, 2.961722208286175473e+01, 1.147016323433346230e+01, 1.940018975845295301e+01, 2.961567698698906881e+01, 1.470702971947342119e+00, 5.255611254346201022e+00, 5.071662342051816985e-01
3.230000000000000000e+02, 2.959161911202104633e+01, 1.146030084003621674e+01, 1.937744516362882052e+01, 2.959005574977373954e+01, 1.446413022209619870e+00, 5.227533662578936813e+00, 5.099250356782631943e-01
3.240000000000000000e+02, 2.956611509617186329e+01, 1.145047403355831328e+01, 1.935374087406666277e+01, 2.956453371709533684e+01, 1.422384933083499892e+00, 5.199638152994467966e+00, 5.139532673308601085e-01
3.250000000000000000e+02, 2.954070938428719728e+01, 1.144068254578238353e+01, 1.932917219226732186e+01, 2.953911023516853973e+01, 1.398504732659198835e+00, 5.171829057786103689e+00, 5.121453059982948863e-01
3.260000000000000000e+02, 2.951540133144931488e+01, 1.143092611049622498e+01, 1.930380009386727735e+01, 2.951378465635340476e+01, 1.375467501822438932e+00, 5.143851209690006421e+00, 4.827239724315540714e-01
3.270000000000000000e+02, 2.949019029877418063e+01, 1.142120446435368919e+01, 1.927767249932671234e+01, 2.948855633907916030e+01, 1.352366412648585037e+00, 5.116378283147239081e+00, 4.803818531011310178e-01
3.280000000000000000e+02, 2.946507565333709877e+01, 1.141151734683618280e+01, 1.925085325246869772e+01, 2.946342464776915193e+01, 1.329518849869211872e+00, 5.089232877774697350e+00, 4.935291652487591718e-01
3.290000000000000000e+02, 2.944005676809944916e+01, 1.140186450021478137e+01, 1.922345377479843975e+01, 2.943838895276698508e+01, 1.307343595395425107e+00, 5.061803247976780717e+00, 4.683811128334772200e-01
3.300000000000000000e+02, 2.941513302183656364e+01, 1.139224566951293838e+01, 1.919566151266369047e+01, 2.941344863026376188e+01, 1.285678915038338754e+00, 5.034865076887611757e+00, 4.708744064900027282e-01
3.310000000000000000e+02, 2.939030379906669666e+01, 1.138266060246975364e+01, 1.916775939622669966e+01, 2.938860306222645491e+01, 1.264011066449075127e+00, 5.007917614531721462e+00, 4.600441831517255720e-01
3.320000000000000000e+02, 2.936556848998107938e+01, 1.137310904950384227e+01, 1.914013163001738960e+01, 2.936385163632737871e+01, 1.242799411661109410e+00, 4.981100002872460131e+00, 4.447087512055282743e-01
3.330000000000000000e+02, 2.934092649037503620e+01, 1.136359076367775778e+01, 1.911325311397746418e+01, 2.933919374587469875e+01, 1.221833691257619980e+00, 4.954664736814474502e+00, 4.511580683130594349e-01
3.340000000000000000e+02, 2.931637720158010652e+01, 1.135410550066295343e+01, 1.908766237087307260e+01, 2.931462878974404518e+01, 1.201318149042441608e+00, 4.928203314012710834e+00, 4.402103746067059786e-01
3.350000000000000000e+02, 2.929192003039725378e+01, 1.134465301870529608e+01, 1.906392062275480015e+01, 2.929015617231113211e+01, 1.180708873573606876e+00, 4.902044638124573694e+00, 4.432107552169011755e-01
3.360000000000000000e+02, 2.926755438903101947e+01, 1.133523307859112172e+01, 1.904256213927129693e+01, 2.926577530338539646e+01, 1.160459533391977827e+00, 4.875872690632136575e+00, 4.305095953999889535e-01
3.370000000000000000e+02, 2.924327969502467894e+01, 1.132584544361379919e+01, 1.902404271008474979e+01, 2.924148559814463866e+01, 1.140425847515527558e+00, 4.849910794210371634e+00, 4.227351070368355890e-01
3.380000000000000000e+02, 2.921909537119639211e+01, 1.131648987954081065e+01, 1.900869371302780664e+01, 2.921728647707063686e+01, 1.121037428315873052e+00, 4.824140563215420840e+00, 4.188636247196740880e-01
3.390000000000000000e+02, 2.919500084557627062e+01, 1.130716615458135443e+01, 1.899668858920396275e+01, 2.919317736588574164e+01, 1.102067571860817052e+00, 4.798511967017079272e+00, 4.142101218917375594e-01
3.400000000000000000e+02, 2.917099555134437239e+01, 1.129787403935441681e+01, 1.898802667030390268e+01, 2.916915769549040149e+01, 1.083378569595403018e+00, 4.773013555949685127e+00, 4.071312975298778114e-01
3.410000000000000000e+02, 2.914707892676968726e+01, 1.128861330685735886e+01, 1.898253655367074089e+01, 2.914522690190160503e+01, 1.064981315770959336e+00, 4.747717910305638611e+00, 4.057588811827145814e-01
3.420000000000000000e+02, 2.912325041514990076e+01, 1.127938373243496351e+01, 1.897989809884097312e+01, 2.912138442619227519e+01, 1.046955266968633946e+00, 4.722488403065599805e+00, 3.956744448612825593e-01
3.430000000000000000e+02, 2.909950946475217393e+01, 1.127018509374895849e+01, 1.897967921875455488e+01, 2.909762971443152324e+01, 1.029319270715610912e+00, 4.697472843455780200e+00, 3.924064985451173881e-01
3.440000000000000000e+02, 2.907585552875468693e+01, 1.126101717074801911e+01, 1.898138150225554099e+01, 2.907396221762579458e+01, 1.011793897789263541e+00, 4.672582339116784667e+00, 3.869115264236828722e-01
3.450000000000000000e+02, 2.905228806518911711e+01, 1.125187974563819360e+01, 1.898448770448601053e+01, 2.905038139166088484e+01, 9.945999298437520064e-01, 4.647830121137610959e+00, 3.805485391464804024e-01
3.460000000000000000e+02, 2.902880653688389501e+01, 1.124277260285380819e+01, 1.898850440639846227e+01, 2.902688669724480519e+01, 9.779392117386797034e-01, 4.623199438146651907e+00, 3.714421860933375119e-01
3.470000000000000000e+02, 2.900541041140833443e+01, 1.123369552902878787e+01, 1.899299454466739689e+01, 2.900347759985146467e+01, 9.613558107683212173e-01, 4.598721616106090870e+00, 3.631556328058948013e-01
3.480000000000000000e+02, 2.898209916101753691e+01, 1.122464831296843357e+01, 1.899759670810644607e+01, 2.898015356966520883e+01, 9.452170678342689536e-01, 4.574445640009962233e+00, 3.613583322772376261e-01
3.490000000000000000e+02, 2.895887226259811698e+01, 1.121563074562159557e+01, 1.900203062047036795e+01, 2.895691408152612212e+01, 9.294656515355722570e-01, 4.550338077558155447e+00, 3.629009905504951838e-01
3.500000000000000000e+02, 2.893572919761470175e+01, 1.120664262005328204e+01, 1.900609059337509166e+01, 2.893375861487616518e+01, 9.136889688651200769e-01, 4.526334193359796032e+00, 3.599998572300255328e-01
3.510000000000000000e+02, 2.891266945205720873e+01, 1.119768373141768514e+01, 1.900963052019771382e+01, 2.891068665370604762e+01, 8.982632148058518062e-01, 4.502383203730149219e+00, 3.468573866186136501e-01
3.520000000000000000e+02, 2.888969251638885183e+01, 1.118875387693159418e+01, 1.901254491902756172e+01, 2.888769768650290715e+01, 8.829204100132170829e-01, 4.478644871394856786e+00, 3.415635291669349982e-01
3.530000000000000000e+02, 2.886679788549493608e+01, 1.117985285584820332e+01, 1.901475052904718765e+01, 2.886479120619870997e+01, 8.677719400622775359e-01, 4.455059017288360401e+00, 3.389709425145680521e-01
3.540000000000000000e+02, 2.884398505863234519e+01, 1.117098046943133483e+01, 1.901617211380070316e+01, 2.884196671011939728e+01, 8.528943484025900412e-01, 4.431561889884768846e+00, 3.291150131016686298e-01
3.550000000000000000e+02, 2.882125353937977863e+01, 1.116213652093001762e+01, 1.901673467340425105e+01, 2.881922369993477773e+01, 8.381997091091795138e-01, 4.408284669242148901e+00, 3.307726969975434139e-01
3.560000000000000000e+02, 2.879860283558864964e+01, 1.115332081555345667e+01, 1.901636255737555814e+01, 2.879656168160909857e+01, 8.238073703353684385e-01, 4.385005252722256053e+00, 3.134428672702910257e-01
3.570000000000000000e+02, 2.877603245933473985e+01, 1.114453316044637354e+01, 1.901498436356191490e+01, 2.877398016535235925e+01, 8.097669310752185767e-01, 4.362105538499476687e+00, 3.285217229756691171e-01
3.580000000000000000e+02, 2.875354192687047927e+01, 1.113577336466470413e+01, 1.901254131849454865e+01, 2.875147866557227516e+01, 7.958587488501306373e-01, 4.339122696797812928e+00, 3.156030085649783601e-01
3.590000000000000000e+02, 2.873113075857795096e+01, 1.112704123915166576e+01, 1.900899626299947442e+01, 2.872905670082694840e+01, 7.822342944981298674e-01, 4.316355475703275602e+00, 3.122709773695773738e-01
3.600000000000000000e+02, 2.870879847892248549e+01, 1.111833659671416008e+01, 1.900434047543347660e+01, 2.870671379377819932e+01, 7.687414405945834917e-01, 4.293743437108386907e+00, 3.129516493560502433e-01
3.610000000000000000e+02, 2.868654461640699083e+01, 1.110965925199954185e+01, 1.899859627233360371e+01, 2.868444947114553401e+01, 7.554960802991839142e-01, 4.271162206604008915e+00, 2.993377121642937233e-01
3.620000000000000000e+02, 2.866436870352683641e+01, 1.110100902147271640e+01, 1.899181443591466945e+01, 2.866226326366079036e+01, 7.425294783890614703e-01, 4.248773203271984933e+00, 2.935971133672706235e-01
3.630000000000000000e+02, 2.864227027672544068e+01, 1.109238572339357454e+01, 1.898406676515565294e+01, 2.864015470602338453e+01, 7.297332925480607413e-01, 4.226576049033959670e+00, 2.973438462848657649e-01
3.640000000000000000e+02, 2.862024887635040926e+01, 1.108378917779475437e+01, 1.897543515703335970e+01, 2.861812333685620757e+01, 7.173097500585436936e-01, 4.204401292953689584e+00, 2.852737252351856267e-01
3.650000000000000000e+02, 2.859830404661032333e+01, 1.107521920645974056e+01, 1.896599936678109088e+01, 2.859616869866211530e+01, 7.051896227203637846e-01, 4.182453438811887025e+00, 2.873437319226737618e-01
3.660000000000000000e+02, 2.857643533553211768e+01, 1.106667563290126033e+01, 1.895582583002313726e+01, 2.857429033778103289e+01, 6.932321595637241929e-01, 4.160587017532988874e+00, 2.829946063800700684e-01
3.670000000000000000e+02, 2.855464229491902373e+01, 1.105815828234001330e+01, 1.894495962827653557e+01, 2.855248780434763134e+01, 6.814828601895904781e-01, 4.138862314055560709e+00, 2.802840308546399317e-01
3.680000000000000000e+02, 2.853292448030911999e+01, 1.104966698168369987e+01, 1.893342093066306830e+01, 2.853076065224963642e+01, 6.698806034400454079e-01, 4.117264868244292053e+00, 2.781715318960132910e-01
3.690000000000000000e+02, 2.851128145093442612e+01, 1.104120155950634974e+01, 1.892120622950276854e+01, 2.850910843908664205e+01, 6.584108946847373467e-01, 4.095736447787202472e+00, 2.669730342234799547e-01
3.700000000000000000e+02, 2.848971276968057964e+01, 1.103276184602796484e+01, 1.890829363817636022e+01, 2.848753072612955251e+01, 6.472287798116386215e-01, 4.074381107680525638e+00, 2.629569863799079976e-01
3.710000000000000000e+02, 2.846821800304702776e+01, 1.102434767309443053e+01, 1.889465066927417425e+01, 2.846602707828051848e+01, 6.360741102053308893e-01, 4.053181158404901119e+00, 2.645176857831263995e-01
3.720000000000000000e+02, 2.844679672110779478e+01, 1.101595887415774655e+01, 1.888024244336832425e+01, 2.844459706403347710e+01, 6.250873070009780319e-01, 4.032071373836922490e+00, 2.603545792542046877e-01
3.730000000000000000e+02, 2.842544849747277524e+01, 1.100759528425650480e+01, 1.886503829034564106e+01, 2.842324025543518218e+01, 6.144332944807644470e-01, 4.011122637453568451e+00, 2.627474104747140604e-01
3.740000000000000000e+02, 2.840417290924952098e+01, 1.099925673999668696e+01, 1.884901518728613823e+01, 2.840195622804679942e+01, 6.038696380006157716e-01, 3.990238035904101643e+00, 2.555387450187556753e-01
3.750000000000000000e+02, 2.838296953700556813e+01, 1.099094307953270899e+01, 1.883215731956968853e+01, 2.838074456090598119e+01, 5.933921215269276628e-01, 3.969493444986654573e+00, 2.514950148532346663e-01
3.760000000000000000e+02, 2.836183796473129348e+01, 1.098265414254873562e+01, 1.881445206965752703e+01, 2.835960483648948838e+01, 5.831467764437787693e-01, 3.948830102298237943e+00, 2.403117198576344704e-01
3.770000000000000000e+02, 2.834077777980319723e+01, 1.097438977024028617e+01, 1.879588370927182339e+01, 2.833853664067629907e+01, 5.731082784366214877e-01, 3.928386863190825640e+00, 2.468435261559790150e-01
3.780000000000000000e+02, 2.831978857294775764e+01, 1.096614980529607131e+01, 1.877642678394385811e+01, 2.831753956271120032e+01, 5.630845917313456184e-01, 3.907975905998129829e+00, 2.386167947927040067e-01
3.790000000000000000e+02, 2.829886993820571561e+01, 1.095793409188011402e+01, 1.875604147556054002e+01, 2.829661319516889151e+01, 5.532669025846140842e-01, 3.887716315230101749e+00, 2.354073469860898382e-01
3.800000000000000000e+02, 2.827802147289685664e+01, 1.094974247561410152e+01, 1.873467303468965639e+01, 2.827575713391855317e+01, 5.436882280073489504e-01, 3.867583953508379135e+00, 2.348264701584748260e-01
3.810000000000000000e+02, 2.825724277758524750e+01, 1.094157480356000178e+01, 1.871225671507799859e+01, 2.825497097808888114e+01, 5.343346668438040403e-01, 3.847541226496820066e+00, 2.287174531206873918e-01
3.820000000000000000e+02, 2.823653345604492770e+01, 1.093343092420291995e+01, 1.868872863580923394e+01, 2.823425433003359686e+01, 5.250813497727641055e-01, 3.827633753277914330e+00, 2.264951155626664658e-01
3.830000000000000000e+02, 2.821589311522609833e+01, 1.092531068743419453e+01, 1.866404182871518103e+01, 2.821360679529739457e+01, 5.160451952646061269e-01, 3.807827159363860403e+00, 2.213800598748242587e-01
3.840000000000000000e+02, 2.819532136522168742e+01, 1.091721394453474048e+01, 1.863818561709500798e+01, 2.819302798258237175e+01, 5.071733017016545331e-01, 3.788153253570581747e+00, 2.197660924949395023e-01
3.850000000000000000e+02, 2.817481781923440920e+01, 1.090914054815861078e+01, 1.861120562222484409e+01, 2.817251750371486807e+01, 4.984812517815807031e-01, 3.768604670749952756e+00, 2.206125601470471098e-01
3.860000000000000000e+02, 2.815438209354422128e+01, 1.090109035231679968e+01, 1.858322126224090454e+01, 2.815207497361274847e+01, 4.899776559534428921e-01, 3.749134084405443268e+00, 2.145377829466557640e-01
3.870000000000000000e+02, 2.813401380747623293e+01, 1.089306321236127495e+01, 1.855443767327572502e+01, 2.813170001025312317e+01, 4.815286574770607508e-01, 3.729793829602528810e+00, 2.117752038361600253e-01
3.880000000000000000e+02, 2.811371258336900070e+01, 1.088505898496921809e+01, 1.852514953835634870e+01, 2.811139223464049053e+01, 4.731860854850623577e-01, 3.710557174965395610e+00, 2.077243170576567599e-01
3.890000000000000000e+02, 2.809347804654327518e+01, 1.087707752812750073e+01, 1.849573526831710879e+01, 2.809115127077526353e+01, 4.650827672207436536e-01, 3.691428669530680384e+00, 2.025927275016259355e-01
3.900000000000000000e+02, 2.807330982527111374e+01, 1.086911870111736533e+01, 1.846664119240068658e+01, 2.807097674562275813e+01, 4.571035816695032117e-01, 3.672449326773790990e+00, 2.060656496510266389e-01
3.910000000000000000e+02, 2.805320755074541594e+01, 1.086118236449932617e+01, 1.843835670193220011e+01, 2.805086828908253338e+01, 4.492129421622416130e-01, 3.653538269766580804e+00, 2.009114686192298993e-01
3.920000000000000000e+02, 2.803317085704984635e+01, 1.085326838009827455e+01, 1.841138246220107888e+01, 2.803082553395815779e+01, 4.414457791082588844e-01, 3.634729700307103961e+00, 1.937720193791847012e-01
3.930000000000000000e+02, 2.801319938112913022e+01, 1.084537661098879191e+01, 1.838619470360925234e+01, 2.801084811592734880e+01, 4.338672141484201106e-01, 3.616063358507249692e+00, 1.944682850349820635e-01
3.940000000000000000e+02, 2.799329276275976497e+01, 1.083750692148066186e+01, 1.836320910853248023e+01, 2.799093567351250655e+01, 4.263197727115169422e-01, 3.597483738829990063e+00, 1.905596838409584215e-01
3.950000000000000000e+02, 2.797345064452106556e+01, 1.082965917710459003e+01, 1.834274787223943903e+01, 2.797108784805162429e+01, 4.188598234522111219e-01, 3.579013652206755491e+00, 1.870724494446626973e-01
3.960000000000000000e+02, 2.795367267176660420e+01, 1.082183324459811580e+01, 1.832501314808397908e+01, 2.795130428366955755e+01, 4.115505756733340847e-01, 3.560659926093069139e+00, 1.859724671895417181e-01
3.970000000000000000e+02, 2.793395849259600894e+01, 1.081402899189170874e+01, 1.831006936299249688e+01, 2.793158462724967350e+01, 4.043749333854756434e-01, 3.542421918635954459e+00, 1.874571927476513522e-01
3.980000000000000000e+02, 2.791430775782710683e+01, 1.080624628809507826e+01, 1.829783592786634827e+01, 2.791192852840586269e+01, 3.972804507397358353e-01, 3.524257174706732609e+00, 1.814701851368284991e-01
3.990000000000000000e+02, 2.789472012096845077e+01, 1.079848500348363949e+01, 1.828809081011354110e+01, 2.789233563945489180e+01, 3.903566700255685085e-01, 3.506208847648452753e+00, 1.780830161252083266e-01
4.000000000000000000e+02, 2.787519523819215550e+01, 1.079074500948519244e+01, 1.828048442057337652e+01, 2.787280561538911883e+01, 3.835557020988895061e-01, 3.488270147159317602e+00, 1.764644493590505347e-01
4.010000000000000000e+02, 2.785573276830709233e+01, 1.078302617866676449e+01, 1.827456240784021446e+01, 2.785333811384953862e+01, 3.769107124923076202e-01, 3.470427498016301904e+00, 1.730223526625146446e-01
4.020000000000000000e+02, 2.783633237273244632e+01, 1.077532838472164123e+01, 1.826979532219624502e+01, 2.783393279509918372e+01, 3.703381639926859870e-01, 3.452690700706273486e+00, 1.704629225288312178e-01
4.030000000000000000e+02, 2.781699371547154698e+01, 1.076765150245656777e+01, 1.826561273602353808e+01, 2.781458932199685918e+01, 3.639396796941327117e-01, 3.435059139777649317e+00, 1.689262550607435465e-01
4.040000000000000000e+02, 2.779771646308608624e+01, 1.075999540777912422e+01, 1.826143927365571784e+01, 2.779530735997117930e+01, 3.575773141017670742e-01, 3.417519341997858451e+00, 1.648895539971731439e-01
4.050000000000000000e+02, 2.777850028467062060e+01, 1.075235997768527696e+01, 1.825673006850191271e+01, 2.777608657699496675e+01, 3.514103687874733928e-01, 3.400094747927779881e+00, 1.647860568482331090e-01
4.060000000000000000e+02, 2.775934485182738953e+01, 1.074474509024709334e+01, 1.825100337372887438e+01, 2.775692664355994310e+01, 3.453160696691724985e-01, 3.382762368696411670e+00, 1.628099343716080949e-01
4.070000000000000000e+02, 2.774024983864148552e+01, 1.073715062460062164e+01, 1.824386835246393801e+01, 2.773782723265172834e+01, 3.393173643987489885e-01, 3.365532717426854337e+00, 1.617013819421836696e-01
4.080000000000000000e+02, 2.772121492165627643e+01, 1.072957646093393258e+01, 1.823504642608989812e+01, 2.771878801972520279e+01, 3.334791665177462283e-01, 3.348387577184015473e+00, 1.569014202405160374e-01
4.090000000000000000e+02, 2.770223977984916885e+01, 1.072202248047532613e+01, 1.822438494555803956e+01, 2.769980868268009289e+01, 3.277270559808642125e-01, 3.331344635393957532e+00, 1.528473989323515247e-01
4.100000000000000000e+02, 2.768332409460765930e+01, 1.071448856548169992e+01, 1.821186236921541735e+01, 2.768088890183692641e+01, 3.220421403626599344e-01, 3.314417804322321359e+00, 1.546325603773410218e-01
4.110000000000000000e+02, 2.766446754970568733e+01, 1.070697459922705796e+01, 1.819758459070222401e+01, 2.766202835991324704e+01, 3.164457202055056539e-01, 3.297562781992194658e+00, 1.490940842721175663e-01
4.120000000000000000e+02, 2.764566983128024802e+01, 1.069948046599118285e+01, 1.818177257197282159e+01, 2.764322674200013097e+01, 3.109436868621735517e-01, 3.280820365459716559e+00, 1.481925417419847069e-01
4.130000000000000000e+02, 2.762693062780834197e+01, 1.069200605104847135e+01, 1.816474199922372179e+01, 2.762448373553899827e+01, 3.055003855088840869e-01, 3.264169948350190253e+00, 1.466928892429229525e-01
4.140000000000000000e+02, 2.760824963008414912e+01, 1.068455124065688544e+01, 1.814687627429417205e+01, 2.760579903029869087e+01, 3.001732388984302280e-01, 3.247604333628557605e+00, 1.415892382448743492e-01
4.150000000000000000e+02, 2.758962653119653297e+01, 1.067711592204708282e+01, 1.812859473835851531e+01, 2.758717231835283812e+01, 2.949251549302730480e-01, 3.231159183575122995e+00, 1.449782750833974176e-01
4.160000000000000000e+02, 2.757106102650676860e+01, 1.066969998341167880e+01, 1.811031853414429804e+01, 2.756860329405750321e+01, 2.897157517927525516e-01, 3.214780247030340377e+00, 1.397889563926244250e-01
4.170000000000000000e+02, 2.755255281362658693e+01, 1.066230331389464325e+01, 1.809243686980655852e+01, 2.755009165402909233e+01, 2.846330378646160786e-01, 3.198508134667219949e+00, 1.386264659737257710e-01
4.180000000000000000e+02, 2.753410159239643917e+01, 1.065492580358084851e+01, 1.807527657508029861e+01, 2.753163709712253748e+01, 2.796371481372628143e-01, 3.182327219391630546e+00, 1.373887429765190404e-01
4.190000000000000000e+02, 2.751570706486407758e+01, 1.064756734348574696e+01, 1.805907767976456668e+01, 2.751323932440972087e+01, 2.747540667093169575e-01, 3.166234620629522656e+00, 1.347256197436616509e-01
4.200000000000000000e+02, 2.749736893526331372e+01, 1.064022782554519608e+01, 1.804397727235559756e+01, 2.749489803915820119e+01, 2.699226639176979248e-01, 3.150231996751393204e+00, 1.317096873955078962e-01
4.210000000000000000e+02, 2.747908690999313208e+01, 1.063290714260539893e+01, 1.803000313591204318e+01, 2.747661294681015676e+01, 2.652078141286618451e-01, 3.134321973129462702e+00, 1.290759228586019769e-01
4.220000000000000000e+02, 2.746086069759694936e+01, 1.062560518841299562e+01, 1.801707768177748648e+01, 2.745838375496158079e+01, 2.605306695341096934e-01, 3.118512345237204109e+00, 1.301410100181550344e-01
4.230000000000000000e+02, 2.744269000874221476e+01, 1.061832185760526670e+01, 1.800503162408912772e+01, 2.744021017334176449e+01, 2.559871407770724638e-01, 3.102785930676625004e+00, 1.290161098171287157e-01
4.240000000000000000e+02, 2.742457455620018081e+01, 1.061105704570047870e+01, 1.799362579762487258e+01, 2.742209191379297195e+01, 2.515137981524052102e-01, 3.087141559106349131e+00, 1.252718963000361285e-01
4.250000000000000000e+02, 2.740651405482595138e+01, 1.060381064908835214e+01, 1.798257865749654272e+01, 2.740402869025040644e+01, 2.471155068888650497e-01, 3.071591683616972546e+00, 1.235628826459218288e-01
4.260000000000000000e+02, 2.738850822153877473e+01, 1.059658256502064688e+01, 1.797159642681812386e+01, 2.738602021872236492e+01, 2.428282479020351103e-01, 3.056131098642616006e+00, 1.224541135365938144e-01
4.270000000000000000e+02, 2.737055677530251074e+01, 1.058937269160187000e+01, 1.796040265026996252e+01, 2.736806621727066968e+01, 2.385942366479581744e-01, 3.040754678815323686e+00, 1.200546631335510928e-01
4.280000000000000000e+02, 2.735265943710641423e+01, 1.058218092778012043e+01, 1.794876408682782909e+01, 2.735016640599130611e+01, 2.344503310011322172e-01, 3.025464449308418846e+00, 1.173274559216350293e-01
4.290000000000000000e+02, 2.733481592994608533e+01, 1.057500717333802598e+01, 1.793651039994873386e+01, 2.733232050699529836e+01, 2.303607073239413439e-01, 3.010266085787836499e+00, 1.166534280625015768e-01
4.300000000000000000e+02, 2.731702597880464012e+01, 1.056785132888382428e+01, 1.792354589978020485e+01, 2.731452824438980187e+01, 2.263376934405179619e-01, 2.995155248345014787e+00, 1.167943048374175397e-01
4.310000000000000000e+02, 2.729928931063413344e+01, 1.056071329584253427e+01, 1.790985255112548202e+01, 2.729678934425942671e+01, 2.223926827321186794e-01, 2.980123185756205828e+00, 1.142788950332376680e-01
4.320000000000000000e+02, 2.728160565433719498e+01, 1.055359297644726091e+01, 1.789548446161991535e+01, 2.727910353464775639e+01, 2.184773580993084052e-01, 2.965178441434221046e+00, 1.127256867936886897e-01
4.330000000000000000e+02, 2.726397474074884286e+01, 1.054649027373059411e+01, 1.788055498886702210e+01, 2.726147054553912952e+01, 2.146341658987163115e-01, 2.950315880549141845e+00, 1.103479795144201164e-01
4.340000000000000000e+02, 2.724639630261854961e+01, 1.053940509151614258e+01, 1.786521835217037690e+01, 2.724389010884058493e+01, 2.108698504285313746e-01, 2.935539847564728522e+00, 1.090391341895951410e-01
4.350000000000000000e+02, 2.722887007459249631e+01, 1.053233733441014053e+01, 1.784964813006016371e+01, 2.722636195836403061e+01, 2.071448225024491441e-01, 2.920844454621462472e+00, 1.067552842872457192e-01
4.360000000000000000e+02, 2.721139579319603996e+01, 1.052528690779319476e+01, 1.783401522831248442e+01, 2.720888582980862225e+01, 2.035308799668694990e-01, 2.906233195120919266e+00, 1.048335514183585671e-01
4.370000000000000000e+02, 2.719397319681636915e+01, 1.051825371781212048e+01, 1.781846780926934315e+01, 2.719146146074335846e+01, 1.999277071337403344e-01, 2.891710760673643854e+00, 1.060386651101009325e-01
4.380000000000000000e+02, 2.717660202568537287e+01, 1.051123767137188558e+01, 1.780311531051041385e+01, 2.717408859058985371e+01, 1.963871221396002731e-01, 2.877260807020654898e+00, 1.031442173729638645e-01
4.390000000000000000e+02, 2.715928202186270113e+01, 1.050423867612764894e+01, 1.778801810651461324e+01, 2.715676696060531725e+01, 1.929134810287112811e-01, 2.862892065438352063e+00, 1.001199079741222214e-01
4.400000000000000000e+02, 2.714201292921902464e+01, 1.049725664047691787e+01, 1.777318365849209769e+01, 2.713949631386573458e+01, 1.895145837241626885e-01, 2.848609026909684427e+00, 9.931261869128556186e-02
4.410000000000000000e+02, 2.712479449341947202e+01, 1.049029147355177827e+01, 1.775856924258468084e+01, 2.712227639524922296e+01, 1.861642124929605291e-01, 2.834406717168374890e+00, 9.901417830902520256e-02
4.420000000000000000e+02, 2.710762646190728020e+01, 1.048334308521125458e+01, 1.774409063125016317e+01, 2.710510695141960014e+01, 1.828826168498450533e-01, 2.820276784002224257e+00, 9.495937948408135487e-02
4.430000000000000000e+02, 2.709050858388758343e+01, 1.047641138603373534e+01, 1.772963550117992071e+01, 2.708798773081012712e+01, 1.796622976181967701e-01, 2.806235526396191116e+00, 9.557445221666535651e-02
4.440000000000000000e+02, 2.707344061031145444e+01, 1.046949628730951609e+01, 1.771507990811891631e+01, 2.707091848360742148e+01, 1.765207832491892948e-01, 2.792268858877749782e+00, 9.415719433503894065e-02
4.450000000000000000e+02, 2.705642229386007358e+01, 1.046259770103342746e+01, 1.770030593493064686e+01, 2.705389896173559450e+01, 1.734142185047651274e-01, 2.778383493379237290e+00, 9.433286357775066966e-02
4.460000000000000000e+02, 2.703945338892908623e+01, 1.045571553989755209e+01, 1.768521859008188457e+01, 2.703692891884051974e+01, 1.703801593132505954e-01, 2.764567732850211179e+00, 9.030090648469550618e-02
4.470000000000000000e+02, 2.702253365161315557e+01, 1.044884971728404288e+01, 1.766976019368544115e+01, 2.702000811027429705e+01, 1.673947851046441726e-01, 2.750839217557955241e+00, 9.131933005616957311e-02
4.480000000000000000e+02, 2.700566283969066106e+01, 1.044200014725801218e+01, 1.765392080518047280e+01, 2.700313629307992258e+01, 1.644651907315767270e-01, 2.737181507266782443e+00, 8.938467001366025289e-02
4.490000000000000000e+02, 2.698884071260860651e+01, 1.043516674456054005e+01, 1.763774367819144473e+01, 2.698631322597606541e+01, 1.615740895123641552e-01, 2.723604420541853699e+00, 8.954688676924998925e-02
4.500000000000000000e+02, 2.697206703146764539e+01, 1.042834942460174119e+01, 1.762132522715044303e+01, 2.696953866934208222e+01, 1.587248327854937080e-01, 2.710096636971578210e+00, 8.640616778284269939e-02
4.510000000000000000e+02, 2.695534155900732287e+01, 1.042154810345392413e+01, 1.760480951018030282e+01, 2.695281238520314204e+01, 1.559522898635118393e-01, 2.696667120867140888e+00, 8.450842882119218025e-02
4.520000000000000000e+02, 2.693866405959145993e+01, 1.041476269784485176e+01, 1.758837773033378582e+01, 2.693613413721556427e+01, 1.531932663962130292e-01, 2.683313065607646930e+00, 8.309927389675098031e-02
4.530000000000000000e+02, 2.692203429919369029e+01, 1.040799312515106223e+01, 1.757223369494929344e+01, 2.691950369065228443e+01, 1.504852103767250482e-01, 2.670037499943359816e+00, 8.377147498064224651e-02
4.540000000000000000e+02, 2.690545204538317492e+01, 1.040123930339129288e+01, 1.755658651976251150e+01, 2.690292081238851196e+01, 1.478450717055148633e-01, 2.656834751219259161e+00, 8.405954101168816583e-02
4.550000000000000000e+02, 2.688891706731046582e+01, 1.039450115121996099e+01, 1.754163209723075667e+01, 2.688638527088750863e+01, 1.452348554402023428e-01, 2.643700647617237109e+00, 8.130814971994740348e-02
4.560000000000000000e+02, 2.687242913569353675e+01, 1.038777858792075648e+01, 1.752753495235657866e+01, 2.686989683618655889e+01, 1.426559154466615353e-01, 2.630642263842545514e+00, 8.012876159033108237e-02
4.570000000000000000e+02, 2.685598802280393826e+01, 1.038107153340028255e+01, 1.751441207836773017e+01, 2.685345527988307168e+01, 1.401140662928939407e-01, 2.617654945237869235e+00, 7.793813483642066109e-02
4.580000000000000000e+02, 2.683959350245315889e+01, 1.037437990818179578e+01, 1.750232018298886061e+01, 2.683706037512085985e+01, 1.376192495799647975e-01, 2.604743104703424184e+00, 7.768481971409539610e-02
4.590000000000000000e+02, 2.682324534997905729e+01, 1.036770363339900847e+01, 1.749124749784373023e+01, 2.682071189657653676e+01, 1.351890399532269249e-01, 2.591903221157649817e+00, 7.768641468530604333e-02
4.600000000000000000e+02, 2.680694334223253605e+01, 1.036104263078998322e+01, 1.748111093231274893e+01, 2.680440962044608000e+01, 1.327777389568705890e-01, 2.579130682427862364e+00, 7.510711779622084028e-02
4.610000000000000000e+02, 2.679068725756427227e+01, 1.035439682269107742e+01, 1.747175892026057298e+01, 2.678815332443155839e+01, 1.304273113725129829e-01, 2.566432777222943606e+00, 7.487066572705917966e-02
4.620000000000000000e+02, 2.677447687581166491e+01, 1.034776613203098705e+01, 1.746297984981385554e+01, 2.677194278772797631e+01, 1.281248838041949278e-01, 2.553802062094582936e+00, 7.257937962409022337e-02
4.630000000000000000e+02, 2.675831197828586738e+01, 1.034115048232484568e+01, 1.745451552077939539e+01, 2.675577779101024944e+01, 1.258554758854476818e-01, 2.541246044128707471e+00, 7.318615318297141958e-02
4.640000000000000000e+02, 2.674219234775899423e+01, 1.033454979766840509e+01, 1.744607867724648997e+01, 2.673965811642038659e+01, 1.236394306830628231e-01, 2.528757600149274420e+00, 7.273523168761082680e-02
4.650000000000000000e+02, 2.672611776845145926e+01, 1.032796400273227633e+01, 1.743737334495251901e+01, 2.672358354755472121e+01, 1.214540571256297330e-01, 2.516335108111474206e+00, 6.986836625297815351e-02
4.660000000000000000e+02, 2.671008802601945575e+01, 1.032139302275625248e+01, 1.742811648686676662e+01, 2.670755386945135257e+01, 1.193197125540245151e-01, 2.503985215196266267e+00, 6.965775110594163433e-02
4.670000000000000000e+02, 2.669410290754253978e+01, 1.031483678354368827e+01, 1.741805938986294677e+01, 2.669156886857769706e+01, 1.171987817164905216e-01, 2.491703594852359149e+00, 6.947834503820590757e-02
4.680000000000000000e+02, 2.667816220151139817e+01, 1.030829521145595251e+01, 1.740700721476975943e+01, 2.667562833281815315e+01, 1.151263078791078115e-01, 2.479486849758292255e+00, 6.715167791514303763e-02
4.690000000000000000e+02, 2.666226569781569111e+01, 1.030176823340695158e+01, 1.739483527741093383e+01, 2.665973205146192981e+01, 1.131035048411362515e-01, 2.467339408671509027e+00, 6.596481098731342418e-02
4.700000000000000000e+02, 2.664641318773209022e+01, 1.029525577685770976e+01, 1.738150086792409255e+01, 2.664387981519098858e+01, 1.111089611773530827e-01, 2.455260289148012198e+00, 6.580747467380193561e-02
4.710000000000000000e+02, 2.663060446391237335e+01, 1.028875776981101708e+01, 1.736704974188399220e+01, 2.662807141606811712e+01, 1.091539062559075401e-01, 2.443246363442790781e+00, 6.452401083883967103e-02
4.720000000000000000e+02, 2.661483932037170774e+01, 1.028227414080614999e+01, 1.735161680655195582e+01, 2.661230664752514130e+01, 1.072199774787057081e-01, 2.431298014068604907e+00, 6.266027463017295740e-02
4.730000000000000000e+02, 2.659911755247700071e+01, 1.027580481891364172e+01, 1.733542095161893570e+01, 2.659658530435122614e+01, 1.053190411677466659e-01, 2.419417829786018714e+00, 6.251559351144937715e-02
4.740000000000000000e+02, 2.658343895693543146e+01, 1.026934973373011850e+01, 1.731875440539803535e+01, 2.658090718268135433e+01, 1.034551190193285786e-01, 2.407603674064076049e+00, 6.289543045867973525e-02
4.750000000000000000e+02, 2.656780333178306819e+01, 1.026290881537320843e+01, 1.730196740170179126e+01, 2.656527207998488294e+01, 1.016065754185094955e-01, 2.395853427921826651e+00, 6.238730640814394574e-02
4.760000000000000000e+02, 2.655221047637360243e+01, 1.025648199447648956e+01, 1.728544928649856516e+01, 2.654967979505423514e+01, 9.978973174965970194e-02, 2.384165239663605718e+00, 5.975472717124472033e-02
4.770000000000000000e+02, 2.653666019136722554e+01, 1.025006920218451789e+01, 1.726960744619027111e+01, 2.653413012799373050e+01, 9.800949495951823132e-02, 2.372543834924456085e+00, 5.901984792326443047e-02
4.780000000000000000e+02, 2.652115227871961167e+01, 1.024367037014790860e+01, 1.725484557607770952e+01, 2.651862288020848268e+01, 9.626885874538960997e-02, 2.360986896175710115e+00, 5.891013893331643186e-02
4.790000000000000000e+02, 2.650568654167099680e+01, 1.023728543051846174e+01, 1.724154281277067469e+01, 2.650315785439347493e+01, 9.455694165288815178e-02, 2.349492340901753185e+00, 5.781532340513638457e-02
4.800000000000000000e+02, 2.649026278473540330e+01, 1.023091431594436429e+01, 1.723003512504289603e+01, 2.648773485452271359e+01, 9.287265731553746850e-02, 2.338060586074265146e+00, 5.642594385055666600e-02
4.810000000000000000e+02, 2.647488081368996404e+01, 1.022455695956544197e+01, 1.722060010555134468e+01, 2.647235368583848825e+01, 9.121392278256817976e-02, 2.326692952903229639e+00, 5.621975270022407101e-02
4.820000000000000000e+02, 2.645954043556434954e+01, 1.021821329500845543e+01, 1.721344595707099856e+01, 2.645701415484077401e+01, 8.958958439611541813e-02, 2.315387702796460889e+00, 5.607792972142146976e-02
4.830000000000000000e+02, 2.644424145863030873e+01, 1.021188325638247107e+01, 1.720870505969903519e+01, 2.644171606927670481e+01, 8.799904844858756625e-02, 2.304144960191362834e+00, 5.643590281232820777e-02
4.840000000000000000e+02, 2.642898369239134482e+01, 1.020556677827426917e+01, 1.720643208561231319e+01, 2.642645923813021014e+01, 8.643362016258339386e-02, 2.292960445955970261e+00, 5.381327874358591418e-02
4.850000000000000000e+02, 2.641376694757244437e+01, 1.019926379574381414e+01, 1.720660624248412063e+01, 2.641124347161169794e+01, 8.489457680068246415e-02, 2.281839765537393649e+00, 5.335359000298064980e-02
4.860000000000000000e+02, 2.639859103610995206e+01, 1.019297424431978527e+01, 1.720913691730759254e+01, 2.639606858114789034e+01, 8.338902264035329137e-02, 2.270780063092359580e+00, 5.326709702759976905e-02
4.870000000000000000e+02, 2.638345577114155915e+01, 1.018669805999512512e+01, 1.721387178967270515e+01, 2.638093437937173036e+01, 8.191374486495289764e-02, 2.259778729431966671e+00, 5.102270695340831858e-02
4.880000000000000000e+02, 2.636836096699634879e+01, 1.018043517922269459e+01, 1.722060640289513245e+01, 2.636584068011243431e+01, 8.046094772846355825e-02, 2.248838827348256686e+00, 5.001569328737701103e-02
4.890000000000000000e+02, 2.635330643918499760e+01, 1.017418553891092259e+01, 1.722909422163624527e+01, 2.635078729838559752e+01, 7.904297238346241761e-02, 2.237960589463401373e+00, 5.089685522250317340e-02
4.900000000000000000e+02, 2.633829200439002705e+01, 1.016794907641954637e+01, 1.723905634930013875e+01, 2.633577405038343144e+01, 7.764170563310043849e-02, 2.227140457403117058e+00, 5.064900247375814235e-02
4.910000000000000000e+02, 2.632331748045619335e+01, 1.016172572955537667e+01, 1.725019029916864710e+01, 2.632080075346510739e+01, 7.626089315878371855e-02, 2.216378425572004485e+00, 4.931711692968034771e-02
4.920000000000000000e+02, 2.630838268638094490e+01, 1.015551543656812683e+01, 1.726217747450803230e+01, 2.630586722614715001e+01, 7.490220553414579652e-02, 2.205676072298565327e+00, 4.907097880882175384e-02
4.930000000000000000e+02, 2.629348744230502177e+01, 1.014931813614627920e+01, 1.727468927758082984e+01, 2.629097328809401546e+01, 7.356194370736460209e-02, 2.195031427789975620e+00, 4.818870188064192095e-02
4.940000000000000000e+02, 2.627863156950309786e+01, 1.014313376741300488e+01, 1.728739200166653589e+01, 2.627611876010866254e+01, 7.225124662363126282e-02, 2.184444112327985632e+00, 4.662743557621587542e-02
4.950000000000000000e+02, 2.626381489037452965e+01, 1.013696226992212601e+01, 1.729995083705689751e+01, 2.626130346412330496e+01, 7.096458938463227895e-02, 2.173915357448832797e+00, 4.599038008172099540e-02
4.960000000000000000e+02, 2.624903722843425768e+01, 1.013080358365413325e+01, 1.731203342455440009e+01, 2.624652722319020626e+01, 6.968930241921490742e-02, 2.163444054510820891e+00, 4.566715815052009575e-02
4.970000000000000000e+02, 2.623429840830368320e+01, 1.012465764901222798e+01, 1.732331341219968834e+01, 2.623178986147259195e+01, 6.845026161379655361e-02, 2.153029064124582614e+00, 4.459314139002147626e-02
4.980000000000000000e+02, 2.621959825570177571e+01, 1.011852440681844101e+01, 1.733347441735995531e+01, 2.621709120423563988e+01, 6.722258305447190163e-02, 2.142671019160327539e+00, 4.394271235482566373e-02
4.990000000000000000e+02, 2.620493659743615567e+01, 1.011240379830976366e+01, 1.734221468063341831e+01, 2.620243107783755931e+01, 6.602478134771386231e-02, 2.132370112005772089e+00, 4.429215698082179797e-02
5.000000000000000000e+02, 2.619031326139431215e+01, 1.010629576513434458e+01, 1.734925254064284772e+01, 2.618780930972078380e+01, 6.483813730963747246e-02, 2.122124651397698791e+00, 4.423406879172189776e-02
5.010000000000000000e+02, 2.617572807653493427e+01, 1.010020024934771676e+01, 1.735433268367526338e+01, 2.617322572840322792e+01, 6.367116553497165210e-02, 2.111933416256981833e+00, 4.254702535299980520e-02
5.020000000000000000e+02, 2.616118087287928518e+01, 1.009411719340907432e+01, 1.735723295353415807e+01, 2.615868016346962577e+01, 6.253428732365190479e-02, 2.101797725073491385e+00, 4.115755872704775914e-02
5.030000000000000000e+02, 2.614667148150266840e+01, 1.008804654017758828e+01, 1.735777136632332329e+01, 2.614417244556298670e+01, 6.141396367298294912e-02, 2.091718520777319679e+00, 4.172004936905251982e-02
5.040000000000000000e+02, 2.613219973452600797e+01, 1.008198823290876689e+01, 1.735581287819170981e+01, 2.612970240637610075e+01, 6.031879960670880753e-02, 2.081692749831237865e+00, 4.101154707727872051e-02
5.050000000000000000e+02, 2.611776546510748176e+01, 1.007594221525084777e+01, 1.735127541027706144e+01, 2.611526987864316851e+01, 5.925058347161889921e-02, 2.071721497863272976e+00, 4.047936511369658319e-02
5.060000000000000000e+02, 2.610336850743426140e+01, 1.006990843124124524e+01, 1.734413464548342532e+01, 2.610087469613146993e+01, 5.819513542859284377e-02, 2.061804380083386956e+00, 4.041274855130466692e-02
5.070000000000000000e+02, 2.608900869671430556e+01, 1.006388682530302070e+01, 1.733442717053435800e+01, 2.608651669363312919e+01, 5.715866595370591718e-02, 2.051939927737260749e+00, 3.900383029059462797e-02
5.080000000000000000e+02, 2.607468586916826681e+01, 1.005787734224140983e+01, 1.732225163270711121e+01, 2.607219570695700028e+01, 5.613994591525250238e-02, 2.042130071501723876e+00, 3.942539754161346333e-02
5.090000000000000000e+02, 2.606039986202144831e+01, 1.005187992724036761e+01, 1.730776769939249959e+01, 2.605791157292057036e+01, 5.513989809970570866e-02, 2.032371874393116506e+00, 3.813395548000721169e-02
5.100000000000000000e+02, 2.604615051349587063e+01, 1.004589452585917897e+01, 1.729119273529532563e+01, 2.604366412934198038e+01, 5.415483233978203581e-02, 2.022667171534368702e+00, 3.795247933403909923e-02
5.110000000000000000e+02, 2.603193766280237753e+01, 1.003992108402907135e+01, 1.727279623390911922e+01, 2.602945321503212739e+01, 5.318724112565877127e-02, 2.013014746955349654e+00, 3.779931997198365812e-02
5.120000000000000000e+02, 2.601776115013285207e+01, 1.003395954804990708e+01, 1.725289214806286253e+01, 2.601527866978682013e+01, 5.223725068254578968e-02, 2.003413555617444608e+00, 3.657769427864409478e-02
5.130000000000000000e+02, 2.600362081665250003e+01, 1.002800986458687404e+01, 1.723182935498666524e+01, 2.600114033437901639e+01, 5.130301207177704464e-02, 1.993864348021201716e+00, 3.568863877141423974e-02
5.140000000000000000e+02, 2.598951650449221162e+01, 1.002207198066723137e+01, 1.720998056536985743e+01, 2.598703805055117400e+01, 5.038749991560716179e-02, 1.984367187157425549e+00, 3.582402176680180711e-02
5.150000000000000000e+02, 2.597544805674095869e+01, 1.001614584367709782e+01, 1.718773004763965773e+01, 2.597297166100760180e+01, 4.948790717538695955e-02, 1.974920599306765556e+00, 3.526475640991981464e-02
5.160000000000000000e+02, 2.596141531743833752e+01, 1.001023140135825251e+01, 1.716546059384135603e+01, 2.595894100940697413e+01, 4.859948778670752922e-02, 1.965524335986257531e+00, 3.399961331614238802e-02
5.170000000000000000e+02, 2.594741813156713306e+01, 1.000432860180499617e+01, 1.714354020654046451e+01, 2.594494594035483459e+01, 4.772258089598203218e-02, 1.956179516919909656e+00, 3.419134313418686899e-02
5.180000000000000000e+02, 2.593345634504594699e+01, 9.998437393461031775e+00, 1.712230903812300653e+01, 2.593098629939623478e+01, 4.686210661767157420e-02, 1.946884356953156203e+00, 3.374703600686326105e-02
5.190000000000000000e+02, 2.591952980472195023e+01, 9.992557725116370193e+00, 1.710206716085769330e+01, 2.591706193300840866e+01, 4.601919352306751282e-02, 1.937638796311111911e+00, 3.274924411485324177e-02
5.200000000000000000e+02, 2.590563835836363893e+01, 9.986689545904306797e+00, 1.708306377911736362e+01, 2.590317268859352495e+01, 4.518975246146351987e-02, 1.928443466100215442e+00, 3.292063109202384569e-02
5.210000000000000000e+02, 2.589178185465372195e+01, 9.980832805298380350e+00, 1.706548850143097340e+01, 2.588931841447152848e+01, 4.438130855232578359e-02, 1.919296653497420957e+00, 3.184375242763132913e-02
5.220000000000000000e+02, 2.587796014318202253e+01, 9.974987453109404711e+00, 1.704946525551454073e+01, 2.587549895987300985e+01, 4.358481468972926626e-02, 1.910199482567607632e+00, 3.185148729208416019e-02
5.230000000000000000e+02, 2.586417307443849367e+01, 9.969153439482514756e+00, 1.703504934226022982e+01, 2.586171417493218883e+01, 4.280187207967905971e-02, 1.901151042939159597e+00, 3.198121987725430909e-02
5.240000000000000000e+02, 2.585042049980626544e+01, 9.963330714894249596e+00, 1.702222797867882420e+01, 2.584796391067993682e+01, 4.203740584048792223e-02, 1.892150535028374492e+00, 3.139475324757724783e-02
5.250000000000000000e+02, 2.583670227155478116e+01, 9.957519230149664224e+00, 1.701092447725256562e+01, 2.583424801903686330e+01, 4.128586527229958364e-02, 1.883197802331094906e+00, 3.016550929743725892e-02
5.260000000000000000e+02, 2.582301824283298686e+01, 9.951718936379474911e+00, 1.700100596202619130e+01, 2.582056635280649459e+01, 4.054589789272734779e-02, 1.874293533234800524e+00, 3.009218384524929915e-02
5.270000000000000000e+02, 2.580936826766259529e+01, 9.945929785037227688e+00, 1.699229425110808478e+01, 2.580691876566848109e+01, 3.981510334890876052e-02, 1.865436519532230664e+00, 2.955338934754316374e-02
5.280000000000000000e+02, 2.579575220093138199e+01, 9.940151727896516576e+00, 1.698457926876407242e+01, 2.579330511217191102e+01, 3.910604206957370155e-02, 1.856626877206185577e+00, 2.922676183967558641e-02
5.290000000000000000e+02, 2.578216989838661632e+01, 9.934384717048205360e+00, 1.697763411838506187e+01, 2.577972524772863849e+01, 3.840637857591026189e-02, 1.847864275308492177e+00, 2.903879641602438028e-02
5.300000000000000000e+02, 2.576862121662847471e+01, 9.928628704897704438e+00, 1.697123077887959397e+01, 2.576617902860672515e+01, 3.771919885081875118e-02, 1.839148426978060247e+00, 2.900875848511746263e-02
5.310000000000000000e+02, 2.575510601310354630e+01, 9.922883644162254768e+00, 1.696515530387138426e+01, 2.575266631192389966e+01, 3.704388711393951511e-02, 1.830478641286998442e+00, 2.833090265756015372e-02
5.320000000000000000e+02, 2.574162414609843097e+01, 9.917149487868250901e+00, 1.695922141831409391e+01, 2.573918695564110592e+01, 3.638088489877805420e-02, 1.821855088905233178e+00, 2.783362518482969394e-02
5.330000000000000000e+02, 2.572817547473334798e+01, 9.911426189348604865e+00, 1.695328152225646434e+01, 2.572574081855611539e+01, 3.572928875722001379e-02, 1.813277283538908824e+00, 2.712250974756931152e-02
5.340000000000000000e+02, 2.571475985895582284e+01, 9.905713702240110052e+00, 1.694723431653465440e+01, 2.571232776029715694e+01, 3.508757529164769490e-02, 1.804745203019967770e+00, 2.667012966590233750e-02
5.350000000000000000e+02, 2.570137715953447000e+01, 9.900011980480856622e+00, 1.694102854020597348e+01, 2.569894764131667486e+01, 3.445322412688210656e-02, 1.796258554065141233e+00, 2.645621534248194726e-02
5.360000000000000000e+02, 2.568802723805275789e+01, 9.894320978307666437e+00, 1.693466262736640360e+01, 2.568560032288507955e+01, 3.383037146262480449e-02, 1.787817038577641959e+00, 2.644356749824923469e-02
5.370000000000000000e+02, 2.567470995690289826e+01, 9.888640650253549325e+00, 1.692818042053824001e+01, 2.567228566708460491e+01, 3.322081083123302331e-02, 1.779419930628898694e+00, 2.567844280911019475e-02
5.380000000000000000e+02, 2.566142517927976385e+01, 9.882970951145196636e+00, 1.692166338774097767e+01, 2.565900353680318347e+01, 3.262144847553857113e-02, 1.771067463144829990e+00, 2.511545607498001653e-02
5.390000000000000000e+02, 2.564817276917487021e+01, 9.877311836100490794e+00, 1.691522005247580651e+01, 2.564575379572841030e+01, 3.203389983418547526e-02, 1.762759528352427996e+00, 2.519929886535334299e-02
5.400000000000000000e+02, 2.563495259137041060e+01, 9.871663260526057471e+00, 1.690897353795442015e+01, 2.563253630834154251e+01, 3.145754074674331213e-02, 1.754495438898228343e+00, 2.497657696305307859e-02
5.410000000000000000e+02, 2.562176451143333011e+01, 9.866025180114814219e+00, 1.690304823481373830e+01, 2.561935093991156620e+01, 3.089042607975168650e-02, 1.746275041817748841e+00, 2.468901708814100204e-02
5.420000000000000000e+02, 2.560860839570950276e+01, 9.860397550843577719e+00, 1.689755662023122085e+01, 2.560619755648932383e+01, 3.033250697890715539e-02, 1.738097877842516237e+00, 2.385710234535910745e-02
5.430000000000000000e+02, 2.559548411131789081e+01, 9.854780328970676351e+00, 1.689258718991516517e+01, 2.559307602490165579e+01, 2.978581134781557033e-02, 1.729964211245407890e+00, 2.364845155264315782e-02
5.440000000000000000e+02, 2.558239152614482492e+01, 9.849173471033587646e+00, 1.688819432520421415e+01, 2.557998621274565920e+01, 2.924952340401145920e-02, 1.721873417896261582e+00, 2.328267291855248486e-02
5.450000000000000000e+02, 2.556933050883830560e+01, 9.843576933846611254e+00, 1.688439072407326691e+01, 2.556692798838294323e+01, 2.872282527921200465e-02, 1.713825361321756890e+00, 2.297150790097925860e-02
5.460000000000000000e+02, 2.555630092880234372e+01, 9.837990674498556132e+00, 1.688114279953185459e+01, 2.555390122093396243e+01, 2.820560352096839959e-02, 1.705819604475643736e+00, 2.231337850299564690e-02
5.470000000000000000e+02, 2.554330265619138629e+01, 9.832414650350454366e+00, 1.687836921486911379e+01, 2.554090578027241776e+01, 2.769867689746063205e-02, 1.697856342941306274e+00, 2.231705414390251774e-02
5.480000000000000000e+02, 2.553033556190477071e+01, 9.826848819033299876e+00, 1.687594250363504855e+01, 2.552794153701967161e+01, 2.720418816413031765e-02, 1.689934986493478730e+00, 2.229847876720295746e-02
5.490000000000000000e+02, 2.551739951758121805e+01, 9.821293138445815529e+00, 1.687369353009015782e+01, 2.551500836253922699e+01, 2.671596740065514120e-02, 1.682055072972217902e+00, 2.155398683558248929e-02
5.500000000000000000e+02, 2.550449439559342935e+01, 9.815747566752227371e+00, 1.687141839433121504e+01, 2.550210612893127760e+01, 2.623704049980302502e-02, 1.674216816598766977e+00, 2.133844701041435685e-02
5.510000000000000000e+02, 2.549162006904265709e+01, 9.810212062380077924e+00, 1.686888728045769525e+01, 2.548923470902728639e+01, 2.576399463316491473e-02, 1.666419748939771628e+00, 2.101815146158087302e-02
5.520000000000000000e+02, 2.547877641175337970e+01, 9.804686584018057260e+00, 1.686585468534572385e+01, 2.547639397638462455e+01, 2.529872951100205908e-02, 1.658663953824088821e+00, 2.151499923232919401e-02
5.530000000000000000e+02, 2.546596329826801863e+01, 9.799171090613850055e+00, 1.686207044479963457e+01, 2.546358380528124243e+01, 2.484281019064895832e-02, 1.650948424383023250e+00, 2.082633571510753012e-02
5.540000000000000000e+02, 2.545318060384167680e+01, 9.793665541372018168e+00, 1.685729098532001302e+01, 2.545080407071039730e+01, 2.439493898519597484e-02, 1.643273438731047031e+00, 2.018011409564521644e-02
5.550000000000000000e+02, 2.544042820443693742e+01, 9.788169895751881455e+00, 1.685129026485210701e+01, 2.543805464837544861e+01, 2.395421472956396625e-02, 1.635638929790378615e+00, 2.018846753677220468e-02
5.560000000000000000e+02, 2.542770597671872679e+01, 9.782684113465453635e+00, 1.684386991674793421e+01, 2.542533541468465685e+01, 2.352129392798057300e-02, 1.628044259963989937e+00, 1.969800507776128112e-02
5.570000000000000000e+02, 2.541501379804920191e+01, 9.777208154475362178e+00, 1.683486817167251459e+01, 2.541264624674608896e+01, 2.309690566434254369e-02, 1.620489436976968234e+00, 1.936227642295542534e-02
5.580000000000000000e+02, 2.540235154648268434e+01, 9.771741978992819710e+00, 1.682416719849738129e+01, 2.539998702236249173e+01, 2.267906154742108105e-02, 1.612974295686444348e+00, 1.940183866920776323e-02
5.590000000000000000e+02, 2.538971910076065797e+01, 9.766285547475597184e+00, 1.681169857577243221e+01, 2.538735762002628960e+01, 2.226893382687891373e-02, 1.605498447655765881e+00, 1.942092323471151377e-02
5.600000000000000000e+02, 2.537711634030678454e+01, 9.760838820626030810e+00, 1.679744668026408405e+01, 2.537475791891458243e+01, 2.186416650358363745e-02, 1.598061299568470428e+00, 1.825400610774529503e-02
5.610000000000000000e+02, 2.536454314522199738e+01, 9.755401759389030758e+00, 1.678144985926076416e+01, 2.536218779888417885e+01, 2.146783384055244229e-02, 1.590663479463264141e+00, 1.844481714955183496e-02
5.620000000000000000e+02, 2.535199939627959509e+01, 9.749974324950134275e+00, 1.676379933975933767e+01, 2.534964714046672185e+01, 2.107978319474886758e-02, 1.583304119071788030e+00, 1.821988839356621787e-02
5.630000000000000000e+02, 2.533948497492043472e+01, 9.744556478733557014e+00, 1.674463592019179714e+01, 2.533713582486380389e+01, 2.069840928896741344e-02, 1.575983142808255799e+00, 1.781058980796896771e-02
5.640000000000000000e+02, 2.532699976324810365e+01, 9.739148182400274578e+00, 1.672414458738666099e+01, 2.532465373394216002e+01, 2.032496778250071287e-02, 1.568700544312525924e+00, 1.811228349667182852e-02
5.650000000000000000e+02, 2.531454364402419088e+01, 9.733749397846121809e+00, 1.670254729945277461e+01, 2.531220075022889304e+01, 1.995788412176433338e-02, 1.561455547912322661e+00, 1.724804594841032254e-02
5.660000000000000000e+02, 2.530211650066355844e+01, 9.728360087199909856e+00, 1.668009426888270141e+01, 2.529977675690673067e+01, 1.959858536587298639e-02, 1.554248504409894593e+00, 1.704900226262892615e-02
5.670000000000000000e+02, 2.528971821722968727e+01, 9.722980212821560997e+00, 1.665705416268535188e+01, 2.528738163780935722e+01, 1.924620268496070319e-02, 1.547078985089951342e+00, 1.691705613443982015e-02
5.680000000000000000e+02, 2.527734867843004452e+01, 9.717609737300264783e+00, 1.663370370045220525e+01, 2.527501527741674181e+01, 1.889832997657353228e-02, 1.539946692387422766e+00, 1.652730960808269228e-02
5.690000000000000000e+02, 2.526500776961148986e+01, 9.712248623452651941e+00, 1.661031716998560270e+01, 2.526267756085053406e+01, 1.855806263776909118e-02, 1.532851593195037054e+00, 1.651776963757645503e-02
5.700000000000000000e+02, 2.525269537675572806e+01, 9.706896834320980716e+00, 1.658715638795036185e+01, 2.525036837386949884e+01, 1.822260125319566382e-02, 1.525793332435110727e+00, 1.645027252764828113e-02
5.710000000000000000e+02, 2.524041138647481120e+01, 9.701554333171355182e+00, 1.656446160684245683e+01, 2.523808760286499009e+01, 1.789340300177303875e-02, 1.518771659487714532e+00, 1.615501854823902378e-02
5.720000000000000000e+02, 2.522815568600666225e+01, 9.696221083491938231e+00, 1.654244380944348336e+01, 2.522583513485646733e+01, 1.757089402617573529e-02, 1.511786412924013723e+00, 1.582126667562743991e-02
5.730000000000000000e+02, 2.521592816321065555e+01, 9.690897048991210738e+00, 1.652127874139042518e+01, 2.521361085748701569e+01, 1.725290586697210762e-02, 1.504837475849654105e+00, 1.579473310523643245e-02
5.740000000000000000e+02, 2.520372870656320785e+01, 9.685582193596223632e+00, 1.650110291844434229e+01, 2.520141465901897959e+01, 1.694175846564132185e-02, 1.497924408534013319e+00, 1.527462956326853562e-02
5.750000000000000000e+02, 2.519155720515344044e+01, 9.680276481450874826e+00, 1.648201171711322743e+01, 2.518924642832956451e+01, 1.663443373126794259e-02, 1.491047203281684386e+00, 1.489978143524722104e-02
5.760000000000000000e+02, 2.517941354867887327e+01, 9.674979876914212795e+00, 1.646405952672803608e+01, 2.517710605490649201e+01, 1.633305040522223250e-02, 1.484205724835181206e+00, 1.508145549232551251e-02
5.770000000000000000e+02, 2.516729762744111909e+01, 9.669692344558741937e+00, 1.644726181938350251e+01, 2.516499342884373291e+01, 1.603630195834713015e-02, 1.477399551946419809e+00, 1.492910997355529311e-02
5.780000000000000000e+02, 2.515520933234166279e+01, 9.664413849168754567e+00, 1.643159889161618992e+01, 2.515290844083721922e+01, 1.574444147325747625e-02, 1.470628540113875893e+00, 1.470261874649202334e-02
5.790000000000000000e+02, 2.514314855487766920e+01, 9.659144355738671806e+00, 1.641702095604936673e+01, 2.514085098218064473e+01, 1.545950199388406061e-02, 1.463892473523380255e+00, 1.431498171445136879e-02
5.800000000000000000e+02, 2.513111518713778381e+01, 9.653883829471407552e+00, 1.640345421677156423e+01, 2.512882094476125516e+01, 1.517786815014085175e-02, 1.457191245623351117e+00, 1.418530745233538559e-02
5.810000000000000000e+02, 2.511910912179803290e+01, 9.648632235776746668e+00, 1.639080754933651463e+01, 2.511681822105571626e+01, 1.490149171172411822e-02, 1.450524595170420206e+00, 1.406504791566847226e-02
5.820000000000000000e+02, 2.510713025211770599e+01, 9.643389540269728499e+00, 1.637897942166927479e+01, 2.510484270412598562e+01, 1.463185661684150013e-02, 1.443892299444624605e+00, 1.386986470853411590e-02
5.830000000000000000e+02, 2.509517847193530571e+01, 9.638155708769067687e+00, 1.636786472952926985e+01, 2.509289428761525187e+01, 1.436659313655335585e-02, 1.437294161039848195e+00, 1.358906674938756623e-02
5.840000000000000000e+02, 2.508325367566451192e+01, 9.632930707295569661e+00, 1.635736127132820528e+01, 2.508097286574386686e+01, 1.410692903380065394e-02, 1.430729963663431636e+00, 1.313892484081658450e-02
5.850000000000000000e+02, 2.507135575829020624e+01, 9.627714502070567448e+00, 1.634737564329934045e+01, 2.506907833330534174e+01, 1.385161984127426110e-02, 1.424199675006099453e+00, 1.322749490549925480e-02
5.860000000000000000e+02, 2.505948461536450367e+01, 9.622507059514381567e+00, 1.633782838933506198e+01, 2.505721058566239279e+01, 1.360027549986034950e-02, 1.417702903557817917e+00, 1.306084665043459776e-02
5.870000000000000000e+02, 2.504764014300282327e+01, 9.617308346244783479e+00, 1.632865828425970633e+01, 2.504536951874296591e+01, 1.335403784373024108e-02, 1.411239537870695004e+00, 1.289075012662870869e-02
5.880000000000000000e+02, 2.503582223788000860e+01, 9.612118329075480361e+00, 1.631982566160860770e+01, 2.503355502903634289e+01, 1.311236547944126529e-02, 1.404809382243296989e+00, 1.283170142600973188e-02
5.890000000000000000e+02, 2.502403079722646950e+01, 9.606936975014612301e+00, 1.631131471689712598e+01, 2.502176701358928668e+01, 1.287465061675652916e-02, 1.398412165500592774e+00, 1.239028524188412646e-02
5.900000000000000000e+02, 2.501226571882434513e+01, 9.601764251263261940e+00, 1.630313472750217940e+01, 2.501000537000216539e+01, 1.264231087202847929e-02, 1.392047854479010471e+00, 1.240208491507684835e-02
5.910000000000000000e+02, 2.500052690100372743e+01, 9.596600125213985422e+00, 1.629532013550874936e+01, 2.499826999642515091e+01, 1.241402137920085552e-02, 1.385716110707065463e+00, 1.208779248107394802e-02
5.920000000000000000e+02, 2.498881424263888462e+01, 9.591444564449348675e+00, 1.628792944635448947e+01, 2.498656079155446719e+01, 1.218859823509380394e-02, 1.379416890309268728e+00, 1.219866744698173619e-02
5.930000000000000000e+02, 2.497712764314455569e+01, 9.586297536740479686e+00, 1.628104291014124527e+01, 2.497487765462859954e+01, 1.196764743247776333e-02, 1.373149812749770105e+00, 1.176017855622144351e-02
5.940000000000000000e+02, 2.496546700247221651e+01, 9.581159010045642077e+00, 1.627475897934056448e+01, 2.496322048542462824e+01, 1.175063311500489614e-02, 1.366914830146349402e+00, 1.142730159420378075e-02
5.950000000000000000e+02, 2.495383222110646315e+01, 9.576028952508806924e+00, 1.626918957948917921e+01, 2.495158918425450878e+01, 1.153743054516757731e-02, 1.360711789109028347e+00, 1.138481122611166574e-02
5.960000000000000000e+02, 2.494222320006132421e+01, 9.570907332458258310e+00, 1.626445428869973142e+01, 2.493998365196143041e+01, 1.132671942717154885e-02, 1.354540452812805329e+00, 1.139545966146528894e-02
5.970000000000000000e+02, 2.493063984087669027e+01, 9.565794118405188229e+00, 1.626067359455505823e+01, 2.492840378991621009e+01, 1.112052400293654306e-02, 1.348400589821994400e+00, 1.113461256199361343e-02
5.980000000000000000e+02, 2.491908204561472928e+01, 9.560689279042330568e+00, 1.625796147727221097e+01, 2.491684950001367227e+01, 1.091829480663974138e-02, 1.342292112034474183e+00, 1.114551377326865149e-02
5.990000000000000000e+02, 2.490754971685633734e+01, 9.555592783242584431e+00, 1.625641764746623252e+01, 2.490532068466912108e+01, 1.071938713388781265e-02, 1.336214755010077582e+00, 1.094073514495731703e-02
6.000000000000000000e+02, 2.489604275769763575e+01, 9.550504600057664106e+00, 1.625611983545253025e+01, 2.489381724681478048e+01, 1.052414130177956215e-02, 1.330168397292651683e+00, 1.086002026020415831e-02
6.010000000000000000e+02, 2.488456107174646093e+01, 9.545424698716761469e+00, 1.625711657663547882e+01, 2.488233908989630194e+01, 1.033257488276563031e-02, 1.324152795936002214e+00, 1.050463064032987337e-02
6.020000000000000000e+02, 2.487310456311893958e+01, 9.540353048625210164e+00, 1.625942095521585884e+01, 2.487088611786929349e+01, 1.014470404345162863e-02, 1.318167870944312758e+00, 1.044314473996028891e-02
6.030000000000000000e+02, 2.486167313643602128e+01, 9.535289619363174651e+00, 1.626300574991076076e+01, 2.485945823519588060e+01, 9.959820562664842974e-03, 1.312213390738103724e+00, 1.034317976455197130e-02
6.040000000000000000e+02, 2.485026669682012113e+01, 9.530234380684348139e+00, 1.626780036804393248e+01, 2.484805534684127437e+01, 9.778667994986542378e-03, 1.306289200652023252e+00, 1.034736095706554129e-02
6.050000000000000000e+02, 2.483888514989170915e+01, 9.525187302514654064e+00, 1.627368986002732854e+01, 2.483667735827039991e+01, 9.601190803872771198e-03, 1.300395061114325346e+00, 1.001890371338440104e-02
6.060000000000000000e+02, 2.482752840176599207e+01, 9.520148354950974223e+00, 1.628051618112887411e+01, 2.482532417544452841e+01, 9.426340638240575040e-03, 1.294530893598471621e+00, 9.953519054817894229e-03
6.070000000000000000e+02, 2.481619635904958443e+01, 9.515117508259871570e+00, 1.628808172155797607e+01, 2.481399570481794470e+01, 9.255289687513061983e-03, 1.288696416394288224e+00, 9.436797652451797691e-03
6.080000000000000000e+02, 2.480488892883721519e+01, 9.510094732876343215e+00, 1.629615497205669072e+01, 2.480269185333465032e+01, 9.087657888509933016e-03, 1.282891635066214731e+00, 9.577739495339684245e-03
6.090000000000000000e+02, 2.479360601870848413e+01, 9.505079999402569868e+00, 1.630447804429868341e+01, 2.479141252842507726e+01, 8.922806438539149579e-03, 1.277116223350817759e+00, 9.427123946549152353e-03
6.100000000000000000e+02, 2.478234753672460400e+01, 9.500073278606683047e+00, 1.631277563691524080e+01, 2.478015763800284077e+01, 8.760927236265054346e-03, 1.271370072902395565e+00, 9.283993536388731108e-03
6.110000000000000000e+02, 2.477111339142521018e+01, 9.495074541421542946e+00, 1.632076494026657443e+01, 2.476892709046152063e+01, 8.602007495301379827e-03, 1.265653031275910001e+00, 9.316695286258504585e-03
6.120000000000000000e+02, 2.475990349182514905e+01, 9.490083758943534065e+00, 1.632816591423458874e+01, 2.475772079467145659e+01, 8.445647644248537034e-03, 1.259964856314961024e+00, 8.981191137759607021e-03
6.130000000000000000e+02, 2.474871774741135866e+01, 9.485100902431350178e+00, 1.633471135736106561e+01, 2.474653865997657931e+01, 8.292189526924923990e-03, 1.254305454561458477e+00, 8.729918865503860995e-03
6.140000000000000000e+02, 2.473755606813972108e+01, 9.480125943304827274e+00, 1.634015621238863858e+01, 2.473538059619125917e+01, 8.141264275365451414e-03, 1.248674687938693184e+00, 8.788954582826203829e-03
6.150000000000000000e+02, 2.472641836443193597e+01, 9.475158853143742732e+00, 1.634428561857956552e+01, 2.472424651359720826e+01, 7.992242680189913170e-03, 1.243072334953740699e+00, 8.735890215781888513e-03
6.160000000000000000e+02, 2.471530454717247594e+01, 9.470199603686662471e+00, 1.634692131784089142e+01, 2.471313632294035401e+01, 7.846252725679160600e-03, 1.237498234237840000e+00, 8.565663392152089717e-03
6.170000000000000000e+02, 2.470421452770550630e+01, 9.465248166829780985e+00, 1.634792614029430524e+01, 2.470204993542779448e+01, 7.703612533339623640e-03, 1.231952241506514945e+00, 8.376180755995237329e-03
6.180000000000000000e+02, 2.469314821783185465e+01, 9.460304514625775596e+00, 1.634720642509763522e+01, 2.469098726272473954e+01, 7.563051926261243375e-03, 1.226434221852219730e+00, 8.379283972873482686e-03
6.190000000000000000e+02, 2.468210552980602657e+01, 9.455368619282664255e+00, 1.634471236370177394e+01, 2.467994821695150520e+01, 7.424900702713911269e-03, 1.220943966282046711e+00, 8.187055704976320750e-03
6.200000000000000000e+02, 2.467108637633318935e+01, 9.450440453162688215e+00, 1.634043637591867082e+01, 2.466893271068049387e+01, 7.289469051751152652e-03, 1.215481345879739772e+00, 8.007850283534666616e-03
6.210000000000000000e+02, 2.466009067056624815e+01, 9.445519988781192922e+00, 1.633440973642717609e+01, 2.465794065693325621e+01, 7.155888300654859521e-03, 1.210046210080056861e+00, 7.886768259440218171e-03
6.220000000000000000e+02, 2.464911832610288656e+01, 9.440607198805523126e+00, 1.632669775496360032e+01, 2.464697196917750333e+01, 7.025203756086392977e-03, 1.204638406566305830e+00, 7.873161538793268729e-03
6.230000000000000000e+02, 2.463816925698266758e+01, 9.435702056053919762e+00, 1.631739387398379293e+01, 2.463602656132423263e+01, 6.897375105440695965e-03, 1.199257755818335935e+00, 7.744941301026572571e-03
6.240000000000000000e+02, 2.462724337768413818e+01, 9.430804533494450581e+00, 1.630661308178309454e+01, 2.462510434772477552e+01, 6.771142940779018883e-03, 1.193904123153474828e+00, 7.676999319301662690e-03
6.250000000000000000e+02, 2.461634060312198002e+01, 9.425914604243917694e+00, 1.629448504761434791e+01, 2.461420524316795166e+01, 6.647671548245228691e-03, 1.188577335701417992e+00, 7.471768620513748183e-03
6.260000000000000000e+02, 2.460546084864415306e+01, 9.421032241566800636e+00, 1.628114737053023120e+01, 2.460332916287722327e+01, 6.526838032490287454e-03, 1.183277286848749332e+00, 7.542033686226592981e-03
6.270000000000000000e+02, 2.459460403002908180e+01, 9.416157418874192331e+00, 1.626673929890557702e+01, 2.459247602250781739e+01, 6.408155926374672733e-03, 1.178003752763781442e+00, 7.248845286270900502e-03
6.280000000000000000e+02, 2.458377006348285576e+01, 9.411290109722758146e+00, 1.625139622693899710e+01, 2.458164573814397258e+01, 6.291686929982781215e-03, 1.172756666107624746e+00, 7.293273513670218630e-03
6.290000000000000000e+02, 2.457295886563646548e+01, 9.406430287813694946e+00, 1.623524521217816030e+01, 2.457083822629612158e+01, 6.176935640444371732e-03, 1.167535812541694584e+00, 7.138354351734522117e-03
6.300000000000000000e+02, 2.456217035354303491e+01, 9.401577926991697254e+00, 1.621840168839780105e+01, 2.456005340389812730e+01, 6.064858558369475017e-03, 1.162341084701734140e+00, 7.101215133003834640e-03
6.310000000000000000e+02, 2.455140444467511429e+01, 9.396733001243948280e+00, 1.620096747471901821e+01, 2.454929118830454726e+01, 5.954125359213041473e-03, 1.157172305318672878e+00, 6.954622502869277183e-03
6.320000000000000000e+02, 2.454066105692193744e+01, 9.391895484699093188e+00, 1.618303010790218011e+01, 2.453855149728792284e+01, 5.845357814869701039e-03, 1.152029345445238828e+00, 6.808382850920397487e-03
6.330000000000000000e+02, 2.452994010858677143e+01, 9.387065351626251442e+00, 1.616466345295666684e+01, 2.452783424903605081e+01, 5.738863094713272245e-03, 1.146912059364496805e+00, 6.699809275493610709e-03
6.340000000000000000e+02, 2.451924151838422006e+01, 9.382242576434016712e+00, 1.614592947985066829e+01, 2.451713936214934009e+01, 5.634085825667349209e-03, 1.141820297686960695e+00, 6.547367338401987105e-03
6.350000000000000000e+02, 2.450856520543760553e+01, 9.377427133669469228e+00, 1.612688103317709221e+01, 2.450646675563812948e+01, 5.531393782581920174e-03, 1.136753937711274753e+00, 6.576627714362506469e-03
6.360000000000000000e+02, 2.449791108927632521e+01, 9.372618998017204106e+00, 1.610756536905411096e+01, 2.449581634892006576e+01, 5.430106124019991841e-03, 1.131712806652734660e+00, 6.496209801711654713e-03
6.370000000000000000e+02, 2.448727908983324397e+01, 9.367818144298366789e+00, 1.608802819127190276e+01, 2.448518806181747820e+01, 5.330913806674021475e-03, 1.126696760156439714e+00, 6.251791811462988416e-03
6.380000000000000000e+02, 2.447666912744213619e+01, 9.363024547469686709e+00, 1.606831788878330158e+01, 2.447458181455479576e+01, 5.233427583463467342e-03, 1.121705701239901876e+00, 6.293352328194714781e-03
6.390000000000000000e+02, 2.446608112283509939e+01, 9.358238182622526935e+00, 1.604848966112923492e+01, 2.446399752775597136e+01, 5.137521904455144388e-03, 1.116739459974909643e+00, 6.346595548438094432e-03
6.400000000000000000e+02, 2.445551499714002475e+01, 9.353459024981949810e+00, 1.602860921916448689e+01, 2.445343512244190975e+01, 5.043134103281079333e-03, 1.111797879284018631e+00, 6.193946356197620531e-03
6.410000000000000000e+02, 2.444497067187806749e+01, 9.348687049905773705e+00, 1.600875576691684543e+01, 2.444289452002795926e+01, 4.950797298100528473e-03, 1.106880840374096842e+00, 6.041579188246874732e-03
6.420000000000000000e+02, 2.443444806896114230e+01, 9.343922232883652867e+00, 1.598902400718589867e+01, 2.443237564232138226e+01, 4.860221479342529717e-03, 1.101988204187196008e+00, 5.868788795528820552e-03
6.430000000000000000e+02, 2.442394711068943636e+01, 9.339164549536151938e+00, 1.596952496805140242e+01, 2.442187841151885763e+01, 4.771294881960106218e-03, 1.097119850651759210e+00, 5.857482115851371691e-03
6.440000000000000000e+02, 2.441346771974897223e+01, 9.334413975613845338e+00, 1.595038551791560089e+01, 2.441140275020402228e+01, 4.684021068840198317e-03, 1.092275626853788095e+00, 5.838285259103619985e-03
6.450000000000000000e+02, 2.440300981920911738e+01, 9.329670486996404222e+00, 1.593174651963690636e+01, 2.440094858134499489e+01, 4.598647452376590158e-03, 1.087455390944148448e+00, 5.701763032208580738e-03
6.460000000000000000e+02, 2.439257333252020032e+01, 9.324934059691713628e+00, 1.591375966485112059e+01, 2.439051582829195652e+01, 4.514769769051808421e-03, 1.082659026719394513e+00, 5.671849134670745550e-03
6.470000000000000000e+02, 2.438215818351107345e+01, 9.320204669834970090e+00, 1.589658312163980902e+01, 2.438010441477472057e+01, 4.432183816159274842e-03, 1.077886379026885999e+00, 5.480259410551585261e-03
6.480000000000000000e+02, 2.437176429638673980e+01, 9.315482293687818327e+00, 1.588037621545160327e+01, 2.436971426490033821e+01, 4.351357208644027544e-03, 1.073137345083381211e+00, 5.475741407648083807e-03
6.490000000000000000e+02, 2.436139159572596569e+01, 9.310766907637471945e+00, 1.586529343762183508e+01, 2.435934530315071100e+01, 4.271690300979608286e-03, 1.068411770176751707e+00, 5.396973023677734474e-03
6.500000000000000000e+02, 2.435104000647896427e+01, 9.306058488195843026e+00, 1.585147813153878538e+01, 2.434899745438024254e+01, 4.193725841824888154e-03, 1.063709538289490997e+00, 5.401334724211791054e-03
6.510000000000000000e+02, 2.434070945396501173e+01, 9.301357011998694801e+00, 1.583905623831996401e+01, 2.433867064381347589e+01, 4.117192047923762602e-03, 1.059030503804043732e+00, 5.323921631232238910e-03
6.520000000000000000e+02, 2.433039986387017706e+01, 9.296662455804785452e+00, 1.582813048854586846e+01, 2.432836479704279142e+01, 4.041964289752562542e-03, 1.054374540927279114e+00, 5.168438979893735623e-03
6.530000000000000000e+02, 2.432011116224499503e+01, 9.291974796495029665e+00, 1.581877540325761977e+01, 2.431807984002606560e+01, 3.968176351833479359e-03, 1.049741535205276799e+00, 5.137644527757747465e-03
6.540000000000000000e+02, 2.430984327550218183e+01, 9.287294011071663746e+00, 1.581103341769464343e+01, 2.430781569908441142e+01, 3.895547594787209574e-03, 1.045131344977533683e+00, 5.041286017618958233e-03
6.550000000000000000e+02, 2.429959613041440747e+01, 9.282620076657407182e+00, 1.580491236916813769e+01, 2.429757230089988340e+01, 3.824357354140885037e-03, 1.040543850576043816e+00, 4.970309728524744883e-03
6.560000000000000000e+02, 2.428936965411200433e+01, 9.277952970494654394e+00, 1.580038450205716316e+01, 2.428734957251324289e+01, 3.754234468203013209e-03, 1.035978924498751841e+00, 4.907469596120014703e-03
6.570000000000000000e+02, 2.427916377408077153e+01, 9.273292669944654065e+00, 1.579738704551717632e+01, 2.427714744132169500e+01, 3.685194792493177995e-03, 1.031436441313507979e+00, 4.848083716291932445e-03
6.580000000000000000e+02, 2.426897841815974033e+01, 9.268639152486700894e+00, 1.579582432095777733e+01, 2.426696583507667881e+01, 3.617437609318254962e-03, 1.026916279105194896e+00, 4.826510404416777845e-03
6.590000000000000000e+02, 2.425881351453900692e+01, 9.263992395717334460e+00, 1.579557124421221914e+01, 2.425680468188167183e+01, 3.551106736281075225e-03, 1.022418308658971320e+00, 4.772441250780185343e-03
6.600000000000000000e+02, 2.424866899175750845e+01, 9.259352377349550522e+00, 1.579647800807208036e+01, 2.424666391018998723e+01, 3.485898613015987225e-03, 1.017942404554852631e+00, 4.637421431209019958e-03
6.610000000000000000e+02, 2.423854477870091628e+01, 9.254719075212003432e+00, 1.579837566939931293e+01, 2.423654344880261036e+01, 3.421963518818146952e-03, 1.013488452078610047e+00, 4.530205607485594636e-03
6.620000000000000000e+02, 2.422844080459944038e+01, 9.250092467248233419e+00, 1.580108232439082094e+01, 2.422644322686603502e+01, 3.359313616835337205e-03, 1.009056332709158399e+00, 4.492209004262856173e-03
6.630000000000000000e+02, 2.421835699902574035e+01, 9.245472531515892101e+00, 1.580440953690026618e+01, 2.421636317387014614e+01, 3.297611934860620545e-03, 1.004645926514806886e+00, 4.549106299095110467e-03
6.640000000000000000e+02, 2.420829329189278312e+01, 9.240859246185969766e+00, 1.580816868745759329e+01, 2.420630321964607035e+01, 3.237324042066668048e-03, 1.000257096533380352e+00, 4.435943016643575758e-03
6.650000000000000000e+02, 2.419824961345175751e+01, 9.236252589542036873e+00, 1.581217693283907266e+01, 2.419626329436408696e+01, 3.177931317672052017e-03, 9.958897383472723464e-01, 4.365692560587723821e-03
6.660000000000000000e+02, 2.418822589428998882e+01, 9.231652539979489092e+00, 1.581626250482641893e+01, 2.418624332853153192e+01, 3.119544665430018515e-03, 9.915437261433309724e-01, 4.239148769874623995e-03
6.670000000000000000e+02, 2.417822206532888174e+01, 9.227059076004794136e+00, 1.582026912865212687e+01, 2.417624325299072297e+01, 3.062381636581655749e-03, 9.872189515380646041e-01, 4.185942855160955725e-03
6.680000000000000000e+02, 2.416823805782185275e+01, 9.222472176234754571e+00, 1.582405940277075729e+01, 2.416626299891690621e+01, 3.006494999445595909e-03, 9.829152905241533844e-01, 4.119970393804603219e-03
6.690000000000000000e+02, 2.415827380335232277e+01, 9.217891819395768849e+00, 1.582751704815802540e+01, 2.415630249781620265e+01, 2.951494066313853099e-03, 9.786326317373272854e-01, 4.088463899549373871e-03
6.700000000000000000e+02, 2.414832923383166019e+01, 9.213317984323099452e+00, 1.583054800351182223e+01, 2.414636168152358664e+01, 2.897495979553034104e-03, 9.743708613888907299e-01, 4.162845430722327683e-03
6.710000000000000000e+02, 2.413840428149720907e+01, 9.208750649960148138e+00, 1.583308040883064116e+01, 2.413644048220086802e+01, 2.844456411347188064e-03, 9.701298467126586722e-01, 4.010036244764872242e-03
6.720000000000000000e+02, 2.412849887891027834e+01, 9.204189795357740067e+00, 1.583506358038276218e+01, 2.412653883233469898e+01, 2.792421943014452776e-03, 9.659094924638420565e-01, 3.959120091000749471e-03
6.730000000000000000e+02, 2.411861295895418067e+01, 9.199635399673409708e+00, 1.583646613183138463e+01, 2.411665666473458458e+01, 2.741266748568219145e-03, 9.617096771490241114e-01, 3.869446476888028976e-03
6.740000000000000000e+02, 2.410874645483226075e+01, 9.195087442170690295e+00, 1.583727343642267194e+01, 2.410679391253091808e+01, 2.690877433242722019e-03, 9.575302958643139295e-01, 3.889913300762297063e-03
6.750000000000000000e+02, 2.409889930006595549e+01, 9.190545902218421048e+00, 1.583748465142507378e+01, 2.409695050917303405e+01, 2.641434852453818701e-03, 9.533712213714762296e-01, 3.741118911719352666e-03
6.760000000000000000e+02, 2.408907142849286487e+01, 9.186010759290043737e+00, 1.583710953695816137e+01, 2.408712638842725795e+01, 2.592890330532814699e-03, 9.492323634111536901e-01, 3.797924476058071701e-03
6.770000000000000000e+02, 2.407926277426482287e+01, 9.181481992962913452e+00, 1.583616529647000526e+01, 2.407732148437497699e+01, 2.545221593507648265e-03, 9.451135937910106755e-01, 3.775110271204857107e-03
6.780000000000000000e+02, 2.406947327184601804e+01, 9.176959582917618263e+00, 1.583467364603203187e+01, 2.406753573141073943e+01, 2.498472080448125871e-03, 9.410148002680236434e-01, 3.583034516038780416e-03
6.790000000000000000e+02, 2.405970285601107506e+01, 9.172443508937302425e+00, 1.583265828609533088e+01, 2.405776906424036810e+01, 2.452532146109432168e-03, 9.369358911491033615e-01, 3.580683778701316839e-03
6.800000000000000000e+02, 2.404995146184320376e+01, 9.167933750906984258e+00, 1.583014290524150525e+01, 2.404802141787904901e+01, 2.407445829733544269e-03, 9.328767475807577814e-01, 3.579105803711595934e-03
6.810000000000000000e+02, 2.404021902473232686e+01, 9.163430288812898894e+00, 1.582714979446580017e+01, 2.403829272764948755e+01, 2.363233598544857948e-03, 9.288372591640472464e-01, 3.526969871404737888e-03
6.820000000000000000e+02, 2.403050548037324319e+01, 9.158933102741825039e+00, 1.582369909686504350e+01, 2.402858292918004324e+01, 2.319638387905913722e-03, 9.248173176751948166e-01, 3.397721414331038477e-03
6.830000000000000000e+02, 2.402081076476376609e+01, 9.154442172880440154e+00, 1.581980866558225074e+01, 2.401889195840288593e+01, 2.276963596497090774e-03, 9.208168268340111151e-01, 3.408876595562651633e-03
6.840000000000000000e+02, 2.401113481420294349e+01, 9.149957479514657877e+00, 1.581549445646495577e+01, 2.400921975155218036e+01, 2.235045061953484617e-03, 9.168356692488209836e-01, 3.340608615724566938e-03
6.850000000000000000e+02, 2.400147756528921761e+01, 9.145479003028990306e+00, 1.581077134438788079e+01, 2.399956624516225290e+01, 2.194017056091561446e-03, 9.128737469062498944e-01, 3.322879177100467041e-03
6.860000000000000000e+02, 2.399183895491865215e+01, 9.141006723905899634e+00, 1.580565422583340229e+01, 2.398993137606581172e+01, 2.153774698568269863e-03, 9.089309493130256490e-01, 3.269886712050865379e-03
6.870000000000000000e+02, 2.398221892028313462e+01, 9.136540622725165761e+00, 1.580015925623095541e+01, 2.398031508139213130e+01, 2.114242829679788532e-03, 9.050071733049462885e-01, 3.156341917152246952e-03
6.880000000000000000e+02, 2.397261739886861776e+01, 9.132080680163255693e+00, 1.579430506871145390e+01, 2.397071729856532230e+01, 2.075565400742454113e-03, 9.011023235846499224e-01, 3.212422378529377048e-03
6.890000000000000000e+02, 2.396303432845338222e+01, 9.127626876992692928e+00, 1.578811383033503191e+01, 2.396113796530250184e+01, 2.037474518842318123e-03, 8.972162818564154430e-01, 3.058755772399498335e-03
6.900000000000000000e+02, 2.395346964710624960e+01, 9.123179194081444621e+00, 1.578161201077140241e+01, 2.395157701961212737e+01, 2.000094695162356936e-03, 8.933489636276390478e-01, 3.115247820693476093e-03
6.910000000000000000e+02, 2.394392329318490198e+01, 9.118737612392298075e+00, 1.577483076469949630e+01, 2.394203439979218118e+01, 1.963356944133220691e-03, 8.895002520378493260e-01, 3.034316301885678791e-03
6.920000000000000000e+02, 2.393439520533413045e+01, 9.114302112982253234e+00, 1.576780586056905875e+01, 2.393251004442850061e+01, 1.927289321885243935e-03, 8.856700554978926831e-01, 3.027146772416461178e-03
6.930000000000000000e+02, 2.392488532248415112e+01, 9.109872677001909835e+00, 1.576057712267066613e+01, 2.392300389239304437e+01, 1.891849200869076715e-03, 8.818582648153828751e-01, 2.893387684272628879e-03
6.940000000000000000e+02, 2.391539358384889979e+01, 9.105449285694882988e+00, 1.575318738880034353e+01, 2.391351588284220497e+01, 1.857115721632782070e-03, 8.780647912269691213e-01, 2.887052887743984855e-03
6.950000000000000000e+02, 2.390591992892436934e+01, 9.101031920397179675e+00, 1.574568102060668551e+01, 2.390404595521509634e+01, 1.822919396131007005e-03, 8.742895272620213598e-01, 2.831251693496271600e-03
6.960000000000000000e+02, 2.389646429748691148e+01, 9.096620562536633869e+00, 1.573810203666805663e+01, 2.389459404923191599e+01, 1.789406325848815925e-03, 8.705323774569618811e-01, 2.774294225415352248e-03
6.970000000000000000e+02, 2.388702662959161671e+01, 9.092215193632300796e+00, 1.573049196832065988e+01, 2.388516010489226105e+01, 1.756500153959243823e-03, 8.667932458252589623e-01, 2.796053369230422879e-03
6.980000000000000000e+02, 2.387760686557064815e+01, 9.087815795293881393e+00, 1.572288756412116939e+01, 2.387574406247347625e+01, 1.724148316185132113e-03, 8.630720308711743449e-01, 2.777866473729424975e-03
6.990000000000000000e+02, 2.386820494603161791e+01, 9.083422349221143222e+00, 1.571531848936272091e+01, 2.386634586252901968e+01, 1.692332818818360939e-03, 8.593686361993863043e-01, 2.737790221854109664e-03
7.000000000000000000e+02, 2.385882081185596348e+01, 9.079034837203343145e+00, 1.570780518090661815e+01, 2.385696544588684631e+01, 1.661045891662645078e-03, 8.556829651961821437e-01, 2.658126597375977049e-03
7.010000000000000000e+02, 2.384945440419733842e+01, 9.074653241118664226e+00, 1.570035702326989124e+01, 2.384760275364777371e+01, 1.630387641387261513e-03, 8.520149245549787365e-01, 2.607817386967659860e-03
7.020000000000000000e+02, 2.384010566448002066e+01, 9.070277542933647297e+00, 1.569297100797236766e+01, 2.383825772718390112e+01, 1.600339170688726493e-03, 8.483644184850432923e-01, 2.568346617076128040e-03
7.030000000000000000e+02, 2.383077453439732096e+01, 9.065907724702631398e+00, 1.568563102339069815e+01, 2.382893030813698942e+01, 1.570886078243269790e-03, 8.447313529061832860e-01, 2.555173257497879782e-03
7.040000000000000000e+02, 2.382146095591000901e+01, 9.061543768567194235e+00, 1.567830789609672415e+01, 2.381962043841691212e+01, 1.541972359924597465e-03, 8.411156315511713055e-01, 2.502885593614710604e-03
7.050000000000000000e+02, 2.381216487124475734e+01, 9.057185656755606828e+00, 1.567096026695917033e+01, 2.381032806020005665e+01, 1.513616032424002248e-03, 8.375171634837581536e-01, 2.475501057439343389e-03
7.060000000000000000e+02, 2.380288622289258527e+01, 9.052833371582284627e+00, 1.566353633724260597e+01, 2.380105311592778605e+01, 1.485759120407163965e-03, 8.339358556697544778e-01, 2.481598047115080290e-03
7.070000000000000000e+02, 2.379362495360730634e+01, 9.048486895447235057e+00, 1.565597646373720053e+01, 2.379179554830488996e+01, 1.458437472710172149e-03, 8.303716125757991673e-01, 2.413751499151495748e-03
7.080000000000000000e+02, 2.378438100640402553e+01, 9.044146210835533495e+00, 1.564821652087640835e+01, 2.378255530029803921e+01, 1.431597886303659318e-03, 8.268243450713979037e-01, 2.351550938862193713e-03
7.090000000000000000e+02, 2.377515432455758315e+01, 9.039811300316776155e+00, 1.564019188604400945e+01, 2.377333231513426171e+01, 1.405238207134771634e-03, 8.232939631552113058e-01, 2.329111066772941371e-03
7.100000000000000000e+02, 2.376594485160108761e+01, 9.035482146544557835e+00, 1.563184184663987430e+01, 2.376412653629943961e+01, 1.379417890951068317e-03, 8.197803755688493066e-01, 2.342815376234046783e-03
7.110000000000000000e+02, 2.375675253132438414e+01, 9.031158732255937238e+00, 1.562311417896229138e+01, 2.375493790753679590e+01, 1.354036494801236093e-03, 8.162834881192431169e-01, 2.242301884096813049e-03
7.120000000000000000e+02, 2.374757730777258047e+01, 9.026841040270921823e+00, 1.561396961429021601e+01, 2.374576637284540226e+01, 1.329124296203703379e-03, 8.128032185874626281e-01, 2.274092737766134770e-03
7.130000000000000000e+02, 2.373841912524457598e+01, 9.022529053491947337e+00, 1.560438589067873139e+01, 2.373661187647870108e+01, 1.304697256965211324e-03, 8.093394716044554071e-01, 2.237068495557992687e-03
7.140000000000000000e+02, 2.372927792829158733e+01, 9.018222754903355565e+00, 1.559436109271233306e+01, 2.372747436294302403e+01, 1.280664939737229373e-03, 8.058921600522996886e-01, 2.162520443495447638e-03
7.150000000000000000e+02, 2.372015366171569184e+01, 9.013922127570895171e+00, 1.558391600710027092e+01, 2.371835377699614966e+01, 1.257102212250054297e-03, 8.024611980672827771e-01, 2.122420070576314186e-03
7.160000000000000000e+02, 2.371104627056838865e+01, 9.009627154641208335e+00, 1.557309526916695042e+01, 2.370925006364582543e+01, 1.233868158929698339e-03, 7.990464995438485429e-01, 2.177971657534800379e-03
7.170000000000000000e+02, 2.370195570014915987e+01, 9.005337819341329819e+00, 1.556196714186996388e+01, 2.370016316814835022e+01, 1.211045954407424840e-03, 7.956479710370708558e-01, 2.090241437934080987e-03
7.180000000000000000e+02, 2.369288189600403527e+01, 9.001054104978186032e+00, 1.555062185119687967e+01, 2.369109303600713190e+01, 1.188711739218389473e-03, 7.922655329219173703e-01, 2.093377586701068369e-03
7.190000000000000000e+02, 2.368382480392419964e+01, 8.996775994938099430e+00, 1.553916849444467019e+01, 2.368203961297126625e+01, 1.166777907718349839e-03, 7.888990941923343936e-01, 2.017182309988093097e-03
7.200000000000000000e+02, 2.367478436994456459e+01, 8.992503472686303567e+00, 1.552773063466950809e+01, 2.367300284503412300e+01, 1.145153446390029207e-03, 7.855485737303604665e-01, 1.995506492741857922e-03
7.210000000000000000e+02, 2.366576054034238297e+01, 8.988236521766445719e+00, 1.551644078854202569e+01, 2.366398267843196379e+01, 1.124015049435204755e-03, 7.822138854348782422e-01, 2.009155502219386186e-03
7.220000000000000000e+02, 2.365675326163586689e+01, 8.983975125800105488e+00, 1.550543409883056967e+01, 2.365497905964252823e+01, 1.103285746185282473e-03, 7.788949431328067163e-01, 1.968387839971620298e-03
7.230000000000000000e+02, 2.364776248058279151e+01, 8.979719268486322292e+00, 1.549484155003823105e+01, 2.364599193538365540e+01, 1.082939367752144702e-03, 7.755916648288619930e-01, 1.953535273667704984e-03
7.240000000000000000e+02, 2.363878814417915919e+01, 8.975468933601105093e+00, 1.548478313058111411e+01, 2.363702125261193032e+01, 1.062939240072097126e-03, 7.723039659173885907e-01, 1.913248613261423186e-03
7.250000000000000000e+02, 2.362983019965781750e+01, 8.971224104996972315e+00, 1.547536136305781440e+01, 2.362806695852129124e+01, 1.043297019272781392e-03, 7.690317640419939149e-01, 1.862697495856638265e-03
7.260000000000000000e+02, 2.362088859448711986e+01, 8.966984766602472234e+00, 1.546665561331279193e+01, 2.361912900054170805e+01, 1.024074532022708692e-03, 7.657749783979973524e-01, 1.871172187155559436e-03
7.270000000000000000e+02, 2.361196327636958614e+01, 8.962750902421721122e+00, 1.545871754907848405e+01, 2.361020732633781449e+01, 1.005176686894048788e-03, 7.625335243913600181e-01, 1.825129324753300194e-03
7.280000000000000000e+02, 2.360305419324057397e+01, 8.958522496533937840e+00, 1.545156805229298236e+01, 2.360130188380759364e+01, 9.866265278045077778e-04, 7.593073234426851448e-01, 1.838130819922476587e-03
7.290000000000000000e+02, 2.359416129326695710e+01, 8.954299533092990870e+00, 1.544519580027360028e+01, 2.359241262108103498e+01, 9.684768127966972588e-04, 7.560962910001923776e-01, 1.763960480998885000e-03
7.300000000000000000e+02, 2.358528452484581450e+01, 8.950081996326938238e+00, 1.543955762621465588e+01, 2.358353948651881993e+01, 9.506355800954779684e-04, 7.529003504035661765e-01, 1.745128165281474141e-03
7.310000000000000000e+02, 2.357642383660313357e+01, 8.945869870537569213e+00, 1.543458065673156376e+01, 2.357468242871103570e+01, 9.331646594233712665e-04, 7.497194200976110556e-01, 1.737823097956149804e-03
7.320000000000000000e+02, 2.356757917739250985e+01, 8.941663140099967322e+00, 1.543016611177414177e+01, 2.356584139647585374e+01, 9.159252225385614140e-04, 7.465534203336060548e-01, 1.704095256615368800e-03
7.330000000000000000e+02, 2.355875049629385742e+01, 8.937461789462055606e+00, 1.542619454840763815e+01, 2.355701633885824720e+01, 8.990220917754479990e-04, 7.434022728983933348e-01, 1.701342264069765622e-03
7.340000000000000000e+02, 2.354993774261215833e+01, 8.933265803144157857e+00, 1.542253224204333684e+01, 2.354820720512871901e+01, 8.824572952383708717e-04, 7.402658976958765846e-01, 1.636887275184675025e-03
7.350000000000000000e+02, 2.354114086587616939e+01, 8.929075165738558084e+00, 1.541903833251318545e+01, 2.353941394478202653e+01, 8.661203604079676386e-04, 7.371442197620712289e-01, 1.670364352820983720e-03
7.360000000000000000e+02, 2.353235981583717162e+01, 8.924889861909065303e+00, 1.541557232180774228e+01, 2.353063650753590963e+01, 8.501217840459074230e-04, 7.340371577190296648e-01, 1.621331330044842095e-03
7.370000000000000000e+02, 2.352359454246773041e+01, 8.920709876390581883e+00, 1.541200149708000566e+01, 2.352187484332984724e+01, 8.343813591203352821e-04, 7.309446363059880492e-01, 1.568312954670911859e-03
7.380000000000000000e+02, 2.351484499596044486e+01, 8.916535193988671892e+00, 1.540820786629500105e+01, 2.351312890232381037e+01, 8.189578066239865031e-04, 7.278665797979700924e-01, 1.569737695265109026e-03
7.390000000000000000e+02, 2.350611112672671510e+01, 8.912365799579134773e+00, 1.540409423242214615e+01, 2.350439863489702930e+01, 8.038154163416618174e-04, 7.248029103435659204e-01, 1.543893086273170423e-03
7.400000000000000000e+02, 2.349739288539552007e+01, 8.908201678107586119e+00, 1.539958909153923194e+01, 2.349568399164674659e+01, 7.889360656355576002e-04, 7.217535528758605157e-01, 1.522352027934215524e-03
7.410000000000000000e+02, 2.348869022281222030e+01, 8.904042814589031352e+00, 1.539465011576376519e+01, 2.348698492338702337e+01, 7.743270335881008350e-04, 7.187184315396735190e-01, 1.482447552242277967e-03
7.420000000000000000e+02, 2.348000309003731800e+01, 8.899889194107455381e+00, 1.538926606802852426e+01, 2.347830138114750653e+01, 7.600063476545081825e-04, 7.156974727971766592e-01, 1.488612288093770679e-03
7.430000000000000000e+02, 2.347133143834526692e+01, 8.895740801815403387e+00, 1.538345708663702105e+01, 2.346963331617223858e+01, 7.459490402230307265e-04, 7.126906011822361497e-01, 1.501191611940638380e-03
7.440000000000000000e+02, 2.346267521922331056e+01, 8.891597622933574030e+00, 1.537727336768922548e+01, 2.346098067991844616e+01, 7.321337881241627658e-04, 7.096977415927950839e-01, 1.446263335558156280e-03
7.450000000000000000e+02, 2.345403438437025656e+01, 8.887459642750403788e+00, 1.537079235773005514e+01, 2.345234342405537831e+01, 7.185818253192784513e-04, 7.067188221389039127e-01, 1.421418275504058833e-03
7.460000000000000000e+02, 2.344540888569532910e+01, 8.883326846621676154e+00, 1.536411464290362971e+01, 2.344372150046310210e+01, 7.052900349403119469e-04, 7.037537692941259193e-01, 1.403960390533757780e-03
7.470000000000000000e+02, 2.343679867531700367e+01, 8.879199219970104195e+00, 1.535735878091787399e+01, 2.343511486123135157e+01, 6.923136305942576485e-04, 7.008025103825918922e-01, 1.400614571519701469e-03
7.480000000000000000e+02, 2.342820370556182041e+01, 8.875076748284941530e+00, 1.535065536564788147e+01, 2.342652345865833752e+01, 6.795250107286023022e-04, 6.978649726416960020e-01, 1.378521170325223717e-03
7.490000000000000000e+02, 2.341962392896326151e+01, 8.870959417121580870e+00, 1.534414063971296471e+01, 2.341794724524962845e+01, 6.669718090541426180e-04, 6.949410845163267458e-01, 1.359589528918955532e-03
7.500000000000000000e+02, 2.341105929826060006e+01, 8.866847212101164999e+00, 1.533794997744193900e+01, 2.340938617371696751e+01, 6.546432545561566441e-04, 6.920307745401564903e-01, 1.336043775902489260e-03
7.510000000000000000e+02, 2.340250976639776326e+01, 8.862740118910195974e+00, 1.533221154998534708e+01, 2.340084019697716400e+01, 6.425681014179005987e-04, 6.891339719690839916e-01, 1.333539205895029013e-03
7.520000000000000000e+02, 2.339397528652218483e+01, 8.858638123300140776e+00, 1.532704045767309964e+01, 2.339230926815092459e+01, 6.306881830576548803e-04, 6.862506050181924611e-01, 1.269758376515298061e-03
7.530000000000000000e+02, 2.338545581198371792e+01, 8.854541211087054720e+00, 1.532253357469387112e+01, 2.338379334056177328e+01, 6.190372291355297936e-04, 6.833806055566524762e-01, 1.276329873618790248e-03
7.540000000000000000e+02, 2.337695129633350888e+01, 8.850449368151194207e+00, 1.531876530115203394e+01, 2.337529236773489316e+01, 6.075842867670528009e-04, 6.805239021417096579e-01, 1.253656136257089073e-03
7.550000000000000000e+02, 2.336846169332287104e+01, 8.846362580436641920e+00, 1.531578436136883603e+01, 2.336680630339604647e+01, 5.963325153090471512e-04, 6.776804259433991673e-01, 1.225790010297144036e-03
7.560000000000000000e+02, 2.335998695690221183e+01, 8.842280833950924901e+00, 1.531361172893451261e+01, 2.335833510147044834e+01, 5.852993758249608412e-04, 6.748501085149938294e-01, 1.234408810246926400e-03
7.570000000000000000e+02, 2.335152704121994205e+01, 8.838204114764645070e+00, 1.531223970233254938e+01, 2.334987871608169030e+01, 5.744623671803177024e-04, 6.720328806968901558e-01, 1.238972221084249075e-03
7.580000000000000000e+02, 2.334308190062137456e+01, 8.834132409011100862e+00, 1.531163210333050984e+01, 2.334143710155064610e+01, 5.638258582119380418e-04, 6.692286737931469887e-01, 1.202713898437479797e-03
7.590000000000000000e+02, 2.333465148964765845e+01, 8.830065702885933732e+00, 1.531172552642142648e+01, 2.333301021239438455e+01, 5.533642560466801516e-04, 6.664374206322815075e-01, 1.158484098824751106e-03
7.600000000000000000e+02, 2.332623576303469903e+01, 8.826003982646744461e+00, 1.531243153314953354e+01, 2.332459800332511790e+01, 5.430996005893434612e-04, 6.636590546457046269e-01, 1.169696867531260388e-03
7.610000000000000000e+02, 2.331783467571211688e+01, 8.821947234612743216e+00, 1.531363966090137652e+01, 2.331620042924910763e+01, 5.330306902625844877e-04, 6.608935075660792302e-01, 1.145721995944049606e-03
7.620000000000000000e+02, 2.330944818280218200e+01, 8.817895445164376511e+00, 1.531522110143657045e+01, 2.330781744526561639e+01, 5.231331625969057276e-04, 6.581407134738208597e-01, 1.124791158722219381e-03
7.630000000000000000e+02, 2.330107623961874808e+01, 8.813848600742982597e+00, 1.531703289895173192e+01, 2.329944900666587060e+01, 5.134409316341936088e-04, 6.554006064799103859e-01, 1.139549910372165790e-03
7.640000000000000000e+02, 2.329271880166623276e+01, 8.809806687850427309e+00, 1.531892251903611601e+01, 2.329109506893199466e+01, 5.039226155180609630e-04, 6.526731196597777007e-01, 1.102703875626611166e-03
7.650000000000000000e+02, 2.328437582463859101e+01, 8.805769693048748792e+00, 1.532073264631477727e+01, 2.328275558773598775e+01, 4.945940128162590148e-04, 6.499581885294898331e-01, 1.079947125122818728e-03
7.660000000000000000e+02, 2.327604726441824923e+01, 8.801737602959818219e+00, 1.532230607761348118e+01, 2.327443051893867931e+01, 4.854461025481658144e-04, 6.472557479710824291e-01, 1.073700309343691636e-03
7.670000000000000000e+02, 2.326773307707512117e+01, 8.797710404264979189e+00, 1.532349058703535150e+01, 2.326611981858872369e+01, 4.764628124269498582e-04, 6.445657327982295959e-01, 1.036930572547593030e-03
7.680000000000000000e+02, 2.325943321886558479e+01, 8.793688083704708447e+00, 1.532414364776253102e+01, 2.325782344292155202e+01, 4.676410316502649053e-04, 6.418880796820236601e-01, 1.047206717788290572e-03
7.690000000000000000e+02, 2.325114764623146257e+01, 8.789670628078269488e+00, 1.532413690165247289e+01, 2.324954134835839525e+01, 4.589879555334451218e-04, 6.392227236939301838e-01, 1.028797139267964914e-03
7.700000000000000000e+02, 2.324287631579903746e+01, 8.785658024243375053e+00, 1.532336027146605062e+01, 2.324127349150526101e+01, 4.505026866082179038e-04, 6.365696017099963244e-01, 1.004063558736371107e-03
7.710000000000000000e+02, 2.323461918437803320e+01, 8.781650259115851398e+00, 1.532172561224555807e+01, 2.323301982915193520e+01, 4.421559180637715000e-04, 6.339286507697180495e-01, 1.002749867465832501e-03
7.720000000000000000e+02, 2.322637620896066935e+01, 8.777647319669290127e+00, 1.531916979900311659e+01, 2.322478031827100864e+01, 4.339689085019249651e-04, 6.312998075778809559e-01, 9.740177650579232450e-04
7.730000000000000000e+02, 2.321814734672062741e+01, 8.773649192934728447e+00, 1.531565714902679254e+01, 2.321655491601685739e+01, 4.259491971324566367e-04, 6.286830103267668779e-01, 9.798558328254025705e-04
7.740000000000000000e+02, 2.320993255501212715e+01, 8.769655866000309885e+00, 1.531118108059127714e+01, 2.320834357972470130e+01, 4.180473618944180827e-04, 6.260781959986936318e-01, 9.340643978248573329e-04
7.750000000000000000e+02, 2.320173179136890340e+01, 8.765667326010957439e+00, 1.530576491754046486e+01, 2.320014626690961990e+01, 4.103035809446701826e-04, 6.234853038762688815e-01, 9.240040541474567803e-04
7.760000000000000000e+02, 2.319354501350330722e+01, 8.761683560168044949e+00, 1.529946176274508574e+01, 2.319196293526556829e+01, 4.027043243138415550e-04, 6.209042722545377035e-01, 9.247111231026669933e-04
7.770000000000000000e+02, 2.318537217930529337e+01, 8.757704555729075580e+00, 1.529235338402837563e+01, 2.318379354266444992e+01, 3.952306684951123429e-04, 6.183350400256765189e-01, 9.253936034406604451e-04
7.780000000000000000e+02, 2.317721324684150730e+01, 8.753730300007360299e+00, 1.528454808433770928e+01, 2.317563804715513953e+01, 3.878916816563346935e-04, 6.157775461581134202e-01, 8.892896888238571414e-04
7.790000000000000000e+02, 2.316906817435430810e+01, 8.749760780371691027e+00, 1.527617756345902045e+01, 2.316749640696253820e+01, 3.806753893223309621e-04, 6.132317311284197769e-01, 8.886823992903245591e-04
7.800000000000000000e+02, 2.316093692026087325e+01, 8.745795984246031551e+00, 1.526739282029029532e+01, 2.315936858048666025e+01, 3.735987406967966997e-04, 6.106975344252889570e-01, 8.776253294364394324e-04
7.810000000000000000e+02, 2.315281944315223583e+01, 8.741835899109196006e+00, 1.525835919061956147e+01, 2.315125452630165270e+01, 3.666660955346368175e-04, 6.081748965680906505e-01, 8.599605053107525505e-04
7.820000000000000000e+02, 2.314471570179236437e+01, 8.737880512494538010e+00, 1.524925066274801466e+01, 2.314315420315491068e+01, 3.598580038188654265e-04, 6.056637584367522420e-01, 8.577410608574035072e-04
7.830000000000000000e+02, 2.313662565511724623e+01, 8.733929811989641578e+00, 1.524024365885492394e+01, 2.313506756996612168e+01, 3.531752067892983643e-04, 6.031640609408082110e-01, 8.499934650740986492e-04
7.840000000000000000e+02, 2.312854926223398877e+01, 8.729983785236006710e+00, 1.523151051011726409e+01, 2.312699458582637035e+01, 3.466280648102702984e-04, 6.006757454165813082e-01, 8.330922508596320161e-04
7.850000000000000000e+02, 2.312048648241988147e+01, 8.726042419928743854e+00, 1.522321288470148382e+01, 2.311893520999722895e+01, 3.401904383329504289e-04, 5.981987536424760998e-01, 8.023265133810152322e-04
7.860000000000000000e+02, 2.311243727512151835e+01, 8.722105703816273703e+00, 1.521549544664314091e+01, 2.311088940190983365e+01, 3.338759578242596012e-04, 5.957330281265120764e-01, 8.105030834716154316e-04
7.870000000000000000e+02, 2.310440159995389564e+01, 8.718173624700021662e+00, 1.520848002785017528e+01, 2.310285712116399992e+01, 3.276898096595858359e-04, 5.932785106854874257e-01, 7.895042298081788971e-04
7.880000000000000000e+02, 2.309637941669951644e+01, 8.714246170434112315e+00, 1.520226058355211762e+01, 2.309483832752732013e+01, 3.216185390057536820e-04, 5.908351444984245582e-01, 7.857171058164284403e-04
7.890000000000000000e+02, 2.308837068530751324e+01, 8.710323328925081654e+00, 1.519689917324500072e+01, 2.308683298093430025e+01, 3.156430325257068999e-04, 5.884028723244064674e-01, 7.658196993884311150e-04
7.900000000000000000e+02, 2.308037536589277039e+01, 8.706405088131569769e+00, 1.519242316564671391e+01, 2.307884104148545035e+01, 3.097983887925821311e-04, 5.859816378184574681e-01, 7.541853971668667674e-04
7.910000000000000000e+02, 2.307239341873503946e+01, 8.702491436064031305e+00, 1.518882380975731117e+01, 2.307086246944641061e+01, 3.040578190907028086e-04, 5.835713847892414208e-01, 7.642533803060105359e-04
7.920000000000000000e+02, 2.306442480427807595e+01, 8.698582360784442358e+00, 1.518605624829017309e+01, 2.306289722524710584e+01, 2.984248689803344545e-04, 5.811720569519811530e-01, 7.573629268339640997e-04
7.930000000000000000e+02, 2.305646948312879374e+01, 8.694677850406014485e+00, 1.518404097877727565e+01, 2.305494526948085365e+01, 2.928939188597822776e-04, 5.787835986180458470e-01, 7.207137548384728648e-04
7.940000000000000000e+02, 2.304852741605638755e+01, 8.690777893092896278e+00, 1.518266669623998055e+01, 2.304700656290352256e+01, 2.874572271723977238e-04, 5.764059550056941372e-01, 7.196024556069475272e-04
7.950000000000000000e+02, 2.304059856399149098e+01, 8.686882477059894470e+00, 1.518179438412635562e+01, 2.303908106643266862e+01, 2.821177706887552416e-04, 5.740390708133039643e-01, 7.203996052255405135e-04
7.960000000000000000e+02, 2.303268288802532382e+01, 8.682991590572187945e+00, 1.518126246149347480e+01, 2.303116874114668278e+01, 2.768753306593098231e-04, 5.716828911933478086e-01, 6.983080361561101387e-04
7.970000000000000000e+02, 2.302478034940886431e+01, 8.679105221945041748e+00, 1.518089274763754659e+01, 2.302326954828397376e+01, 2.717275467725306626e-04, 5.693373620159406512e-01, 6.804387858202971861e-04
7.980000000000000000e+02, 2.301689090955200712e+01, 8.675223359543533519e+00, 1.518049697301230516e+01, 2.301538344924209767e+01, 2.666715414219557800e-04, 5.670024293701827478e-01, 6.914520876337774654e-04
7.990000000000000000e+02, 2.300901453002273200e+01, 8.671345991782265727e+00, 1.517988354865791933e+01, 2.300751040557694793e+01, 2.617143489158099494e-04, 5.646780390242416292e-01, 6.643501284874194553e-04
8.000000000000000000e+02, 2.300115117254627961e+01, 8.667473107125093890e+00, 1.517886430567882527e+01, 2.299965037900191334e+01, 2.568506303341548625e-04, 5.623641380546443580e-01, 6.656029030445462062e-04
8.010000000000000000e+02, 2.299330079900434498e+01, 8.663604694084851232e+00, 1.517726093070689686e+01, 2.299180333138706800e+01, 2.520673098220784988e-04, 5.600606729463546429e-01, 6.496071765218252225e-04
8.020000000000000000e+02, 2.298546337143423557e+01, 8.659740741223076910e+00, 1.517491085104223103e+01, 2.298396922475835780e+01, 2.473812920566314513e-04, 5.577675910675554682e-01, 6.356709519004765914e-04
8.030000000000000000e+02, 2.297763885202809320e+01, 8.655881237149737117e+00, 1.517167236189475865e+01, 2.297614802129676548e+01, 2.427823793794781982e-04, 5.554848399174114881e-01, 6.356194932163203521e-04
8.040000000000000000e+02, 2.296982720313207338e+01, 8.652026170522967519e+00, 1.516742883503695616e+01, 2.296833968333754328e+01, 2.382708260520644591e-04, 5.532123671785583729e-01, 6.321455123349596942e-04
8.050000000000000000e+02, 2.296202838724555306e+01, 8.648175530048790804e+00, 1.516209190017516129e+01, 2.296054417336937448e+01, 2.338306667415146760e-04, 5.509501209104294972e-01, 6.283919152471539524e-04
8.060000000000000000e+02, 2.295424236702032417e+01, 8.644329304480866227e+00, 1.515560354436382617e+01, 2.295276145403359536e+01, 2.294854132249833135e-04, 5.486980494035647027e-01, 6.095446737341953360e-04
8.070000000000000000e+02, 2.294646910525982975e+01, 8.640487482620214266e+00, 1.514793712783828283e+01, 2.294499148812340295e+01, 2.252194504854261971e-04, 5.464561014469774269e-01, 5.982771083277154279e-04
8.080000000000000000e+02, 2.293870856491835397e+01, 8.636650053314957276e+00, 1.513909736396864325e+01, 2.293723423858306987e+01, 2.210443911351010261e-04, 5.442242259141871763e-01, 5.813377660056493401e-04
8.090000000000000000e+02, 2.293096070910025830e+01, 8.632817005460060145e+00, 1.512911935421056953e+01, 2.292948966850715564e+01, 2.169406430102772596e-04, 5.420023722069374772e-01, 5.861801021751000340e-04
8.100000000000000000e+02, 2.292322550105920698e+01, 8.628988327997072716e+00, 1.511806680393148383e+01, 2.292175774113974640e+01, 2.129175648696328882e-04, 5.397904896351843895e-01, 5.807626886757879126e-04
8.110000000000000000e+02, 2.291550290419739255e+01, 8.625164009913865115e+00, 1.510602957030245719e+01, 2.291403841987365908e+01, 2.089633037566592281e-04, 5.375885280221822660e-01, 5.625566555948701385e-04
8.120000000000000000e+02, 2.290779288206477915e+01, 8.621344040244382612e+00, 1.509312070811146356e+01, 2.290633166824969891e+01, 2.050836291944035570e-04, 5.353964376461201047e-01, 5.646992380704347805e-04
8.130000000000000000e+02, 2.290009539835833152e+01, 8.617528408068382717e+00, 1.507947318304356976e+01, 2.289863744995588490e+01, 2.012726797768026987e-04, 5.332141686456730589e-01, 5.470439808992230528e-04
8.140000000000000000e+02, 2.289241041692126899e+01, 8.613717102511190049e+00, 1.506523641502484345e+01, 2.289095572882669671e+01, 1.975245569350128660e-04, 5.310416719463010304e-01, 5.524988340657833530e-04
8.150000000000000000e+02, 2.288473790174232647e+01, 8.609910112743442312e+00, 1.505057279764639588e+01, 2.288328646884231787e+01, 1.938508274391321541e-04, 5.288788982251552140e-01, 5.417450461933158261e-04
8.160000000000000000e+02, 2.287707781695497289e+01, 8.606107427980839830e+00, 1.503565431511512607e+01, 2.287562963412789330e+01, 1.902475268795691043e-04, 5.267257988534670421e-01, 5.343129580465005336e-04
8.170000000000000000e+02, 2.286943012683671839e+01, 8.602309037483905740e+00, 1.502065934780567602e+01, 2.286798518895279386e+01, 1.867084726886711116e-04, 5.245823252744563625e-01, 5.301062942784472284e-04
8.180000000000000000e+02, 2.286179479580833629e+01, 8.598514930557726643e+00, 1.500576972390497232e+01, 2.286035309772985613e+01, 1.832337003364697102e-04, 5.224484291995962204e-01, 5.116511961847611560e-04
8.190000000000000000e+02, 2.285417178843315966e+01, 8.594725096551728782e+00, 1.499116804065484665e+01, 2.285273332501467536e+01, 1.798208905921481744e-04, 5.203240628263532397e-01, 5.146540172604046086e-04
8.200000000000000000e+02, 2.284656106941633524e+01, 8.590939524859413368e+00, 1.497703524711213241e+01, 2.284512583550484166e+01, 1.764680292431327008e-04, 5.182091782600939389e-01, 4.981244099071904016e-04
8.210000000000000000e+02, 2.283896260360411645e+01, 8.587158204918134530e+00, 1.496354845372464126e+01, 2.283753059403926500e+01, 1.731812504912910743e-04, 5.161037282460994025e-01, 4.952057024852403065e-04
8.220000000000000000e+02, 2.283137635598313864e+01, 8.583381126208847078e+00, 1.495087891446967809e+01, 2.282994756559740779e+01, 1.699492053461583397e-04, 5.140076655377552317e-01, 4.886011535197213153e-04
8.230000000000000000e+02, 2.282380229167970498e+01, 8.579608278255880904e+00, 1.493919011627684768e+01, 2.282237671529858858e+01, 1.667860201749208824e-04, 5.119209432756648415e-01, 4.854055821686519413e-04
8.240000000000000000e+02, 2.281624037595906884e+01, 8.575839650626694066e+00, 1.492863590863981393e+01, 2.281481800840128571e+01, 1.636751039873652485e-04, 5.098435147973472414e-01, 4.770820716595641710e-04
8.250000000000000000e+02, 2.280869057422474810e+01, 8.572075232931641864e+00, 1.491935861356021498e+01, 2.280727141030239835e+01, 1.606270159605679830e-04, 5.077753337985911886e-01, 4.781470505309562110e-04
8.260000000000000000e+02, 2.280115285201781461e+01, 8.568315014823747688e+00, 1.491148707129713458e+01, 2.279973688653656794e+01, 1.576422523003229062e-04, 5.057163540381076627e-01, 4.595944799114677886e-04
8.270000000000000000e+02, 2.279362717501619429e+01, 8.564558985998466767e+00, 1.490513459914242844e+01, 2.279221440277547472e+01, 1.547104206693439103e-04, 5.036665298301019611e-01, 4.531049668755955011e-04
8.280000000000000000e+02, 2.278611350903397792e+01, 8.560807136193462341e+00, 1.490039686638335503e+01, 2.278470392482714502e+01, 1.518370463781996103e-04, 5.016258155475006308e-01, 4.538455627037803024e-04
8.290000000000000000e+02, 2.277861182002073548e+01, 8.557059455188369412e+00, 1.489734971619587611e+01, 2.277720541863524772e+01, 1.490083970873398234e-04, 4.995941658097476923e-01, 4.501510548023505715e-04
8.300000000000000000e+02, 2.277112207406083755e+01, 8.553315932804570920e+00, 1.489604699178962299e+01, 2.276971885027843356e+01, 1.462352442491807614e-04, 4.975715355672747364e-01, 4.488800221597514899e-04
8.310000000000000000e+02, 2.276364423737275899e+01, 8.549576558904977475e+00, 1.489651844720387963e+01, 2.276224418596962806e+01, 1.435166835728836267e-04, 4.955578799201495466e-01, 4.345055870016122633e-04
8.320000000000000000e+02, 2.275617827630842172e+01, 8.545841323393796429e+00, 1.489876784060937887e+01, 2.275478139205538497e+01, 1.408468326414401707e-04, 4.935531543771436991e-01, 4.229259895027371739e-04
8.330000000000000000e+02, 2.274872415735252318e+01, 8.542110216216311613e+00, 1.490277131822554146e+01, 2.274733043501517926e+01, 1.382240673456783741e-04, 4.915573146273092831e-01, 4.215300449584874921e-04
8.340000000000000000e+02, 2.274128184712184719e+01, 8.538383227358664840e+00, 1.490847619910441146e+01, 2.273989128146076411e+01, 1.356516790675026205e-04, 4.895703165362512155e-01, 4.152616044142121957e-04
8.350000000000000000e+02, 2.273385131236463508e+01, 8.534660346847630308e+00, 1.491580026486198385e+01, 2.273246389813548873e+01, 1.331282256172766957e-04, 4.875921162958595234e-01, 4.112534912714968863e-04
8.360000000000000000e+02, 2.272643251995989644e+01, 8.530941564750403217e+00, 1.492463164445019608e+01, 2.272504825191365185e+01, 1.306485143375535590e-04, 4.856226702791568428e-01, 3.988989343517326640e-04
8.370000000000000000e+02, 2.271902543691677323e+01, 8.527226871174379497e+00, 1.493482936336444311e+01, 2.271764430979984439e+01, 1.282152154393573175e-04, 4.836619351828014279e-01, 3.879668914241962913e-04
8.380000000000000000e+02, 2.271163003037388251e+01, 8.523516256266944424e+00, 1.494622460085368054e+01, 2.271025203892828159e+01, 1.258237209100564820e-04, 4.817098679585367638e-01, 3.924211936848397619e-04
8.390000000000000000e+02, 2.270424626759867337e+01, 8.519809710215247023e+00, 1.495862266963232479e+01, 2.270287140656217062e+01, 1.234737832529554159e-04, 4.797664256400824834e-01, 3.888444520414208487e-04
8.400000000000000000e+02, 2.269687411598677329e+01, 8.516107223246001112e+00, 1.497180570229956231e+01, 2.269550238009305687e+01, 1.211651887420279165e-04, 4.778315656353531726e-01, 3.798276511230880715e-04
8.410000000000000000e+02, 2.268951354306135926e+01, 8.512408785625266816e+00, 1.498553599911646295e+01, 2.268814492704019159e+01, 1.189056063860164330e-04, 4.759052456090268612e-01, 3.842923349087706375e-04
8.420000000000000000e+02, 2.268216451647252185e+01, 8.508714387658242728e+00, 1.499955996473516961e+01, 2.268079901504988882e+01, 1.166861555872054598e-04, 4.739874233031292627e-01, 3.699128468194770808e-04
8.430000000000000000e+02, 2.267482700399662932e+01, 8.505024019689058079e+00, 1.501361253835931642e+01, 2.267346461189488949e+01, 1.145108159188893093e-04, 4.720780569150038186e-01, 3.690849358819213227e-04
8.440000000000000000e+02, 2.266750097353571292e+01, 8.501337672100561349e+00, 1.502742200369030989e+01, 2.266614168547373609e+01, 1.123777421131507282e-04, 4.701771046787950881e-01, 3.580508169681287291e-04
8.450000000000000000e+02, 2.266018639311681326e+01, 8.497655335314119540e+00, 1.504071505250819385e+01, 2.265883020381016166e+01, 1.102810699937294912e-04, 4.682845252328979857e-01, 3.632158215878939205e-04
8.460000000000000000e+02, 2.265288323089139766e+01, 8.493976999789408566e+00, 1.505322196906513099e+01, 2.265153013505242541e+01, 1.082247729822364863e-04, 4.664002772191784274e-01, 3.462168883155745751e-04
8.470000000000000000e+02, 2.264559145513472060e+01, 8.490302656024214301e+00, 1.506468180148058167e+01, 2.264424144747275491e+01, 1.062093253070017128e-04, 4.645243197739517549e-01, 3.412547265253919131e-04
8.480000000000000000e+02, 2.263831103424521984e+01, 8.486632294554231848e+00, 1.507484739055789902e+01, 2.263696410946667825e+01, 1.042288542330754083e-04, 4.626566120901099977e-01, 3.403919706453724012e-04
8.490000000000000000e+02, 2.263104193674389464e+01, 8.482965905952857710e+00, 1.508349013519561055e+01, 2.262969808955244844e+01, 1.022836888335944765e-04, 4.607971136160896042e-01, 3.378334279558029051e-04
8.500000000000000000e+02, 2.262378413127372312e+01, 8.479303480830997941e+00, 1.509040438598564471e+01, 2.262244335637041814e+01, 1.003794773557175989e-04, 4.589457840410151590e-01, 3.361166965763451265e-04
8.510000000000000000e+02, 2.261653758659904057e+01, 8.475645009836860311e+00, 1.509541137372905695e+01, 2.261519987868244286e+01, 9.851299921441922214e-05, 4.571025832662474753e-01, 3.331175258190844702e-04
8.520000000000000000e+02, 2.260930227160495676e+01, 8.471990483655771342e+00, 1.509836259648429646e+01, 2.260796762537128402e+01, 9.667663501041901116e-05, 4.552674714156603741e-01, 3.271308523001256784e-04
8.530000000000000000e+02, 2.260207815529674491e+01, 8.468339893009968478e+00, 1.509914260644871220e+01, 2.260074656544000504e+01, 9.487750335479230206e-05, 4.534404088503888319e-01, 3.219207721586984797e-04
8.540000000000000000e+02, 2.259486520679926613e+01, 8.464693228658411783e+00, 1.509767115558654638e+01, 2.259353666801138871e+01, 9.311083991162104215e-05, 4.516213561279783795e-01, 3.140496765957391263e-04
8.550000000000000000e+02, 2.258766339535637258e+01, 8.461050481396590328e+00, 1.509390467569141947e+01, 2.258633790232734384e+01, 9.137195808569929410e-05, 4.498102740428424617e-01, 3.060836532003859958e-04
8.560000000000000000e+02, 2.258047269033033189e+01, 8.457411642056325007e+00, 1.508783708388067346e+01, 2.257915023774831909e+01, 8.966711663383059841e-05, 4.480071236182062155e-01, 3.047706715975768651e-04
8.570000000000000000e+02, 2.257329306120123391e+01, 8.453776701505585578e+00, 1.507949991789830335e+01, 2.257197364375272031e+01, 8.799052936808674928e-05, 4.462118660545062454e-01, 3.064962870458676669e-04
8.580000000000000000e+02, 2.256612447756643292e+01, 8.450145650648293483e+00, 1.506896181676634150e+01, 2.256480808993633502e+01, 8.634720694912181209e-05, 4.444244627456772068e-01, 2.967715450865455432e-04
8.590000000000000000e+02, 2.255896690913995073e+01, 8.446518480424144215e+00, 1.505632737117442943e+01, 2.255765354601174977e+01, 8.473455535123806503e-05, 4.426448753677145187e-01, 2.874992251133541522e-04
8.600000000000000000e+02, 2.255182032575192963e+01, 8.442895181808403038e+00, 1.504173537462642507e+01, 2.255050998180779942e+01, 8.315025919370690449e-05, 4.408730657822718113e-01, 2.800812742546437387e-04
8.610000000000000000e+02, 2.254468469734804970e+01, 8.439275745811739782e+00, 1.502535651104176750e+01, 2.254337736726897390e+01, 8.159985436882472715e-05, 4.391089960813282511e-01, 2.878223925329543523e-04
8.620000000000000000e+02, 2.253755999398896748e+01, 8.435660163480024565e+00, 1.500739051766479371e+01, 2.253625567245486394e+01, 8.007503879043594605e-05, 4.373526284576074730e-01, 2.798262495628655992e-04
8.630000000000000000e+02, 2.253044618584977243e+01, 8.432048425894157262e+00, 1.498806286431268830e+01, 2.252914486753961043e+01, 7.857901340996918779e-05, 4.356039254651913883e-01, 2.833793121615238420e-04
8.640000000000000000e+02, 2.252334324321940429e+01, 8.428440524169880987e+00, 1.496762099180920558e+01, 2.252204492281132175e+01, 7.710970952164687632e-05, 4.338628497336037837e-01, 2.793522040003433289e-04
8.650000000000000000e+02, 2.251625113650011656e+01, 8.424836449457599130e+00, 1.494633015453647040e+01, 2.251495580867154089e+01, 7.566725798609074815e-05, 4.321293641807832375e-01, 2.764391657230744919e-04
8.660000000000000000e+02, 2.250916983620692235e+01, 8.421236192942194165e+00, 1.492446891496935812e+01, 2.250787749563469120e+01, 7.425619370700678977e-05, 4.304034318791514768e-01, 2.681006199662877370e-04
8.670000000000000000e+02, 2.250209931296705079e+01, 8.417639745842855348e+00, 1.490232434229910474e+01, 2.250080995432751152e+01, 7.286924297145279535e-05, 4.286850161459326292e-01, 2.611542163157732233e-04
8.680000000000000000e+02, 2.249503953751939989e+01, 8.414047099412892194e+00, 1.488018697309241212e+01, 2.249375315548853749e+01, 7.150967098783660495e-05, 4.269740804849220805e-01, 2.598919276180079556e-04
8.690000000000000000e+02, 2.248799048071398587e+01, 8.410458244939560402e+00, 1.485834559943373101e+01, 2.248670706996752600e+01, 7.017636862321142337e-05, 4.252705885823001020e-01, 2.609204840801981700e-04
8.700000000000000000e+02, 2.248095211351143163e+01, 8.406873173743891314e+00, 1.483708195897376747e+01, 2.247967166872495781e+01, 6.887031792294626609e-05, 4.235745043021116873e-01, 2.505405194120626736e-04
8.710000000000000000e+02, 2.247392440698240890e+01, 8.403291877180508962e+00, 1.481666541130672421e+01, 2.247264692283146559e+01, 6.758420190057512489e-05, 4.218857917921240985e-01, 2.520409780973822001e-04
8.720000000000000000e+02, 2.246690733230711601e+01, 8.399714346637463080e+00, 1.479734769543053297e+01, 2.246563280346732228e+01, 6.632436185416145942e-05, 4.202044152867284166e-01, 2.446640288293271777e-04
8.730000000000000000e+02, 2.245990086077475212e+01, 8.396140573536047924e+00, 1.477935787281619540e+01, 2.245862928192190111e+01, 6.508566208477236043e-05, 4.185303393017030249e-01, 2.395315212967184327e-04
8.740000000000000000e+02, 2.245290496378298783e+01, 8.392570549330645946e+00, 1.476289756880063386e+01, 2.245163632959315692e+01, 6.386972391325928785e-05, 4.168635285101972565e-01, 2.384786127590225616e-04
8.750000000000000000e+02, 2.244591961283744652e+01, 8.389004265508539504e+00, 1.474813663055361879e+01, 2.244465391798710030e+01, 6.267617191163910668e-05, 4.152039477756453989e-01, 2.368971401876588366e-04
8.760000000000000000e+02, 2.243894477955118205e+01, 8.385441713589756318e+00, 1.473520932173875408e+01, 2.243768201871728607e+01, 6.150514331917170390e-05, 4.135515621558548682e-01, 2.356372691696009900e-04
8.770000000000000000e+02, 2.243198043564417077e+01, 8.381882885126888283e+00, 1.472421117133171187e+01, 2.243072060350426966e+01, 6.035639292968013569e-05, 4.119063368930042102e-01, 2.290188167839550548e-04
8.780000000000000000e+02, 2.242502655294278924e+01, 8.378327771704935145e+00, 1.471519658626552030e+01, 2.242376964417512752e+01, 5.922799703795997251e-05, 4.102682374452083502e-01, 2.270293664853529540e-04
8.790000000000000000e+02, 2.241808310337931331e+01, 8.374776364941132201e+00, 1.470817732435540037e+01, 2.241682911266292777e+01, 5.812174303847485938e-05, 4.086372294236439995e-01, 2.216896225900066332e-04
8.800000000000000000e+02, 2.241115005899139589e+01, 8.371228656484788644e+00, 1.470312190539913288e+01, 2.240989898100621858e+01, 5.703305261147982347e-05, 4.070132786532493219e-01, 2.180606440150323116e-04
8.810000000000000000e+02, 2.240422739192159440e+01, 8.367684638017117038e+00, 1.469995601492291293e+01, 2.240297922134853437e+01, 5.596584104402498218e-05, 4.053963511334244818e-01, 2.167822309126627421e-04
8.820000000000000000e+02, 2.239731507441683078e+01, 8.364144301251078772e+00, 1.469856392758148012e+01, 2.239606980593788776e+01, 5.491793149598900862e-05, 4.037864130348829406e-01, 2.107110892563145339e-04
8.830000000000000000e+02, 2.239041307882792253e+01, 8.360607637931215308e+00, 1.469879094686666399e+01, 2.238917070712627932e+01, 5.388981993587098817e-05, 4.021834307510392392e-01, 2.127248263510132971e-04
8.840000000000000000e+02, 2.238352137760907468e+01, 8.357074639833484753e+00, 1.470044682589817242e+01, 2.238228189736917884e+01, 5.288138069140948481e-05, 4.005873708031916225e-01, 2.103951704390880485e-04
8.850000000000000000e+02, 2.237663994331738948e+01, 8.353545298765116200e+00, 1.470331010215296530e+01, 2.237540334922505636e+01, 5.189259994994560289e-05, 3.989981999219726627e-01, 2.001377814174160692e-04
8.860000000000000000e+02, 2.236976874861238329e+01, 8.350019606564430319e+00, 1.470713324853789494e+01, 2.236853503535488485e+01, 5.092323656392087764e-05, 3.974158850512603536e-01, 2.022650345626595943e-04
8.870000000000000000e+02, 2.236290776625548560e+01, 8.346497555100693688e+00, 1.471164851563436216e+01, 2.236167692852164279e+01, 4.997206293201364685e-05, 3.958403932451661777e-01, 1.969078397188603541e-04
8.880000000000000000e+02, 2.235605696910957718e+01, 8.342979136273962482e+00, 1.471657431647106939e+01, 2.235482900158984165e+01, 4.903862323383091046e-05, 3.942716917945778277e-01, 1.960666770888575862e-04
8.890000000000000000e+02, 2.234921633013848563e+01, 8.339464342014917264e+00, 1.472162198678885936e+01, 2.234799122752503209e+01, 4.812241459984386118e-05, 3.927097481346905061e-01, 1.960013642290315747e-04
8.900000000000000000e+02, 2.234238582240651994e+01, 8.335953164284713779e+00, 1.472650274113459723e+01, 2.234116357939334208e+01, 4.722293767895997324e-05, 3.911545298816612171e-01, 1.933604467706321326e-04
8.910000000000000000e+02, 2.233556541907799442e+01, 8.332445595074830180e+00, 1.473093463863702546e+01, 2.233434603036097599e+01, 4.634052874961702749e-05, 3.896060048356717598e-01, 1.916955008389086760e-04
8.920000000000000000e+02, 2.232875509341675979e+01, 8.328941626406905385e+00, 1.473464937205606340e+01, 2.232753855369376694e+01, 4.547455105832480418e-05, 3.880641409571577993e-01, 1.863839497684650003e-04
8.930000000000000000e+02, 2.232195481878571997e+01, 8.325441250332595189e+00, 1.473739869946848735e+01, 2.232074112275668654e+01, 4.462396948144852654e-05, 3.865289063920297474e-01, 1.793336051697315729e-04
8.940000000000000000e+02, 2.231516456864637732e+01, 8.321944458933417721e+00, 1.473896034933838273e+01, 2.231395371101338299e+01, 4.379080450531661902e-05, 3.850002694660726865e-01, 1.796401785868907805e-04
8.950000000000000000e+02, 2.230838431655836018e+01, 8.318451244320598903e+00, 1.473914324612062998e+01, 2.230717629202571928e+01, 4.297226799121419582e-05, 3.834781986433839496e-01, 1.757644752613557351e-04
8.960000000000000000e+02, 2.230161403617896809e+01, 8.314961598634926787e+00, 1.473779192422648876e+01, 2.230040883945330066e+01, 4.216914414422464843e-05, 3.819626625911171081e-01, 1.756294787299875454e-04
8.970000000000000000e+02, 2.229485370126270638e+01, 8.311475514046605895e+00, 1.473479002232149426e+01, 2.229365132705303054e+01, 4.137981872279990799e-05, 3.804536301248637731e-01, 1.778242071921126255e-04
8.980000000000000000e+02, 2.228810328566083143e+01, 8.307992982755095568e+00, 1.473006277665698427e+01, 2.228690372867862735e+01, 4.060473030151529918e-05, 3.789510702210233672e-01, 1.728329172413063609e-04
8.990000000000000000e+02, 2.228136276332089594e+01, 8.304513996988978519e+00, 1.472357846057144926e+01, 2.228016601828020171e+01, 3.984360564254566786e-05, 3.774549520465677044e-01, 1.692601014432040861e-04
9.000000000000000000e+02, 2.227463210828630125e+01, 8.301038549005808065e+00, 1.471534874655795910e+01, 2.227343816990376979e+01, 3.909680986878053791e-05, 3.759652449178698119e-01, 1.636201169149706337e-04
9.010000000000000000e+02, 2.226791129469584263e+01, 8.297566631091962464e+00, 1.470542799652915988e+01, 2.226672015769083401e+01, 3.836504254224745118e-05, 3.744819183346165814e-01, 1.671994630762009570e-04
9.020000000000000000e+02, 2.226120029678326162e+01, 8.294098235562499255e+00, 1.469391151431403486e+01, 2.226001195587791415e+01, 3.764561849263533801e-05, 3.730049419173473990e-01, 1.610366226190168982e-04
9.030000000000000000e+02, 2.225449908887681971e+01, 8.290633354761009599e+00, 1.468093282123702181e+01, 2.225331353879611029e+01, 3.694018215208397276e-05, 3.715342854964998054e-01, 1.568172033387132849e-04
9.040000000000000000e+02, 2.224780764539882227e+01, 8.287171981059486825e+00, 1.466666004017150371e+01, 2.224662488087066237e+01, 3.624894270458893378e-05, 3.700699190458383026e-01, 1.582575781156626545e-04
9.050000000000000000e+02, 2.224112594086522421e+01, 8.283714106858170112e+00, 1.465129149511078310e+01, 2.223994595662051665e+01, 3.557031255939695024e-05, 3.686118126845607801e-01, 1.539953746901419015e-04
9.060000000000000000e+02, 2.223445394988515034e+01, 8.280259724585413039e+00, 1.463505065152909523e+01, 2.223327674065786752e+01, 3.490485783456292231e-05, 3.671599367162460270e-01, 1.524543864250234911e-04
9.070000000000000000e+02, 2.222779164716049394e+01, 8.276808826697539700e+00, 1.461818053717671795e+01, 2.222661720768773819e+01, 3.425071649244230688e-05, 3.657142615891353365e-01, 1.518271160731611959e-04
9.080000000000000000e+02, 2.222113900748545845e+01, 8.273361405678704372e+00, 1.460093779313466023e+01, 2.221996733250754730e+01, 3.360989271445901256e-05, 3.642747579111191292e-01, 1.516279517563134266e-04
9.090000000000000000e+02, 2.221449600574616312e+01, 8.269917454040756510e+00, 1.458358651073210943e+01, 2.221332709000668970e+01, 3.298097711002271406e-05, 3.628413964408505055e-01, 1.462960380804767839e-04
9.100000000000000000e+02, 2.220786261692017760e+01, 8.266476964323100418e+00, 1.456639201121548588e+01, 2.220669645516607105e+01, 3.236396404832023318e-05, 3.614141481108940623e-01, 1.441604894084695361e-04
9.110000000000000000e+02, 2.220123881607612759e+01, 8.263039929092554914e+00, 1.454961472190033334e+01, 2.220007540305772764e+01, 3.175810958567767338e-05, 3.599929839932520248e-01, 1.431333494092962961e-04
9.120000000000000000e+02, 2.219462457837325431e+01, 8.259606340943228986e+00, 1.453350429512500774e+01, 2.219346390884438236e+01, 3.116521411431279101e-05, 3.585778753173825550e-01, 1.416140565719068301e-04
9.130000000000000000e+02, 2.218801987906100237e+01, 8.256176192496370803e+00, 1.451829410498830697e+01, 2.218686194777901477e+01, 3.058237031856177824e-05, 3.571687934657464814e-01, 1.400973692119823549e-04
9.140000000000000000e+02, 2.218142469347860413e+01, 8.252749476400245143e+00, 1.450419624205694369e+01, 2.218026949520447388e+01, 3.000971090263479440e-05, 3.557657099721527327e-01, 1.359797970705073822e-04
9.150000000000000000e+02, 2.217483899705466399e+01, 8.249326185329996619e+00, 1.449139710856009700e+01, 2.217368652655302341e+01, 2.944720457733850642e-05, 3.543685965317399100e-01, 1.379620922453314276e-04
9.160000000000000000e+02, 2.216826276530674633e+01, 8.245906311987509341e+00, 1.448005369673547094e+01, 2.216711301734596162e+01, 2.889588072774798498e-05, 3.529774249673661712e-01, 1.334734837763552396e-04
9.170000000000000000e+02, 2.216169597384096335e+01, 8.242489849101287902e+00, 1.447029061171474673e+01, 2.216054894319319857e+01, 2.835494667252908059e-05, 3.515921672773974493e-01, 1.326879808966555520e-04
9.180000000000000000e+02, 2.215513859835156651e+01, 8.239076789426318825e+00, 1.446219787843487659e+01, 2.215399427979283331e+01, 2.782266949630416859e-05, 3.502127955888212352e-01, 1.296481015165368788e-04
9.190000000000000000e+02, 2.214859061462053802e+01, 8.235667125743935557e+00, 1.445582955033248496e+01, 2.214744900293077379e+01, 2.730111951144450125e-05, 3.488392821884132577e-01, 1.270348109144926632e-04
9.200000000000000000e+02, 2.214205199851720351e+01, 8.232260850861699453e+00, 1.445120311677798242e+01, 2.214091308848031403e+01, 2.678920190588516607e-05, 3.474715995056934514e-01, 1.264706510360694559e-04
9.210000000000000000e+02, 2.213552272599781290e+01, 8.228857957613261220e+00, 1.444829968700883605e+01, 2.213438651240173627e+01, 2.628612558478939261e-05, 3.461097201111122956e-01, 1.224954678084599370e-04
9.220000000000000000e+02, 2.212900277310514241e+01, 8.225458438858238353e+00, 1.444706491128940229e+01, 2.212786925074191657e+01, 2.579380369804336716e-05, 3.447536167329535162e-01, 1.233622594307620451e-04
9.230000000000000000e+02, 2.212249211596811804e+01, 8.222062287482083676e+00, 1.444741058557859859e+01, 2.212136127963391630e+01, 2.530982515683204438e-05, 3.434032622271315227e-01, 1.212448468103008561e-04
9.240000000000000000e+02, 2.211599073080139632e+01, 8.218669496395962781e+00, 1.444921687439131119e+01, 2.211486257529660548e+01, 2.483495663077693317e-05, 3.420586296059757725e-01, 1.197026989920700764e-04
9.250000000000000000e+02, 2.210949859390498773e+01, 8.215280058536624352e+00, 1.445233507789909311e+01, 2.210837311403425431e+01, 2.436952350128832897e-05, 3.407196920179595967e-01, 1.183072352009546232e-04
9.260000000000000000e+02, 2.210301568166385877e+01, 8.211893966866277594e+00, 1.445659086358008238e+01, 2.210189287223614585e+01, 2.391241318250652710e-05, 3.393864227527366717e-01, 1.134350557527498296e-04
9.270000000000000000e+02, 2.209654197054754476e+01, 8.208511214372464337e+00, 1.446178787971021329e+01, 2.209542182637618524e+01, 2.346391409707815714e-05, 3.380587952505770266e-01, 1.140544205699155119e-04
9.280000000000000000e+02, 2.209007743710977323e+01, 8.205131794067940021e+00, 1.446771166738782455e+01, 2.208895995301251958e+01, 2.302441121624386859e-05, 3.367367830761946457e-01, 1.117664116478097523e-04
9.290000000000000000e+02, 2.208362205798806954e+01, 8.201755698990549348e+00, 1.447413378922077776e+01, 2.208250722878715777e+01, 2.259344465059034675e-05, 3.354203599444056105e-01, 1.093677027338883176e-04
9.300000000000000000e+02, 2.207717580990338035e+01, 8.198382922203094836e+00, 1.448081609584953355e+01, 2.207606363042556552e+01, 2.217040578286977193e-05, 3.341094997073078554e-01, 1.094520211326108200e-04
9.310000000000000000e+02, 2.207073866965969344e+01, 8.195013456793230233e+00, 1.448751505568657016e+01, 2.206962913473631716e+01, 2.175517816337498760e-05, 3.328041763485838911e-01, 1.081385282179577639e-04
9.320000000000000000e+02, 2.206431061414366113e+01, 8.191647295873330847e+00, 1.449398607819242457e+01, 2.206320371861069063e+01, 2.134764381404283306e-05, 3.315043639926720798e-01, 1.044643937769350854e-04
9.330000000000000000e+02, 2.205789162032422368e+01, 8.188284432580374528e+00, 1.449998776629289843e+01, 2.205678735902230869e+01, 2.094800077674298879e-05, 3.302100369057733298e-01, 1.064263847930722298e-04
9.340000000000000000e+02, 2.205148166525223630e+01, 8.184924860075819097e+00, 1.450528603884302115e+01, 2.205038003302675165e+01, 2.055526475464028173e-05, 3.289211694752867121e-01, 1.047713963948035680e-04
9.350000000000000000e+02, 2.204508072606009605e+01, 8.181568571545492219e+00, 1.450965806910836342e+01, 2.204398171776120208e+01, 2.016993057459720730e-05, 3.276377362331523990e-01, 1.018462681857777442e-04
9.360000000000000000e+02, 2.203868877996138309e+01, 8.178215560199461720e+00, 1.451289598989247409e+01, 2.203759239044406115e+01, 1.979161783327265838e-05, 3.263597118443748446e-01, 9.996778787432939004e-05
9.370000000000000000e+02, 2.203230580425048046e+01, 8.174865819271930789e+00, 1.451481032010327787e+01, 2.203121202837457915e+01, 1.941996060738247892e-05, 3.250870711052345485e-01, 1.004863772487729780e-04
9.380000000000000000e+02, 2.202593177630221533e+01, 8.171519342021108301e+00, 1.451523307121366635e+01, 2.202484060893251439e+01, 1.905578533157696665e-05, 3.238197889395541540e-01, 9.786908762301303332e-05
9.390000000000000000e+02, 2.201956667357149655e+01, 8.168176121729104011e+00, 1.451402049529741412e+01, 2.201847810957773532e+01, 1.869848425245850215e-05, 3.225578404101882568e-01, 9.759460742270797203e-05
9.400000000000000000e+02, 2.201321047359295235e+01, 8.164836151701805989e+00, 1.451105543923749508e+01, 2.201212450784987951e+01, 1.834710551580621851e-05, 3.213012007017641003e-01, 9.325057190589041930e-05
9.410000000000000000e+02, 2.200686315398056792e+01, 8.161499425268766927e+00, 1.450624927248581386e+01, 2.200577978136798762e+01, 1.800234345744639397e-05, 3.200498451401661004e-01, 9.408780322659418712e-05
9.420000000000000000e+02, 2.200052469242734432e+01, 8.158165935783092237e+00, 1.449954335861311705e+01, 2.199944390783015891e+01, 1.766441770416751821e-05, 3.188037491672780499e-01, 9.273011717465123611e-05
9.430000000000000000e+02, 2.199419506670491486e+01, 8.154835676621328133e+00, 1.449091004405787331e+01, 2.199311686501317098e+01, 1.733273837473719623e-05, 3.175628883622196863e-01, 9.290130480463203849e-05
9.440000000000000000e+02, 2.198787425466321110e+01, 8.151508641183340842e+00, 1.448035314120370032e+01, 2.198679863077215302e+01, 1.700713030499626999e-05, 3.163272384252585612e-01, 9.101341576842162133e-05
9.450000000000000000e+02, 2.198156223423012534e+01, 8.148184822892213575e+00, 1.446790788741854072e+01, 2.198048918304019850e+01, 1.668738325428646921e-05, 3.150967751894407365e-01, 9.088943106144336582e-05
9.460000000000000000e+02, 2.197525898341112338e+01, 8.144864215194131063e+00, 1.445364036718649281e+01, 2.197418849982805966e+01, 1.637467295983074361e-05, 3.138714746071573636e-01, 8.844352677132365735e-05
9.470000000000000000e+02, 2.196896448028892834e+01, 8.141546811558269425e+00, 1.443764639112996839e+01, 2.196789655922376738e+01, 1.606731058987434602e-05, 3.126513127620758059e-01, 8.667930552321725479e-05
9.480000000000000000e+02, 2.196267870302316538e+01, 8.138232605476682480e+00, 1.442004983367946025e+01, 2.196161333939229365e+01, 1.576604230369589701e-05, 3.114362658587734312e-01, 8.540684357717868015e-05
9.490000000000000000e+02, 2.195640162985000998e+01, 8.134921590464200492e+00, 1.440100044045969874e+01, 2.195533881857521052e+01, 1.547048701230610950e-05, 3.102263102268144612e-01, 8.465843256567299330e-05
9.500000000000000000e+02, 2.195013323908186820e+01, 8.131613760058311158e+00, 1.438067112710187700e+01, 2.194907297509034549e+01, 1.518014948523359938e-05, 3.090214223179296726e-01, 8.488195950818155629e-05
9.510000000000000000e+02, 2.194387350910701073e+01, 8.128309107819056578e+00, 1.435925480304512902e+01, 2.194281578733144045e+01, 1.489576063267667184e-05, 3.078215787037910101e-01, 8.144297828259749192e-05
9.520000000000000000e+02, 2.193762241838924609e+01, 8.125007627328930226e+00, 1.433696076673184194e+01, 2.193656723376781059e+01, 1.461627634389300522e-05, 3.066267560839379125e-01, 8.013248386364908325e-05
9.530000000000000000e+02, 2.193137994546759018e+01, 8.121709312192757935e+00, 1.431401073208876440e+01, 2.193032729294401406e+01, 1.434191907365771167e-05, 3.054369312736477382e-01, 7.942652997794994818e-05
9.540000000000000000e+02, 2.192514606895592877e+01, 8.118414156037603746e+00, 1.429063455985627762e+01, 2.192409594347951440e+01, 1.407280522758129899e-05, 3.042520812090894200e-01, 7.776474144561824984e-05
9.550000000000000000e+02, 2.191892076754266938e+01, 8.115122152512654452e+00, 1.426706578060079167e+01, 2.191787316406833952e+01, 1.380868440746632754e-05, 3.030721829480213514e-01, 7.830156766369692704e-05
9.560000000000000000e+02, 2.191270401999043926e+01, 8.111833295289121892e+00, 1.424353700843523107e+01, 2.191165893347876903e+01, 1.354977379885671145e-05, 3.018972136626566494e-01, 7.620044345709571997e-05
9.570000000000000000e+02, 2.190649580513573014e+01, 8.108547578060132821e+00, 1.422027535481671379e+01, 2.190545323055297899e+01, 1.329511785186804915e-05, 3.007271506488714552e-01, 7.644293992072898742e-05
9.580000000000000000e+02, 2.190029610188858200e+01, 8.105264994540625878e+00, 1.419749795948567161e+01, 2.189925603420673283e+01, 1.304539782550669989e-05, 2.995619713141637885e-01, 7.437638843516564536e-05
9.590000000000000000e+02, 2.189410488923225984e+01, 8.101985538467253889e+00, 1.417540775986533674e+01, 2.189306732342905448e+01, 1.280048075891547021e-05, 2.984016531879872258e-01, 7.393432473505534769e-05
9.600000000000000000e+02, 2.188792214622292676e+01, 8.098709203598270179e+00, 1.415418962033690953e+01, 2.188688707728189087e+01, 1.255978306425282407e-05, 2.972461739114468093e-01, 7.220858233440367706e-05
9.610000000000000000e+02, 2.188174785198932071e+01, 8.095435983713436201e+00, 1.413400693816701370e+01, 2.188071527489980994e+01, 1.232335842016494694e-05, 2.960955112442119619e-01, 7.118096797875747160e-05
9.620000000000000000e+02, 2.187558198573243118e+01, 8.092165872613916733e+00, 1.411499883312486858e+01, 2.187455189548965606e+01, 1.209142505156708040e-05, 2.949496430583048445e-01, 6.939504295205965614e-05
9.630000000000000000e+02, 2.186942452672519366e+01, 8.088898864122175070e+00, 1.409727801289145965e+01, 2.186839691833024801e+01, 1.186439327316908971e-05, 2.938085473422710203e-01, 6.956627541948424780e-05
9.640000000000000000e+02, 2.186327545431215569e+01, 8.085634952081877103e+00, 1.408092938645574499e+01, 2.186225032277205571e+01, 1.164132185047463416e-05, 2.926722021944638819e-01, 6.830938375531509529e-05
9.650000000000000000e+02, 2.185713474790917488e+01, 8.082374130357788289e+00, 1.406600947337696184e+01, 2.185611208823688756e+01, 1.142225824866460328e-05, 2.915405858293085850e-01, 6.790942759163504908e-05
9.660000000000000000e+02, 2.185100238700309205e+01, 8.079116392835679505e+00, 1.405254662896857809e+01, 2.184998219421757071e+01, 1.120789806155401412e-05, 2.904136765702015621e-01, 6.556375478659137799e-05
9.670000000000000000e+02, 2.184487835115144350e+01, 8.075861733422218691e+00, 1.404054207532962018e+01, 2.184386062027763842e+01, 1.099751813514694961e-05, 2.892914528561107423e-01, 6.574456400049454073e-05
9.680000000000000000e+02, 2.183876261998211277e+01, 8.072610146044882029e+00, 1.402997169715050596e+01, 2.183774734605103163e+01, 1.079109331615447997e-05, 2.881738932320870306e-01, 6.522604439358613987e-05
9.690000000000000000e+02, 2.183265517319306426e+01, 8.069361624651852694e+00, 1.402078853093595434e+01, 2.183164235124177566e+01, 1.058818357775533204e-05, 2.870609763559000549e-01, 6.382514889457195769e-05
9.700000000000000000e+02, 2.182655599055199858e+01, 8.066116163211921375e+00, 1.401292584833762866e+01, 2.182554561562367823e+01, 1.038919856333821810e-05, 2.859526809946827952e-01, 6.341864341023938860e-05
9.710000000000000000e+02, 2.182046505189608609e+01, 8.062873755714392132e+00, 1.400630071021904399e+01, 2.181945711904002394e+01, 1.019426213128186622e-05, 2.848489860233626714e-01, 6.181030046597801853e-05
9.720000000000000000e+02, 2.181438233713161523e+01, 8.059634396168984694e+00, 1.400081784924376471e+01, 2.181337684140327227e+01, 1.000288524397314548e-05, 2.837498704263863303e-01, 6.111115335829107767e-05
9.730000000000000000e+02, 2.180830782623374020e+01, 8.056398078605742086e+00, 1.399637372626317600e+01, 2.180730476269474849e+01, 9.814976713389582388e-06, 2.826553132947274283e-01, 5.984666697280533691e-05
9.740000000000000000e+02, 2.180224149924614707e+01, 8.053164797074931158e+00, 1.399286060030681966e+01, 2.180124086296434527e+01, 9.630743815250433106e-06, 2.815652938271066552e-01, 5.951318617312231942e-05
9.750000000000000000e+02, 2.179618333628076243e+01, 8.049934545646951989e+00, 1.399017045387233082e+01, 2.179518512233023841e+01, 9.450096144853584686e-06, 2.804797913275235977e-01, 5.787094699796933379e-05
9.760000000000000000e+02, 2.179013331751746563e+01, 8.046707318412243737e+00, 1.398819862438644179e+01, 2.178913752097856005e+01, 9.272461968173576375e-06, 2.793987852076525447e-01, 5.839358695184622492e-05
9.770000000000000000e+02, 2.178409142320378677e+01, 8.043483109481186943e+00, 1.398684700867542929e+01, 2.178309803916312504e+01, 9.097895304466121038e-06, 2.783222549813615387e-01, 5.670788937385439952e-05
9.780000000000000000e+02, 2.177805763365460479e+01, 8.040261912984014714e+00, 1.398602672919273715e+01, 2.177706665720512902e+01, 8.926674391655899514e-06, 2.772501802703729590e-01, 5.670442307352315268e-05
9.790000000000000000e+02, 2.177203192925186670e+01, 8.037043723070716794e+00, 1.398566017744816037e+01, 2.177104335549285707e+01, 8.758820446405168628e-06, 2.761825407974951019e-01, 5.566680681928381260e-05
9.800000000000000000e+02, 2.176601429044429281e+01, 8.033828533910956082e+00, 1.398568238017883125e+01, 2.176502811448138530e+01, 8.593960166634968860e-06, 2.751193163903978833e-01, 5.383718910691176343e-05
9.810000000000000000e+02, 2.176000469774708179e+01, 8.030616339693965600e+00, 1.398604166575606378e+01, 2.175902091469230726e+01, 8.432108375978553989e-06, 2.740604869802810151e-01, 5.424834212567504601e-05
9.820000000000000000e+02, 2.175400313174163713e+01, 8.027407134628463226e+00, 1.398669964052550263e+01, 2.175302173671342132e+01, 8.273560223566455923e-06, 2.730060325980526725e-01, 5.351860601820448895e-05
9.830000000000000000e+02, 2.174800957307526161e+01, 8.024200912942564656e+00, 1.398763051563886251e+01, 2.174703056119847133e+01, 8.117841113596919336e-06, 2.719559333783543309e-01, 5.325141481712608555e-05
9.840000000000000000e+02, 2.174202400246088018e+01, 8.020997668883689258e+00, 1.398881985296256047e+01, 2.174104736886683753e+01, 7.965226029886057307e-06, 2.709101695553836620e-01, 5.232569102139578274e-05
9.850000000000000000e+02, 2.173604640067676996e+01, 8.017797396718471248e+00, 1.399026282252445519e+01, 2.173507214050326297e+01, 7.815177329400907865e-06, 2.698687214645180132e-01, 5.020073246300951644e-05
9.860000000000000000e+02, 2.173007674856625115e+01, 8.014600090732669102e+00, 1.399196208261233565e+01, 2.172910485695757643e+01, 7.668154816402534738e-06, 2.688315695420704365e-01, 5.088805298741533637e-05
9.870000000000000000e+02, 2.172411502703743125e+01, 8.011405745231085618e+00, 1.399392540629107451e+01, 2.172314549914440107e+01, 7.524009573915524222e-06, 2.677986943207619208e-01, 4.956457716557622533e-05
9.880000000000000000e+02, 2.171816121706291369e+01, 8.008214354537470214e+00, 1.399616318432278916e+01, 2.171719404804287379e+01, 7.382337116177651597e-06, 2.667700764346111475e-01, 4.861380530700387198e-05
9.890000000000000000e+02, 2.171221529967951724e+01, 8.005025912994430115e+00, 1.399868593417688523e+01, 2.171125048469638941e+01, 7.243602488554434003e-06, 2.657456966149779887e-01, 4.864686918943821926e-05
9.900000000000000000e+02, 2.170627725598801661e+01, 8.001840414963355741e+00, 1.400150193828357459e+01, 2.170531479021229160e+01, 7.107454204595600988e-06, 2.647255356901865864e-01, 4.823564465077735458e-05
9.910000000000000000e+02, 2.170034706715284401e+01, 7.998657854824329227e+00, 1.400461512252778640e+01, 2.169938694576162064e+01, 6.973970847267534801e-06, 2.637095745860279505e-01, 4.700705091616154478e-05
9.920000000000000000e+02, 2.169442471440184050e+01, 7.995478226976028502e+00, 1.400802326909996331e+01, 2.169346693257883274e+01, 6.843026540744139290e-06, 2.626977943250753955e-01, 4.575557019414259162e-05
9.930000000000000000e+02, 2.168851017902596112e+01, 7.992301525835653564e+00, 1.401171663733626005e+01, 2.168755473196152650e+01, 6.714385971341746106e-06, 2.616901760259010001e-01, 4.529890430489767327e-05
9.940000000000000000e+02, 2.168260344237901904e+01, 7.989127745838839445e+00, 1.401567704335244891e+01, 2.168165032527017289e+01, 6.588046982454649837e-06, 2.606867009021723303e-01, 4.609693476249332851e-05
9.950000000000000000e+02, 2.167670448587741916e+01, 7.985956881439567390e+00, 1.401987742541198401e+01, 2.167575369392785234e+01, 6.463996318237277490e-06, 2.596873502612638829e-01, 4.435801436340153177e-05
9.960000000000000000e+02, 2.167081329099987386e+01, 7.982788927110085808e+00, 1.402428189833724481e+01, 2.166986481941997056e+01, 6.342528825236299855e-06, 2.586921055071188524e-01, 4.353647786072296758e-05
9.970000000000000000e+02, 2.166492983928715432e+01, 7.979623877340822347e+00, 1.402884627802048634e+01, 2.166398368329401336e+01, 6.223100377024484933e-06, 2.577009481361006715e-01, 4.338638843996055005e-05
9.980000000000000000e+02, 2.165905411234180988e+01, 7.976461726640303063e+00, 1.403351903717628346e+01, 2.165811026715926957e+01, 6.105838799242976355e-06, 2.567138597376081854e-01, 4.233715949982542077e-05
9.990000000000000000e+02, 2.165318609182792642e+01, 7.973302469535070713e+00, 1.403824263662814609e+01, 2.165224455268655035e+01, 5.990969301883086299e-06, 2.557308219945901850e-01, 4.177282552703260319e-05
1.000000000000000000e+03, 2.164732575947083504e+01, 7.970146100569599490e+00, 1.404295516311485237e+01, 2.164638652160797250e+01, 5.878061496269702677e-06, 2.547518166817198670e-01, 4.180420159876334650e-05


==> xp-500.csv <==
0.000000000000000000e+00, 4.615239884502071277e+01, 4.615239884502071277e+01, 4.615239884502071277e+01, 4.615239884502071277e+01, 4.615239884502071277e+01, 4.615239884502071277e+01, 4.615239884502071277e+01
1.000000000000000000e+00, 4.577595748874212234e+01, 3.582574996701793424e+01, 4.161900343361021726e+01, 4.767728991231802382e+01, 4.716880044441822406e+01, 3.212866174498114447e+01, 3.212448447583066979e+01
2.000000000000000000e+00, 4.540820425345296485e+01, 3.158129544193187144e+01, 4.144875754902561482e+01, 4.673803576768842305e+01, 4.785477077039787019e+01, 3.587843227116730560e+01, 3.602019911712370970e+01
3.000000000000000000e+00, 4.504889690692084514e+01, 2.901838849280044741e+01, 4.089567793113952376e+01, 4.618502341718436099e+01, 4.853824474965875879e+01, 3.336541018519465496e+01, 3.355500812316308412e+01
4.000000000000000000e+00, 4.469780006841451581e+01, 2.722924777486121428e+01, 3.942567227121838869e+01, 4.577367576647992564e+01, 4.919089937064666174e+01, 3.432056979607457237e+01, 3.460743072897950157e+01
5.000000000000000000e+00, 4.435468503415772545e+01, 2.587898913134485923e+01, 3.826160219092381709e+01, 4.538380358459953356e+01, 5.105666722798080315e+01, 3.329494161926682239e+01, 3.362451380287657798e+01
6.000000000000000000e+00, 4.401932960621726920e+01, 2.480912829610079484e+01, 3.746903788086789433e+01, 4.500133463091709274e+01, 5.425629581596319184e+01, 3.350498200221246492e+01, 3.389877146630836080e+01
7.000000000000000000e+00, 4.369151792477689611e+01, 2.393246395067695431e+01, 3.668416847970398464e+01, 4.462769145883401478e+01, 5.645542386065713458e+01, 3.161982068984011818e+01, 3.200586805454943828e+01
8.000000000000000000e+00, 4.337104030375193275e+01, 2.319593895533277106e+01, 3.589343774647939256e+01, 4.426346012484872006e+01, 5.871166328099779008e+01, 3.150338711757801491e+01, 3.193739622900598363e+01
9.000000000000000000e+00, 4.305769306970169907e+01, 2.256491809089155254e+01, 3.499210906221433248e+01, 4.390844975633114444e+01, 6.196455076369073112e+01, 3.041790210085324375e+01, 3.085039083544537064e+01
1.000000000000000000e+01, 4.275127840399954948e+01, 2.201560827476320981e+01, 3.414487638884814658e+01, 4.356235108812744983e+01, 6.347293984698590208e+01, 3.061194354474399404e+01, 3.109437468357487333e+01
1.100000000000000000e+01, 4.245160418822185022e+01, 2.153102593093797879e+01, 3.346345884866032350e+01, 4.322487242623364523e+01, 6.520746926018853173e+01, 2.956784863756048409e+01, 3.002592215741764292e+01
1.200000000000000000e+01, 4.215848385271920051e+01, 2.109868129122506630e+01, 3.295687752778095359e+01, 4.289573925441158764e+01, 6.953112940378811402e+01, 2.984433086593705298e+01, 3.034808327117067961e+01
1.300000000000000000e+01, 4.187173622833415010e+01, 2.070916665715905225e+01, 3.255549545249594701e+01, 4.257468755309191266e+01, 7.296228867816148522e+01, 2.953716786505457748e+01, 3.004034608092475267e+01
1.400000000000000000e+01, 4.159118540123096608e+01, 2.035525403778794740e+01, 3.215409917196199530e+01, 4.226146208683455541e+01, 7.558144976224873801e+01, 2.905460774152391679e+01, 2.953783968207739008e+01
1.500000000000000000e+01, 4.131666057080362719e+01, 2.003129606302169563e+01, 3.170923884455677921e+01, 4.195581611797285859e+01, 7.762315689276262276e+01, 2.855966910643551060e+01, 2.901489950091892212e+01
1.600000000000000000e+01, 4.104799591062886321e+01, 1.973281574594970422e+01, 3.125223658033059593e+01, 4.165751120428780752e+01, 8.004850288116539048e+01, 2.849418232153025343e+01, 2.895181307297329099e+01
1.700000000000000000e+01, 4.078503043243134840e+01, 1.945621825607248567e+01, 3.082783825395732791e+01, 4.136631694939278958e+01, 8.277360531437203406e+01, 2.802550681933623977e+01, 2.844237169433234058e+01
1.800000000000000000e+01, 4.052760785302839963e+01, 1.919858397548791018e+01, 3.044239950790928617e+01, 4.108201074352026438e+01, 8.527962047665684509e+01, 2.687473380186615302e+01, 2.717261831296698560e+01
1.900000000000000000e+01, 4.027557646422143733e+01, 1.895751712445670734e+01, 3.007034456416598900e+01, 4.080437751018322956e+01, 8.693847325107550716e+01, 2.773343638957288704e+01, 2.812905782445548297e+01
2.000000000000000000e+01, 4.002878900560148168e+01, 1.873103322746164778e+01, 2.969431600885176437e+01, 4.053320946026954630e+01, 8.893512257066993243e+01, 2.667079637127896774e+01, 2.693321290129863854e+01
2.100000000000000000e+01, 3.978710254023560111e+01, 1.851747425291809890e+01, 2.932103949474128157e+01, 4.026830585303085286e+01, 9.069436260965093766e+01, 2.673156582915314416e+01, 2.699542285234125671e+01
2.200000000000000000e+01, 3.955037833320096041e+01, 1.831544380471646249e+01, 2.896537941624839974e+01, 4.000947276367362093e+01, 9.256312921983331421e+01, 2.631066255049939784e+01, 2.650869662665909487e+01
2.300000000000000000e+01, 3.931848173293263216e+01, 1.812375706103474116e+01, 2.863500463138753105e+01, 3.975652285742999226e+01, 9.439694794529270894e+01, 2.518794312337823271e+01, 2.520602095468091619e+01
2.400000000000000000e+01, 3.909128205535090217e+01, 1.794140170444854476e+01, 2.833054399289755665e+01, 3.950927517001084510e+01, 9.659761293838261054e+01, 2.585464806892328227e+01, 2.597111452404391585e+01
2.500000000000000000e+01, 3.886865247073319551e+01, 1.776750714269698150e+01, 2.805201768404954521e+01, 3.926755489433887192e+01, 9.797840534301819559e+01, 2.509795297769149514e+01, 2.507304212770293717e+01
2.600000000000000000e+01, 3.865046989329524507e+01, 1.760132005128922827e+01, 2.780263069761724637e+01, 3.903119317345482386e+01, 9.966287524428884126e+01, 2.541788138845105038e+01, 2.543517754776380713e+01
2.700000000000000000e+01, 3.843661487344546401e+01, 1.744218478462739697e+01, 2.758695642315192131e+01, 3.880002689948818073e+01, 1.015098549389460487e+02, 2.475430604653537969e+01, 2.463124548029870198e+01
2.800000000000000000e+01, 3.822697149267583683e+01, 1.728952757059596124e+01, 2.740219687727291742e+01, 3.857389851858138741e+01, 1.026127991195050839e+02, 2.409345555373978698e+01, 2.381891102712654273e+01
2.900000000000000000e+01, 3.802142726105211779e+01, 1.714284367007041965e+01, 2.722932717848869544e+01, 3.835265584165522768e+01, 1.036249672368847428e+02, 2.460128642870838078e+01, 2.441912248763526705e+01
3.000000000000000000e+01, 3.781987301726546491e+01, 1.700168687792917055e+01, 2.703763441926485811e+01, 3.813615186090151354e+01, 1.048675960865352863e+02, 2.416540378564366875e+01, 2.386820474821869809e+01
3.100000000000000000e+01, 3.762220283120697673e+01, 1.686566088657331619e+01, 2.680392229989278619e+01, 3.792424457188762688e+01, 1.058790757506693865e+02, 2.372664793087346169e+01, 2.330858543594915488e+01
3.200000000000000000e+01, 3.742831390902613720e+01, 1.673441214091411666e+01, 2.652946677853456947e+01, 3.771679680115644118e+01, 1.069239833161351214e+02, 2.300216169185855719e+01, 2.238360809413470065e+01
3.300000000000000000e+01, 3.723810650063353478e+01, 1.660762389522918170e+01, 2.623955494224221852e+01, 3.751367603920411398e+01, 1.078085325969576473e+02, 2.357566627354037081e+01, 2.309107450993879240e+01
3.400000000000000000e+01, 3.705148380960778098e+01, 1.648501124425387943e+01, 2.596850642061187742e+01, 3.731475427871729522e+01, 1.087320786036322602e+02, 2.250860845560615786e+01, 2.171381312490447257e+01
3.500000000000000000e+01, 3.686835190546604935e+01, 1.636631694839683604e+01, 2.574378958190273181e+01, 3.711990785795097736e+01, 1.096173831815626727e+02, 2.285533150866861618e+01, 2.214206627895478263e+01
3.600000000000000000e+01, 3.668861963825714412e+01, 1.625130790968553995e+01, 2.557784122878052457e+01, 3.692901730912739566e+01, 1.101279931728901289e+02, 2.283279459795483390e+01, 2.209844224782154498e+01
3.700000000000000000e+01, 3.651219855543585879e+01, 1.613977218361391763e+01, 2.546712817765066461e+01, 3.674196721173662183e+01, 1.109887253506382621e+02, 2.223126782085372355e+01, 2.128960141509135440e+01
3.800000000000000000e+01, 3.633900282097675927e+01, 1.603151643443297658e+01, 2.539515663024129921e+01, 3.655864605061912442e+01, 1.117639056178662429e+02, 2.168879063229045201e+01, 2.055220863285306976e+01
3.900000000000000000e+01, 3.616894913668549094e+01, 1.592636375904994139e+01, 2.533774207771192621e+01, 3.637894607871099595e+01, 1.124406259241151247e+02, 2.193143410097874124e+01, 2.086196313490076193e+01
4.000000000000000000e+01, 3.600195666566531827e+01, 1.582415181866716658e+01, 2.526980131602639545e+01, 3.620276318433271712e+01, 1.124756367021290941e+02, 2.225569853572640255e+01, 2.128824044732638043e+01
4.100000000000000000e+01, 3.583794695789652707e+01, 1.572473122841962301e+01, 2.517244742351407538e+01, 3.602999676290315989e+01, 1.128049496520598751e+02, 2.139216037098073997e+01, 2.009087534692331189e+01
4.200000000000000000e+01, 3.567684387788614231e+01, 1.562796416418106027e+01, 2.503844691376787424e+01, 3.586054959296094324e+01, 1.132688211939287442e+02, 2.096844102963087764e+01, 1.948865564802763828e+01
4.300000000000000000e+01, 3.551857353434537146e+01, 1.553372315288066119e+01, 2.487380508752801944e+01, 3.569432771637632840e+01, 1.136388144893377330e+02, 2.111363524406885972e+01, 1.968100822136349848e+01
4.400000000000000000e+01, 3.536306421185217630e+01, 1.544189001847038334e+01, 2.469425145475333494e+01, 3.553124032263795584e+01, 1.137750532147481550e+02, 2.120294561747177653e+01, 1.980113062261933976e+01
4.500000000000000000e+01, 3.521024630445636205e+01, 1.535235496039187986e+01, 2.451798049894936682e+01, 3.537119963709969284e+01, 1.138979732770385596e+02, 2.075149971612867361e+01, 1.914108610921523734e+01
4.600000000000000000e+01, 3.506005225118472879e+01, 1.526501574523197924e+01, 2.435833866826115113e+01, 3.521412081307437347e+01, 1.140471629826907360e+02, 2.093571937100262303e+01, 1.940325533820033499e+01
4.700000000000000000e+01, 3.491241647340394394e+01, 1.517977699539999392e+01, 2.421991732023805355e+01, 3.505992182766269138e+01, 1.142446871079667545e+02, 2.011020114211666154e+01, 1.818071655646270202e+01
4.800000000000000000e+01, 3.476727531399888704e+01, 1.509654956124455438e+01, 2.409893534890601785e+01, 3.490852338120678411e+01, 1.143386237072359961e+02, 2.055355499829270727e+01, 1.883725020823640861e+01
4.900000000000000000e+01, 3.462456697832464414e+01, 1.501524996516012322e+01, 2.398644621640287511e+01, 3.475984880026024371e+01, 1.143378344982554324e+02, 2.007522592510838777e+01, 1.811866145840240350e+01
5.000000000000000000e+01, 3.448423147689040036e+01, 1.493579990799875290e+01, 2.387246435228543717e+01, 3.461382394396741091e+01, 1.143619980601538373e+02, 1.987286596121198912e+01, 1.780820820697633877e+01
5.100000000000000000e+01, 3.434621056973386999e+01, 1.485812582956972250e+01, 2.374978517810860623e+01, 3.447037711374729696e+01, 1.142137232313971538e+02, 1.964743478772808416e+01, 1.746158954862481139e+01
5.200000000000000000e+01, 3.421044771244537941e+01, 1.478215851623249399e+01, 2.361663018285523918e+01, 3.432943896617889834e+01, 1.139335514648706891e+02, 1.968415152136462254e+01, 1.752277563429842644e+01
5.300000000000000000e+01, 3.407688800380086036e+01, 1.470783274961126175e+01, 2.347719170226416097e+01, 3.419094242898701452e+01, 1.137159799304516383e+02, 1.915767821663730075e+01, 1.669466571952239065e+01
5.400000000000000000e+01, 3.394547813496365762e+01, 1.463508699131739199e+01, 2.333958032696166995e+01, 3.405482262002952609e+01, 1.135609547986437207e+02, 1.895975138792994841e+01, 1.637956184552327699e+01
5.500000000000000000e+01, 3.381616634021538204e+01, 1.456386309928821632e+01, 2.321192858510507051e+01, 3.392101676918921527e+01, 1.133809123986627867e+02, 1.935262112670960377e+01, 1.702912268441941990e+01
5.600000000000000000e+01, 3.368890234917666504e+01, 1.449410607196010403e+01, 2.309863689198257575e+01, 3.378946414307556978e+01, 1.131124803411178306e+02, 1.898390783666584980e+01, 1.644031454325690333e+01
5.700000000000000000e+01, 3.356363734047896230e+01, 1.442576381700969179e+01, 2.299876994547690146e+01, 3.366010597244375901e+01, 1.126781522176866019e+02, 1.851631672062197609e+01, 1.566771194922595534e+01
5.800000000000000000e+01, 3.344032389684939943e+01, 1.435878694183509729e+01, 2.290718539705453694e+01, 3.353288538224056481e+01, 1.123692660245117452e+02, 1.865042383729563014e+01, 1.591440365006720015e+01
5.900000000000000000e+01, 3.331891596157090873e+01, 1.429312856332180104e+01, 2.281722256863998766e+01, 3.340774732418912407e+01, 1.121015460850018002e+02, 1.820409840730459194e+01, 1.516616303745268368e+01
6.000000000000000000e+01, 3.319936879628072290e+01, 1.422874413475603816e+01, 2.272312647297594523e+01, 3.328463851182640099e+01, 1.117651973671729309e+02, 1.822101492586331872e+01, 1.521517512076455780e+01
6.100000000000000000e+01, 3.308163894007076777e+01, 1.416559128802090051e+01, 2.262115880494575748e+01, 3.316350735790987159e+01, 1.112921555444662545e+02, 1.836014852218161053e+01, 1.548459729574538279e+01
6.200000000000000000e+01, 3.296568416985424221e+01, 1.410362968944393813e+01, 2.250960378509772397e+01, 3.304430391411173673e+01, 1.107537221221165851e+02, 1.817856028412506575e+01, 1.518762332349207078e+01
6.300000000000000000e+01, 3.285146346196309963e+01, 1.404282090786609238e+01, 2.238850031333564061e+01, 3.292697981292155873e+01, 1.103304884307465699e+02, 1.788568546733855413e+01, 1.468925805320768418e+01
6.400000000000000000e+01, 3.273893695494200529e+01, 1.398312829367494459e+01, 2.225965946041816679e+01, 3.281148821168019936e+01, 1.097953609649827484e+02, 1.762238858537054753e+01, 1.423285780560517111e+01
6.500000000000000000e+01, 3.262806591350501151e+01, 1.392451686769518737e+01, 2.212689312299811206e+01, 3.269778373867015375e+01, 1.091958844476099131e+02, 1.780746182417090040e+01, 1.461060401878318693e+01
6.600000000000000000e+01, 3.251881269362147719e+01, 1.386695321895888000e+01, 2.199598691207946288e+01, 3.258582244118972682e+01, 1.086178215516335115e+02, 1.752367100316805448e+01, 1.411586210457966217e+01
6.700000000000000000e+01, 3.241114070869913633e+01, 1.381040541049075188e+01, 2.187398370275650095e+01, 3.247556173554029613e+01, 1.081675256370130001e+02, 1.752688638061291826e+01, 1.415742922107980561e+01
6.800000000000000000e+01, 3.230501439683210663e+01, 1.375484289234193014e+01, 2.176767652837104805e+01, 3.236696035885850620e+01, 1.075589178582630012e+02, 1.732803703864462008e+01, 1.381864587512029452e+01
6.900000000000000000e+01, 3.220039918908295817e+01, 1.370023642119095797e+01, 2.168166632953994721e+01, 3.225997832272683041e+01, 1.068923737519246373e+02, 1.708202988830675295e+01, 1.337863243778971167e+01
7.000000000000000000e+01, 3.209726147876828861e+01, 1.364655798590577973e+01, 2.161673295964014585e+01, 3.215457686849840968e+01, 1.063064743463766746e+02, 1.698964186716629143e+01, 1.324149166224307095e+01
7.100000000000000000e+01, 3.199556859171798706e+01, 1.359378073852587754e+01, 2.156933687546977296e+01, 3.205071842427381057e+01, 1.057146370162027296e+02, 1.707109241892296581e+01, 1.345270405168533756e+01
7.200000000000000000e+01, 3.189528875747926762e+01, 1.354187893018120015e+01, 2.153264043416849916e+01, 3.194836656346955550e+01, 1.050748653406406419e+02, 1.683442354094578164e+01, 1.302743371959934748e+01
7.300000000000000000e+01, 3.179639108143688730e+01, 1.349082785151519204e+01, 2.149868741788935012e+01, 3.184748596492010009e+01, 1.043808256322991639e+02, 1.671499863707407485e+01, 1.283199419422777154e+01
7.400000000000000000e+01, 3.169884551782198301e+01, 1.344060377722369459e+01, 2.146079526829843331e+01, 3.174804237445679078e+01, 1.036350937904152119e+02, 1.660506821870752248e+01, 1.266322575458402788e+01
7.500000000000000000e+01, 3.160262284358243079e+01, 1.339118391436096189e+01, 2.141519138624039087e+01, 3.165000256790944633e+01, 1.029338777109567786e+02, 1.634595161258823026e+01, 1.216865533871069971e+01
7.600000000000000000e+01, 3.150769463308838070e+01, 1.334254635409877920e+01, 2.136142234239767035e+01, 3.155333431547774836e+01, 1.022128810010781024e+02, 1.632417376578244017e+01, 1.218763464996184887e+01
7.700000000000000000e+01, 3.141403323364726319e+01, 1.329467002665558972e+01, 2.130168797319062080e+01, 3.145800634742163027e+01, 1.014421725730693709e+02, 1.621317065610145036e+01, 1.201028677538563372e+01
7.800000000000000000e+01, 3.132161174180327379e+01, 1.324753465913989814e+01, 2.123961734874554708e+01, 3.136398832102143430e+01, 1.007691007105783001e+02, 1.621333287160009107e+01, 1.208035058329602407e+01
7.900000000000000000e+01, 3.123040398039696086e+01, 1.320112073607666758e+01, 2.117900655338245741e+01, 3.127125078876045450e+01, 1.000393602355452316e+02, 1.605714657269495760e+01, 1.180290281780064099e+01
8.000000000000000000e+01, 3.114038447636110263e+01, 1.315540946240709275e+01, 2.112283545473965773e+01, 3.117976516768401751e+01, 9.923446492056976354e+01, 1.596352436785945095e+01, 1.166487074143865144e+01
8.100000000000000000e+01, 3.105152843922994776e+01, 1.311038272877151911e+01, 2.107268360802865104e+01, 3.108950370989092349e+01, 9.847008731928653447e+01, 1.583910450641601209e+01, 1.145606451536314374e+01
8.200000000000000000e+01, 3.096381174033921013e+01, 1.306602307890270076e+01, 2.102856703700764740e+01, 3.100043947411460721e+01, 9.773568280613925197e+01, 1.574044139888117755e+01, 1.130674434520423155e+01
8.300000000000000000e+01, 3.087721089269503949e+01, 1.302231367897200798e+01, 2.098917627718363477e+01, 3.091254629835293954e+01, 9.696749259853801561e+01, 1.559884343495918202e+01, 1.105475757712950369e+01
8.400000000000000000e+01, 3.079170303149078336e+01, 1.297923828874519181e+01, 2.095243735209918512e+01, 3.082579877350701025e+01, 9.617344473572904917e+01, 1.555263029199050706e+01, 1.102976928927233224e+01
8.500000000000000000e+01, 3.070726589525079575e+01, 1.293678123441679517e+01, 2.091622746027709923e+01, 3.074017221799070398e+01, 9.535270769602475127e+01, 1.549579958695568216e+01, 1.098221643068112741e+01
8.600000000000000000e+01, 3.062387780758139755e+01, 1.289492738300358532e+01, 2.087901001661536426e+01, 3.065564265327429538e+01, 9.453203222208961165e+01, 1.534092308677815808e+01, 1.069372145265156249e+01
8.700000000000000000e+01, 3.054151765950934916e+01, 1.285366211818746329e+01, 2.084017248117487853e+01, 3.057218678032654324e+01, 9.373836909504575488e+01, 1.522649500081225504e+01, 1.050336584890697544e+01
8.800000000000000000e+01, 3.046016489238914104e+01, 1.281297131750755014e+01, 2.079996954405246967e+01, 3.048978195692119186e+01, 9.289307316634153722e+01, 1.508063173698449333e+01, 1.023090091183465766e+01
8.900000000000000000e+01, 3.037979948136056407e+01, 1.277284133080929607e+01, 2.075914402228290356e+01, 3.040840617577493887e+01, 9.208947014467597114e+01, 1.501225733992846578e+01, 1.015778263701509232e+01
9.000000000000000000e+01, 3.030040191933888849e+01, 1.273325895986609879e+01, 2.071843178364758131e+01, 3.032803804348526455e+01, 9.126142487877670817e+01, 1.483372676254223244e+01, 9.793764720897300435e+00
9.100000000000000000e+01, 3.022195320152034625e+01, 1.269421143909551120e+01, 2.067818147981896360e+01, 3.024865676023754091e+01, 9.043169970060350238e+01, 1.485356199611910455e+01, 9.955157614836817714e+00
9.200000000000000000e+01, 3.014443481038613015e+01, 1.265568641729846355e+01, 2.063822059221858396e+01, 3.017024210025220654e+01, 8.963297308143995679e+01, 1.479864672927840452e+01, 9.922480699748582822e+00
9.300000000000000000e+01, 3.006782870118873774e+01, 1.261767194035534878e+01, 2.059793751082028024e+01, 3.009277439294365664e+01, 8.881163950598798351e+01, 1.468977390744907119e+01, 9.739513155751334139e+00
9.400000000000000000e+01, 2.999211728790484699e+01, 1.258015643481801682e+01, 2.055642942847678611e+01, 3.001623450476376931e+01, 8.800385230198193653e+01, 1.452871054523758154e+01, 9.415042188311826266e+00
9.500000000000000000e+01, 2.991728342963953224e+01, 1.254312869234128769e+01, 2.051256728764050408e+01, 2.994060382170387058e+01, 8.712748409150245266e+01, 1.436823760950320406e+01, 9.077897595299079470e+00
9.600000000000000000e+01, 2.984331041746694169e+01, 1.250657785490186136e+01, 2.046494852772567086e+01, 2.986586423243000610e+01, 8.628718261866640660e+01, 1.442837299126509620e+01, 9.378205501399666133e+00
9.700000000000000000e+01, 2.977018196169321484e+01, 1.247049340075632529e+01, 2.041185698077466881e+01, 2.979199811202740378e+01, 8.546145652184563346e+01, 1.431677746618332669e+01, 9.186140449070718361e+00
9.800000000000000000e+01, 2.969788217952767440e+01, 1.243486513109351144e+01, 2.035141216071711412e+01, 2.971898830633077537e+01, 8.460966725889244344e+01, 1.423789075418677008e+01, 9.085474723036705669e+00
9.900000000000000000e+01, 2.962639558314887722e+01, 1.239968315733963955e+01, 2.028200893190541976e+01, 2.964681811681815660e+01, 8.375945982049111649e+01, 1.414278872349206928e+01, 8.938600883585690937e+00
1.000000000000000000e+02, 2.955570706815253601e+01, 1.236493788907770508e+01, 2.020296540356045156e+01, 2.957547128604677766e+01, 8.292428397383883976e+01, 1.405660233032105388e+01, 8.816291217004884828e+00
1.010000000000000000e+02, 2.948580190236866372e+01, 1.233062002254521516e+01, 2.011512720646370056e+01, 2.950493198361029457e+01, 8.209313464222987022e+01, 1.395774796185223998e+01, 8.656863401554357296e+00
1.020000000000000000e+02, 2.941666571503578353e+01, 1.229672052967690199e+01, 2.002112970642911804e+01, 2.943518479259746101e+01, 8.124472214234208423e+01, 1.384490881242865612e+01, 8.450003137280859278e+00
1.030000000000000000e+02, 2.934828448632035602e+01, 1.226323064766131310e+01, 1.992513010733738099e+01, 2.936621469653324112e+01, 8.042607995085764117e+01, 1.378956425128602525e+01, 8.425026827252048989e+00
1.040000000000000000e+02, 2.928064453717002635e+01, 1.223014186898231870e+01, 1.983203260297776538e+01, 2.929800706678389588e+01, 7.960955242013338307e+01, 1.365512818984576349e+01, 8.146022277854024551e+00
1.050000000000000000e+02, 2.921373251948964977e+01, 1.219744593191843940e+01, 1.974643628399241635e+01, 2.923054765040845737e+01, 7.878494090703041763e+01, 1.363342180537959258e+01, 8.229983533117005479e+00
1.060000000000000000e+02, 2.914753540662929510e+01, 1.216513481147481279e+01, 1.967164313763372974e+01, 2.916382255843962668e+01, 7.792384226576342598e+01, 1.352562043443551687e+01, 8.036059172487833635e+00
1.070000000000000000e+02, 2.908204048417408671e+01, 1.213320071072408801e+01, 1.960903298393640526e+01, 2.909781825457777060e+01, 7.708922481234969837e+01, 1.345447161510644385e+01, 7.959273627682687646e+00
1.080000000000000000e+02, 2.901723534102562141e+01, 1.210163605253427477e+01, 1.955796931298237240e+01, 2.903252154428239606e+01, 7.626770320977318818e+01, 1.330845256030815804e+01, 7.630464132234760832e+00
1.090000000000000000e+02, 2.895310786076547416e+01, 1.207043347166278302e+01, 1.951621365350043646e+01, 2.896791956424599945e+01, 7.545674713636594788e+01, 1.325906548113347938e+01, 7.625960565256887591e+00
1.100000000000000000e+02, 2.888964621329136051e+01, 1.203958580719734606e+01, 1.948067100533162233e+01, 2.890399977223588479e+01, 7.462238884526396987e+01, 1.325599627905172007e+01, 7.788507179433412198e+00
1.110000000000000000e+02, 2.882683884671688190e+01, 1.200908609532564064e+01, 1.944821363179970319e+01, 2.884074993728999914e+01, 7.377528625040056909e+01, 1.313128261117186568e+01, 7.526134019401310660e+00
1.120000000000000000e+02, 2.876467447952614265e+01, 1.197892756241656365e+01, 1.941634565798198864e+01, 2.877815813025349101e+01, 7.297759974379066250e+01, 1.302306009902031825e+01, 7.315190688692463361e+00
1.130000000000000000e+02, 2.870314209297477603e+01, 1.194910361839719037e+01, 1.938355576715168738e+01, 2.871621271464310965e+01, 7.217705597910465087e+01, 1.301478144223557543e+01, 7.464457551586034079e+00
1.140000000000000000e+02, 2.864223092372915858e+01, 1.191960785041036353e+01, 1.934932267953277929e+01, 2.865490233782713858e+01, 7.137701685531014562e+01, 1.290385591194433168e+01, 7.246883749499791527e+00
1.150000000000000000e+02, 2.858193045673596089e+01, 1.189043401673879252e+01, 1.931384784736228255e+01, 2.859421592250905775e+01, 7.057154208199393963e+01, 1.278821559548974562e+01, 6.999549239630044717e+00
1.160000000000000000e+02, 2.852223041831436490e+01, 1.186157604098235829e+01, 1.927765900957050249e+01, 2.853414265850346609e+01, 6.977300667373697252e+01, 1.271714792197104060e+01, 6.924605000214176798e+00
1.170000000000000000e+02, 2.846312076946354708e+01, 1.183302800647613218e+01, 1.924123989502806253e+01, 2.847467199479342526e+01, 6.896548345389301460e+01, 1.262338002768782097e+01, 6.755521839390082661e+00
1.180000000000000000e+02, 2.840459169937836137e+01, 1.180478415093727129e+01, 1.920479966720314025e+01, 2.841579363185866569e+01, 6.817452012810679207e+01, 1.260983929016879834e+01, 6.903431679351953676e+00
1.190000000000000000e+02, 2.834663361916620872e+01, 1.177683886132973434e+01, 1.916822410802936361e+01, 2.835749751426456555e+01, 6.738588521314926538e+01, 1.251126658497949506e+01, 6.716822055997225149e+00
1.200000000000000000e+02, 2.828923715575854203e+01, 1.174918666893628227e+01, 1.913118078590151327e+01, 2.829977382350221049e+01, 6.660431496316689959e+01, 1.245727922707500035e+01, 6.705262698680590994e+00
1.210000000000000000e+02, 2.823239314601051575e+01, 1.172182224462790145e+01, 1.909330769762644664e+01, 2.824261297107025825e+01, 6.581605431379436766e+01, 1.234227806805131067e+01, 6.447766571066683383e+00
1.220000000000000000e+02, 2.817609263098254857e+01, 1.169474039432130930e+01, 1.905440749265450506e+01, 2.818600559178953802e+01, 6.503355885684908344e+01, 1.229332750011018760e+01, 6.455320339838658050e+00
1.230000000000000000e+02, 2.812032685039781654e+01, 1.166793605461569250e+01, 1.901458897719075480e+01, 2.812994253734193606e+01, 6.426173012171477694e+01, 1.224576004810404761e+01, 6.474563188140334269e+00
1.240000000000000000e+02, 2.806508723726983590e+01, 1.164140428860036103e+01, 1.897432745459656900e+01, 2.807441487002516922e+01, 6.351493113791276812e+01, 1.214558156905696329e+01, 6.268260109587384221e+00
1.250000000000000000e+02, 2.801036541269457913e+01, 1.161514028182542368e+01, 1.893444091260332485e+01, 2.801941385671556262e+01, 6.276318984995700845e+01, 1.208398951612563188e+01, 6.227243838026220502e+00
1.260000000000000000e+02, 2.795615318080163902e+01, 1.158913933842798905e+01, 1.889599364566517892e+01, 2.796493096303120041e+01, 6.200213377659229508e+01, 1.198399759502863304e+01, 6.015145252622804861e+00
1.270000000000000000e+02, 2.790244252385925350e+01, 1.156339687740687694e+01, 1.886014447573455755e+01, 2.791095784768809551e+01, 6.124838784023540939e+01, 1.194144445113398767e+01, 6.057834633212997311e+00
1.280000000000000000e+02, 2.784922559752810756e+01, 1.153790842903908498e+01, 1.882795941991595612e+01, 2.785748635704230836e+01, 6.051262799255006541e+01, 1.182792173915467160e+01, 5.779311220131842397e+00
1.290000000000000000e+02, 2.779649472625903783e+01, 1.151266963143172539e+01, 1.880021356556652279e+01, 2.780450851981129645e+01, 5.976972393946576290e+01, 1.179480509678008104e+01, 5.865597824284297879e+00
1.300000000000000000e+02, 2.774424239882991472e+01, 1.148767622720334280e+01, 1.877721448607972832e+01, 2.775201654196791168e+01, 5.904419968397252205e+01, 1.170591988475760914e+01, 5.696013955090732495e+00
1.310000000000000000e+02, 2.769246126401715458e+01, 1.146292406028899435e+01, 1.875868499544640855e+01, 2.770000280180083863e+01, 5.831009096429312422e+01, 1.166142458241460389e+01, 5.730247381057420597e+00
1.320000000000000000e+02, 2.764114412639743534e+01, 1.143840907286359432e+01, 1.874373936693397269e+01, 2.764845984513542732e+01, 5.757694570368687437e+01, 1.157554279261326080e+01, 5.569997882491752428e+00
1.330000000000000000e+02, 2.759028394227538072e+01, 1.141412730237843576e+01, 1.873097003847346897e+01, 2.759738038070912580e+01, 5.686356044089788497e+01, 1.155355149035210793e+01, 5.711104830633435547e+00
1.340000000000000000e+02, 2.753987381573309179e+01, 1.139007487870598112e+01, 1.871863386671861207e+01, 2.754675727569600241e+01, 5.615654803399202422e+01, 1.144291285062505636e+01, 5.430798011414275983e+00
1.350000000000000000e+02, 2.748990699479760380e+01, 1.136624802138829082e+01, 1.870489787473472632e+01, 2.749658355137494326e+01, 5.545317127778373134e+01, 1.138917920325178734e+01, 5.416977208940037869e+00
1.360000000000000000e+02, 2.744037686772230700e+01, 1.134264303698468623e+01, 1.868808656740776186e+01, 2.744685237893641983e+01, 5.476361014354540657e+01, 1.132798764612306641e+01, 5.375015784790752704e+00
1.370000000000000000e+02, 2.739127695937881768e+01, 1.131925631651442643e+01, 1.866687464111849337e+01, 2.739755707542290253e+01, 5.406619599883121197e+01, 1.124310877607422832e+01, 5.204699658910394433e+00
1.380000000000000000e+02, 2.734260092775555506e+01, 1.129608433299044101e+01, 1.864038981806428907e+01, 2.734869109979811341e+01, 5.338280223081094533e+01, 1.116299464696589006e+01, 5.059057609720338355e+00
1.390000000000000000e+02, 2.729434256055965236e+01, 1.127312363904030867e+01, 1.860822139126864627e+01, 2.730024804914059189e+01, 5.270172566078646526e+01, 1.112654776512060018e+01, 5.137189181693471163e+00
1.400000000000000000e+02, 2.724649577191884120e+01, 1.125037086461085423e+01, 1.857035783087858860e+01, 2.725222165495717519e+01, 5.203102075827673900e+01, 1.105915282825214163e+01, 5.059774972970178197e+00
1.410000000000000000e+02, 2.719905459918010138e+01, 1.122782271475294813e+01, 1.852709117294190477e+01, 2.720460577961211968e+01, 5.135770008981550205e+01, 1.097962231601828265e+01, 4.903993910923617250e+00
1.420000000000000000e+02, 2.715201319980194583e+01, 1.120547596748320274e+01, 1.847892383690278351e+01, 2.715739441286785194e+01, 5.069979285486893161e+01, 1.094531164403381318e+01, 5.002654529402553507e+00
1.430000000000000000e+02, 2.710536584833732832e+01, 1.118332747171944952e+01, 1.842649945683989188e+01, 2.711058166853341334e+01, 5.002829563930303891e+01, 1.083347681086718595e+01, 4.665229670151101793e+00
1.440000000000000000e+02, 2.705910693350427820e+01, 1.116137414528703964e+01, 1.837056171607198252e+01, 2.706416178121682847e+01, 4.937718302051369790e+01, 1.078273376574972175e+01, 4.669729774256389909e+00
1.450000000000000000e+02, 2.701323095534146645e+01, 1.113961297299307418e+01, 1.831193172246671352e+01, 2.701812910317777749e+01, 4.874407164889898070e+01, 1.073554062050958180e+01, 4.694218346402492692e+00
1.460000000000000000e+02, 2.696773252244595298e+01, 1.111804100476590484e+01, 1.825148885870961735e+01, 2.697247810127712242e+01, 4.810839436387012569e+01, 1.068633054523772152e+01, 4.707812064611874625e+00
1.470000000000000000e+02, 2.692260634929053964e+01, 1.109665535385729918e+01, 1.819014175274886114e+01, 2.692720335401984499e+01, 4.747990306238524738e+01, 1.060832933613707141e+01, 4.550648059872400175e+00
1.480000000000000000e+02, 2.687784725361815674e+01, 1.107545319510477988e+01, 1.812878221615996566e+01, 2.688229954868831939e+01, 4.684673064739541815e+01, 1.054599725016741907e+01, 4.483455538468444246e+00
1.490000000000000000e+02, 2.683345015391085298e+01, 1.105443176325182719e+01, 1.806822286841440928e+01, 2.683776147856262639e+01, 4.622869586807320985e+01, 1.049216672002274109e+01, 4.465754049555320293e+00
1.500000000000000000e+02, 2.678941006693106175e+01, 1.103358835132362969e+01, 1.800912693443958901e+01, 2.679358404022511664e+01, 4.562199419896840169e+01, 1.043035353882019756e+01, 4.400937392993046871e+00
1.510000000000000000e+02, 2.674572210533277783e+01, 1.101292030905629815e+01, 1.795194524700210437e+01, 2.674976223094616046e+01, 4.501577143473988940e+01, 1.034999748829755539e+01, 4.214309627515449463e+00
1.520000000000000000e+02, 2.670238147534051265e+01, 1.099242504137743914e+01, 1.789687939183811594e+01, 2.670629114614848021e+01, 4.441119887902735286e+01, 1.029559610690584748e+01, 4.190995967733022631e+00
1.530000000000000000e+02, 2.665938347449387891e+01, 1.097210000693612919e+01, 1.784388923129056082e+01, 2.666316597694725843e+01, 4.381416838520134860e+01, 1.023596851229581084e+01, 4.132687256788805996e+00
1.540000000000000000e+02, 2.661672348945570121e+01, 1.095194271668042596e+01, 1.779275606381852626e+01, 2.662038200776356689e+01, 4.322272584675177853e+01, 1.018539912031014971e+01, 4.131799333036318522e+00
1.550000000000000000e+02, 2.657439699388170951e+01, 1.093195073248061711e+01, 1.774319951081942648e+01, 2.657793461400856927e+01, 4.263739219778502587e+01, 1.012696930119986760e+01, 4.079397036599771376e+00
1.560000000000000000e+02, 2.653239954634990383e+01, 1.091212166579646059e+01, 1.769502966791013776e+01, 2.653581925983614909e+01, 4.206720433585682883e+01, 1.005326789490104566e+01, 3.919498611892998863e+00
1.570000000000000000e+02, 2.649072678834764005e+01, 1.089245317638679467e+01, 1.764830123944799922e+01, 2.649403149596164653e+01, 4.149619037492315243e+01, 1.000311290049939750e+01, 3.918591101350311412e+00
1.580000000000000000e+02, 2.644937444231476675e+01, 1.087294297105993479e+01, 1.760342899208819034e+01, 2.645256695754455478e+01, 4.093156720258540560e+01, 9.946553789872897511e+00, 3.872437777627371069e+00
1.590000000000000000e+02, 2.640833830974096585e+01, 1.085358880246334756e+01, 1.756122784920258084e+01, 2.641142136213295544e+01, 4.037879273323115115e+01, 9.914961707992903328e+00, 3.996683817288670060e+00
1.600000000000000000e+02, 2.636761426931568053e+01, 1.083438846791115395e+01, 1.752285661928653226e+01, 2.637059050766772828e+01, 3.982470536280555251e+01, 9.843296897446727201e+00, 3.845853384401564767e+00
1.610000000000000000e+02, 2.632719827512897481e+01, 1.081533980824807806e+01, 1.748966787003499235e+01, 2.633007027054449978e+01, 3.927859735771281180e+01, 9.779239501576894256e+00, 3.736313177206020075e+00
1.620000000000000000e+02, 2.628708635492179368e+01, 1.079644070674851797e+01, 1.746299088273499223e+01, 2.628985660373147937e+01, 3.874288297582522489e+01, 9.729427401348129223e+00, 3.735342593266255840e+00
1.630000000000000000e+02, 2.624727460838404980e+01, 1.077768908804945447e+01, 1.744389223889409024e+01, 2.624994553494128269e+01, 3.820676707144136941e+01, 9.662109820935485871e+00, 3.597565009966328553e+00
1.640000000000000000e+02, 2.620775920549912286e+01, 1.075908291711600739e+01, 1.743296377590887047e+01, 2.621033316485505793e+01, 3.767515268135495887e+01, 9.618029931006866207e+00, 3.635734235368910383e+00
1.650000000000000000e+02, 2.616853638493332213e+01, 1.074062019823842817e+01, 1.743017911843049461e+01, 2.617101566539712465e+01, 3.715133250197281001e+01, 9.555502411060135870e+00, 3.529955577762009078e+00
1.660000000000000000e+02, 2.612960245246895852e+01, 1.072229897405944143e+01, 1.743484139317231296e+01, 2.613198927805856542e+01, 3.663321216969268335e+01, 9.510706936030421943e+00, 3.559902037244171868e+00
1.670000000000000000e+02, 2.609095377947968686e+01, 1.070411732463085386e+01, 1.744562307130728485e+01, 2.609325031226809699e+01, 3.612873382384451304e+01, 9.436851552475586047e+00, 3.360340133774079696e+00
1.680000000000000000e+02, 2.605258680144683581e+01, 1.068607336649837869e+01, 1.746068140266288538e+01, 2.605479514380877148e+01, 3.562182977537482031e+01, 9.384463466259838071e+00, 3.324607377697243127e+00
1.690000000000000000e+02, 2.601449801651551041e+01, 1.066816525181371134e+01, 1.747782400796017299e+01, 2.601662021327900831e+01, 3.512253421006773380e+01, 9.336369243131532158e+00, 3.327494352751165785e+00
1.700000000000000000e+02, 2.597668398408921320e+01, 1.065039116747288617e+01, 1.749469897015081798e+01, 2.597872202459652868e+01, 3.463157776805233823e+01, 9.276949022880536688e+00, 3.230023600304148257e+00
1.710000000000000000e+02, 2.593914132346188950e+01, 1.063274933428000857e+01, 1.750898881263128004e+01, 2.594109714354380003e+01, 3.414758794535845254e+01, 9.242648383086887520e+00, 3.342375465375786892e+00
1.720000000000000000e+02, 2.590186671248624606e+01, 1.061523800613548474e+01, 1.751859356203609863e+01, 2.590374219635373620e+01, 3.366495853995620280e+01, 9.180652356421452609e+00, 3.222932554714582398e+00
1.730000000000000000e+02, 2.586485688627722368e+01, 1.059785546924791610e+01, 1.752179151742247498e+01, 2.586665386833432123e+01, 3.318818655077822655e+01, 9.122502466896444062e+00, 3.128810795709873194e+00
1.740000000000000000e+02, 2.582810863594962214e+01, 1.058060004136882171e+01, 1.751736686693693912e+01, 2.582982890253093089e+01, 3.271765104126594537e+01, 9.062932086212367011e+00, 3.018791184102874059e+00
1.750000000000000000e+02, 2.579161880738887191e+01, 1.056347007104944602e+01, 1.750469268773965226e+01, 2.579326409842520107e+01, 3.225469287598144064e+01, 9.024324744220900030e+00, 3.092903013853170346e+00
1.760000000000000000e+02, 2.575538430005388335e+01, 1.054646393691888306e+01, 1.748375877869026240e+01, 2.575695631066925984e+01, 3.179341014791405939e+01, 8.978930879634077655e+00, 3.106742755035851289e+00
1.770000000000000000e+02, 2.571940206581113841e+01, 1.052958004698279026e+01, 1.745513809980084474e+01, 2.572090244785424318e+01, 3.133868062353833395e+01, 8.926528443347981678e+00, 3.054888021153077116e+00
1.780000000000000000e+02, 2.568366910779901602e+01, 1.051281683794203836e+01, 1.741989346554324669e+01, 2.568509947131199667e+01, 3.089093790553071983e+01, 8.858952374699359922e+00, 2.857728512226035189e+00
1.790000000000000000e+02, 2.564818247932148054e+01, 1.049617277453058861e+01, 1.737943588293975949e+01, 2.564954439394898600e+01, 3.044930539366270139e+01, 8.825279843185922957e+00, 2.973850223672143134e+00
1.800000000000000000e+02, 2.561293928277033416e+01, 1.047964634887197910e+01, 1.733535477575252060e+01, 2.561423427911134709e+01, 3.001269819258230243e+01, 8.764149754567929662e+00, 2.835162655934635456e+00
1.810000000000000000e+02, 2.557793666857507731e+01, 1.046323607985381976e+01, 1.728924553889856952e+01, 2.557916623948019463e+01, 2.958191524029593111e+01, 8.717931890536899431e+00, 2.825498770418996664e+00
1.820000000000000000e+02, 2.554317183417970583e+01, 1.044694051251966904e+01, 1.724255968351939927e+01, 2.554433743599621565e+01, 2.915815625531664068e+01, 8.673105524382050291e+00, 2.839384417454354548e+00
1.830000000000000000e+02, 2.550864202304553885e+01, 1.043075821747775400e+01, 1.719649712054818735e+01, 2.550974507681263148e+01, 2.873640693744897234e+01, 8.610929066766308537e+00, 2.666434503050549853e+00
1.840000000000000000e+02, 2.547434452367942370e+01, 1.041468779032597780e+01, 1.715195036055971300e+01, 2.547538641627573242e+01, 2.831964234182711948e+01, 8.578520500627437428e+00, 2.799008859282990702e+00
1.850000000000000000e+02, 2.544027666868651494e+01, 1.039872785109266751e+01, 1.710949917091651429e+01, 2.544125875393208602e+01, 2.790858163027655792e+01, 8.518779713038044932e+00, 2.648448804011815039e+00
1.860000000000000000e+02, 2.540643583384694537e+01, 1.038287704369258613e+01, 1.706944443557948077e+01, 2.540735943356165194e+01, 2.750247956330568400e+01, 8.474479204344557814e+00, 2.655047116686940267e+00
1.870000000000000000e+02, 2.537281943721570698e+01, 1.036713403539769018e+01, 1.703186399871955103e+01, 2.537368584223598234e+01, 2.710313614757113854e+01, 8.415878496082834559e+00, 2.504538840627443808e+00
1.880000000000000000e+02, 2.533942493824506670e+01, 1.035149751632218873e+01, 1.699667239177224687e+01, 2.534023540940079400e+01, 2.670623234519706202e+01, 8.377057096089524535e+00, 2.566047493323188711e+00
1.890000000000000000e+02, 2.530624983692888108e+01, 1.033596619892141888e+01, 1.696367038630515367e+01, 2.530700560598218729e+01, 2.631602974700585662e+01, 8.326656995057712507e+00, 2.498843753063554551e+00
1.900000000000000000e+02, 2.527329167296816337e+01, 1.032053881750412749e+01, 1.693257780841040727e+01, 2.527399394351574458e+01, 2.593098879816760771e+01, 8.288080587654578224e+00, 2.557970617695296767e+00
1.910000000000000000e+02, 2.524054802495732730e+01, 1.030521412775772028e+01, 1.690305160408494700e+01, 2.524119797329789705e+01, 2.555177423119419089e+01, 8.235832779402452175e+00, 2.465906755081386681e+00
1.920000000000000000e+02, 2.520801650959052864e+01, 1.028999090628608570e+01, 1.687469806809930262e+01, 2.520861528555888853e+01, 2.517561571499618367e+01, 8.188494518997000426e+00, 2.422135073438748343e+00
1.930000000000000000e+02, 2.517569478088748269e+01, 1.027486795015957632e+01, 1.684709117961151392e+01, 2.517624350865665761e+01, 2.480783778283212371e+01, 8.137873267405179689e+00, 2.339296808623085866e+00
1.940000000000000000e+02, 2.514358052943827104e+01, 1.025984407647680641e+01, 1.681980699106160415e+01, 2.514408030829108753e+01, 2.444199497020668588e+01, 8.093992261566935298e+00, 2.329185643008255813e+00
1.950000000000000000e+02, 2.511167148166657981e+01, 1.024491812193786444e+01, 1.679247743987323460e+01, 2.511212338673794520e+01, 2.408056408734134024e+01, 8.053888819718974190e+00, 2.365467579124334474e+00
1.960000000000000000e+02, 2.507996539911083644e+01, 1.023008894242861899e+01, 1.676485783194453205e+01, 2.508037048210205100e+01, 2.372272434778967209e+01, 8.000905371393070453e+00, 2.241865065307139471e+00
1.970000000000000000e+02, 2.504846007772277261e+01, 1.021535541261575730e+01, 1.673689367337957989e+01, 2.504881936758899386e+01, 2.337107153168330242e+01, 7.959788895701722211e+00, 2.258827933499473861e+00
1.980000000000000000e+02, 2.501715334718294059e+01, 1.020071642555224223e+01, 1.670876768637262799e+01, 2.501746785079493662e+01, 2.302490106192187724e+01, 7.915997099945287552e+00, 2.242470324822042116e+00
1.990000000000000000e+02, 2.498604307023263260e+01, 1.018617089229285178e+01, 1.668090893143536846e+01, 2.498631377301399681e+01, 2.268129023856232962e+01, 7.868937579483451294e+00, 2.180458808395752346e+00
2.000000000000000000e+02, 2.495512714202189031e+01, 1.017171774151954189e+01, 1.665395335420349099e+01, 2.495535500856261990e+01, 2.234394692988020736e+01, 7.821434177034742419e+00, 2.108321931088288803e+00
2.010000000000000000e+02, 2.492440348947298290e+01, 1.015735591917627190e+01, 1.662865708064904879e+01, 2.492458946412053322e+01, 2.200980331988967365e+01, 7.781470294372765828e+00, 2.131167525733033141e+00
2.020000000000000000e+02, 2.489387007065913338e+01, 1.014308438811307056e+01, 1.660577700820918423e+01, 2.489401507808781133e+01, 2.168092554189825449e+01, 7.734503173204544169e+00, 2.061253221049308859e+00
2.030000000000000000e+02, 2.486352487419785717e+01, 1.012890212773902476e+01, 1.658594357202240133e+01, 2.486362981995749522e+01, 2.135669286679078027e+01, 7.689541788980126746e+00, 2.008775192306282875e+00
2.040000000000000000e+02, 2.483336591865872123e+01, 1.011480813368395459e+01, 1.656955447773034251e+01, 2.483343168970348103e+01, 2.103776366262773934e+01, 7.653819039525396661e+00, 2.084495091429766855e+00
2.050000000000000000e+02, 2.480339125198495509e+01, 1.010080141746850124e+01, 1.655671398242737880e+01, 2.480341871718310287e+01, 2.072310267867124267e+01, 7.605359012965349663e+00, 1.980931924183083392e+00
2.060000000000000000e+02, 2.477359895092867603e+01, 1.008688100618238082e+01, 1.654723082742447104e+01, 2.477358896155408274e+01, 2.041081961150816682e+01, 7.562366743334724362e+00, 1.947429162954121606e+00
2.070000000000000000e+02, 2.474398712049928051e+01, 1.007304594217058025e+01, 1.654067246177927331e+01, 2.474394051070541067e+01, 2.010282638203663197e+01, 7.523025987226478861e+00, 1.964061369879522401e+00
2.080000000000000000e+02, 2.471455389342464315e+01, 1.005929528272724838e+01, 1.653645841338856926e+01, 2.471447148070180333e+01, 1.979917723210181180e+01, 7.481810905217248120e+00, 1.951793416907963152e+00
2.090000000000000000e+02, 2.468529742962485685e+01, 1.004562809979706728e+01, 1.653396603205544579e+01, 2.468518001524127214e+01, 1.949969570690394249e+01, 7.437296625778093251e+00, 1.886088316061998338e+00
2.100000000000000000e+02, 2.465621591569807336e+01, 1.003204347968388177e+01, 1.653262010158131545e+01, 2.465606428512558423e+01, 1.920463436114711442e+01, 7.400261348233470038e+00, 1.927315891399396408e+00
2.110000000000000000e+02, 2.462730756441819935e+01, 1.001854052276638463e+01, 1.653194419837675255e+01, 2.462712248774312584e+01, 1.891318837379971285e+01, 7.358072730456655108e+00, 1.891449898417695064e+00
2.120000000000000000e+02, 2.459857061424411384e+01, 1.000511834322065852e+01, 1.653156390125743513e+01, 2.459835284656388765e+01, 1.862683305597335348e+01, 7.312743372535953412e+00, 1.801194163484465260e+00
2.130000000000000000e+02, 2.457000332884007321e+01, 9.991776068749361528e+00, 1.653116618595157661e+01, 2.456975361064624863e+01, 1.834333574505257758e+01, 7.270146045833259407e+00, 1.748621248103219283e+00
2.140000000000000000e+02, 2.454160399660704073e+01, 9.978512840317394605e+00, 1.653043142105994434e+01, 2.454132305415520321e+01, 1.806375115640853224e+01, 7.230010592764344324e+00, 1.730354195452914023e+00
2.150000000000000000e+02, 2.451337093022463165e+01, 9.965327811893853749e+00, 1.652896111753135244e+01, 2.451305947589173684e+01, 1.778930871071563757e+01, 7.193059395334027606e+00, 1.762470212030703420e+00
2.160000000000000000e+02, 2.448530246620342155e+01, 9.952220150200069781e+00, 1.652622457552618940e+01, 2.448496119883308353e+01, 1.751951340042959515e+01, 7.149335691137332915e+00, 1.678991001645218306e+00
2.170000000000000000e+02, 2.445739696444729816e+01, 9.939189034463614902e+00, 1.652154148980115522e+01, 2.445702656968348876e+01, 1.725163319609704260e+01, 7.114304402522878767e+00, 1.734576388193700192e+00
2.180000000000000000e+02, 2.442965280782566495e+01, 9.926233656178064635e+00, 1.651410775276371368e+01, 2.442925395843526815e+01, 1.698669201506750426e+01, 7.071228022677946257e+00, 1.656308506028751681e+00
2.190000000000000000e+02, 2.440206840175516234e+01, 9.913353218868376615e+00, 1.650306122859734970e+01, 2.440164175793985990e+01, 1.672494203089147291e+01, 7.029994087873592257e+00, 1.598266332942040346e+00
2.200000000000000000e+02, 2.437464217379071840e+01, 9.900546937861728125e+00, 1.648757594057816078e+01, 2.437418838348861883e+01, 1.646979823654044850e+01, 6.993402384545335693e+00, 1.621501426300623105e+00
2.210000000000000000e+02, 2.434737257322566251e+01, 9.887814040063654275e+00, 1.646696854009088540e+01, 2.434689227240305698e+01, 1.621640765051430932e+01, 6.954932678956044612e+00, 1.606415146772601110e+00
2.220000000000000000e+02, 2.432025807070066037e+01, 9.875153763739360713e+00, 1.644080028152531625e+01, 2.431975188363429652e+01, 1.596731774739231291e+01, 6.915152869742544617e+00, 1.565316480488535555e+00
2.230000000000000000e+02, 2.429329715782129639e+01, 9.862565358300038554e+00, 1.640896002616475613e+01, 2.429276569737155711e+01, 1.572118736458490851e+01, 6.877449750055244060e+00, 1.555087473568116829e+00
2.240000000000000000e+02, 2.426648834678396227e+01, 9.850048084094094492e+00, 1.637171757054625587e+01, 2.426593221465929773e+01, 1.547773946180557836e+01, 6.840461788108997077e+00, 1.557424751147960862e+00
2.250000000000000000e+02, 2.423983017001002338e+01, 9.837601212203102463e+00, 1.632974059628084618e+01, 2.423924995702293472e+01, 1.523918031756328695e+01, 6.801221621645674453e+00, 1.511266708058243813e+00
2.260000000000000000e+02, 2.421332117978785448e+01, 9.825224024242398713e+00, 1.628407218936760259e+01, 2.421271746610282705e+01, 1.500407204576642961e+01, 6.765069512014387776e+00, 1.520981333256256063e+00
2.270000000000000000e+02, 2.418695994792268777e+01, 9.812915812166176366e+00, 1.623606928864182919e+01, 2.418633330329632258e+01, 1.477259083345396462e+01, 6.726693217269512637e+00, 1.482992652799145938e+00
2.280000000000000000e+02, 2.416074506539402478e+01, 9.800675878076953396e+00, 1.618730605999241590e+01, 2.416009604940767730e+01, 1.454401882088594711e+01, 6.691582662089904154e+00, 1.504677542213305408e+00
2.290000000000000000e+02, 2.413467514202039510e+01, 9.788503534039321607e+00, 1.613945037012060624e+01, 2.413400430430564469e+01, 1.431741252940410369e+01, 6.651812295065951730e+00, 1.432245128071409246e+00
2.300000000000000000e+02, 2.410874880613134508e+01, 9.776398101897825654e+00, 1.609412599586097414e+01, 2.410805668658851175e+01, 1.409438193971833719e+01, 6.614909600010446589e+00, 1.409621356236971934e+00
2.310000000000000000e+02, 2.408296470424639679e+01, 9.764358913098911685e+00, 1.605277700239579985e+01, 2.408225183325640728e+01, 1.387532518983387675e+01, 6.579924554739246645e+00, 1.423112387948278990e+00
2.320000000000000000e+02, 2.405732150076087095e+01, 9.752385308516783979e+00, 1.601655246956599044e+01, 2.405658839939071214e+01, 1.365944634623950904e+01, 6.541328362338695079e+00, 1.359457937410705863e+00
2.330000000000000000e+02, 2.403181787763836041e+01, 9.740476638283121602e+00, 1.598622818260852263e+01, 2.403106505784035107e+01, 1.344613134746405159e+01, 6.503722333522467203e+00, 1.306986375193997629e+00
2.340000000000000000e+02, 2.400645253410971591e+01, 9.728632261620511201e+00, 1.596217654552358312e+01, 2.400568049891483824e+01, 1.323650435204550391e+01, 6.472269880792215879e+00, 1.383925041854991100e+00
2.350000000000000000e+02, 2.398122418637834485e+01, 9.716851546679528440e+00, 1.594438752222286837e+01, 2.398043343008385975e+01, 1.302937565865200042e+01, 6.434993283114660123e+00, 1.334581464471269685e+00
2.360000000000000000e+02, 2.395613156733172033e+01, 9.705133870379356154e+00, 1.593253370853995499e+01, 2.395532257568327594e+01, 1.282559955895786707e+01, 6.397021646342968104e+00, 1.259899846842641447e+00
2.370000000000000000e+02, 2.393117342625891197e+01, 9.693478618251862855e+00, 1.592606414928273040e+01, 2.393034667662732318e+01, 1.262512978796094743e+01, 6.364611320869472344e+00, 1.305623356491527387e+00
2.380000000000000000e+02, 2.390634852857399295e+01, 9.681885184289040325e+00, 1.592430650527108149e+01, 2.390550449012694045e+01, 1.242794701710470306e+01, 6.329087166857707558e+00, 1.279660667845303301e+00
2.390000000000000000e+02, 2.388165565554520242e+01, 9.670352970793713254e+00, 1.592655696295186551e+01, 2.388079478941396161e+01, 1.223253300783898467e+01, 6.292892835818848951e+00, 1.229786435878091444e+00
2.400000000000000000e+02, 2.385709360402968926e+01, 9.658881388233471199e+00, 1.593214183398221095e+01, 2.385621636347115526e+01, 1.204018577707877391e+01, 6.260022770089894273e+00, 1.254285503997617957e+00
2.410000000000000000e+02, 2.383266118621372698e+01, 9.647469855097673630e+00, 1.594044280908973832e+01, 2.383176801676784606e+01, 1.185061661751115913e+01, 6.224277864241582137e+00, 1.206693026098833332e+00
2.420000000000000000e+02, 2.380835722935826482e+01, 9.636117797757531633e+00, 1.595088718104745595e+01, 2.380744856900105688e+01, 1.166411324135822802e+01, 6.190383825818538632e+00, 1.197514026014249167e+00
2.430000000000000000e+02, 2.378418057554970844e+01, 9.624824650329129483e+00, 1.596291271250462707e+01, 2.378325685484200847e+01, 1.147988681130659216e+01, 6.155476753176958304e+00, 1.159287273866935308e+00
2.440000000000000000e+02, 2.376013008145569572e+01, 9.613589854539339896e+00, 1.597592227845256829e+01, 2.375919172368785937e+01, 1.129812224502556539e+01, 6.122659880256360765e+00, 1.166783632971781781e+00
2.450000000000000000e+02, 2.373620461808595650e+01, 9.602412859594533501e+00, 1.598924487993077470e+01, 2.373525203941853690e+01, 1.112016488053178520e+01, 6.089175418625380587e+00, 1.154664687792513300e+00
2.460000000000000000e+02, 2.371240307055787611e+01, 9.591293122052078957e+00, 1.600211705134577400e+01, 2.371143668015854544e+01, 1.094427125557176517e+01, 6.055393801312780155e+00, 1.128405495737367925e+00
2.470000000000000000e+02, 2.368872433786689768e+01, 9.580230105694466758e+00, 1.601369297292664129e+01, 2.368774453804365621e+01, 1.077111680283339190e+01, 6.022551839259257633e+00, 1.122270032605395595e+00
2.480000000000000000e+02, 2.366516733266146133e+01, 9.569223281406092241e+00, 1.602308432105964187e+01, 2.366417451899228297e+01, 1.060061052609350263e+01, 5.989111591764602061e+00, 1.095113912254764843e+00
2.490000000000000000e+02, 2.364173098102249071e+01, 9.558272127052546807e+00, 1.602942383834163564e+01, 2.364072554248157587e+01, 1.043260490955642616e+01, 5.955787200886850208e+00, 1.065870262226731091e+00
2.500000000000000000e+02, 2.361841422224724596e+01, 9.547376127362424469e+00, 1.603194134809908888e+01, 2.361739654132793476e+01, 1.026698659278625136e+01, 5.923303867860255423e+00, 1.052939276196012131e+00
2.510000000000000000e+02, 2.359521600863750024e+01, 9.536534773811533583e+00, 1.603003846168417823e+01, 2.359418646147200604e+01, 1.010399752205193558e+01, 5.891940634205455218e+00, 1.067384333658272455e+00
2.520000000000000000e+02, 2.357213530529187295e+01, 9.525747564509496002e+00, 1.602334878241586225e+01, 2.357109426176791445e+01, 9.943011647573538170e+00, 5.858565628341271925e+00, 1.019976058391703466e+00
2.530000000000000000e+02, 2.354917108990229480e+01, 9.515014004088634181e+00, 1.601177356244085104e+01, 2.354811891377677213e+01, 9.785047871390956331e+00, 5.827234186858595066e+00, 1.024381450259488791e+00
2.540000000000000000e+02, 2.352632235255447313e+01, 9.504333603595123137e+00, 1.599548759776699569e+01, 2.352525940156422379e+01, 9.628658990953459451e+00, 5.795284562115778471e+00, 1.006553213701702365e+00
2.550000000000000000e+02, 2.350358809553221207e+01, 9.493705880382348639e+00, 1.597491551627709860e+01, 2.350251472150203824e+01, 9.474355803142099575e+00, 5.764490539859372653e+00, 1.016102875085688417e+00
2.560000000000000000e+02, 2.348096733312563700e+01, 9.483130358006402361e+00, 1.595068343265649169e+01, 2.347988388207357957e+01, 9.323112218022055586e+00, 5.732699224433793539e+00, 9.926094760178773013e-01
2.570000000000000000e+02, 2.345845909144305352e+01, 9.472606566123680238e+00, 1.592355437040726507e+01, 2.345736590368314722e+01, 9.174582237178329436e+00, 5.701256677876535228e+00, 9.723924612624768038e-01
2.580000000000000000e+02, 2.343606240822654030e+01, 9.462134040390530743e+00, 1.589435741637301014e+01, 2.343495981846896470e+01, 9.028111742283122965e+00, 5.670189254096068332e+00, 9.588278686239742887e-01
2.590000000000000000e+02, 2.341377633267104841e+01, 9.451712322364892671e+00, 1.586392022719458161e+01, 2.341266467011991281e+01, 8.883461311091698676e+00, 5.639188472659798279e+00, 9.412319153142236772e-01
2.600000000000000000e+02, 2.339159992524697174e+01, 9.441340959409901146e+00, 1.583301258079674589e+01, 2.339047951369574108e+01, 8.740936646524783527e+00, 5.608663401202186982e+00, 9.327659107033799968e-01
2.610000000000000000e+02, 2.336953225752617413e+01, 9.431019504599383652e+00, 1.580230576341536874e+01, 2.336840341545079980e+01, 8.600701993603161455e+00, 5.578487203999147326e+00, 9.303790651040266813e-01
2.620000000000000000e+02, 2.334757241201128863e+01, 9.420747516625235463e+00, 1.577234942198193401e+01, 2.334643545266114373e+01, 8.462649555949589342e+00, 5.547167526485064393e+00, 8.850114279072044399e-01
2.630000000000000000e+02, 2.332571948196827449e+01, 9.410524559706598069e+00, 1.574356475069962968e+01, 2.332457471345498234e+01, 8.327144226586815634e+00, 5.517603129480804114e+00, 8.904234862808239059e-01
2.640000000000000000e+02, 2.330397257126218591e+01, 9.400350203500826396e+00, 1.571625097113471270e+01, 2.330282029664637022e+01, 8.192726887744633757e+00, 5.487257757155587612e+00, 8.655510657460980806e-01
2.650000000000000000e+02, 2.328233079419599605e+01, 9.390224023016195076e+00, 1.569060117472744942e+01, 2.328117131157202735e+01, 8.060909889837645892e+00, 5.457634506294985144e+00, 8.571237931510162777e-01
2.660000000000000000e+02, 2.326079327535247288e+01, 9.380145598526286932e+00, 1.566672361637057342e+01, 2.325962687793130712e+01, 7.930425625317142568e+00, 5.428633451185532977e+00, 8.656812020967427079e-01
2.670000000000000000e+02, 2.323935914943904635e+01, 9.370114515486051232e+00, 1.564466517521435129e+01, 2.323818612562917707e+01, 7.802732595511326252e+00, 5.399348938802408071e+00, 8.580895730650426323e-01
2.680000000000000000e+02, 2.321802756113554622e+01, 9.360130364449487317e+00, 1.562443456282238685e+01, 2.321684819462214477e+01, 7.676965920653608499e+00, 5.369777230147497527e+00, 8.348490668726209485e-01
2.690000000000000000e+02, 2.319679766494479622e+01, 9.350192740988891416e+00, 1.560602364116695817e+01, 2.319561223476709699e+01, 7.553008619213989583e+00, 5.340787966777652329e+00, 8.252408959119736931e-01
2.700000000000000000e+02, 2.317566862504596514e+01, 9.340301245615671988e+00, 1.558942573143933252e+01, 2.317447740567295256e+01, 7.430980818231818219e+00, 5.311913374189554560e+00, 8.143810327866102261e-01
2.710000000000000000e+02, 2.315463961515063929e+01, 9.330455483702673192e+00, 1.557465002662183018e+01, 2.315344287655509348e+01, 7.310701895090903513e+00, 5.283629504861949044e+00, 8.182576166783899208e-01
2.720000000000000000e+02, 2.313370981836157370e+01, 9.320655065407962070e+00, 1.556173127123704170e+01, 2.313250782609248546e+01, 7.192216395585774080e+00, 5.255000816915230466e+00, 8.043969309213891972e-01
2.730000000000000000e+02, 2.311287842703398709e+01, 9.310899605600088336e+00, 1.555073390562417579e+01, 2.311167144228746650e+01, 7.075570311940984958e+00, 5.226757940122067403e+00, 7.977506297148575509e-01
2.740000000000000000e+02, 2.309214464263944677e+01, 9.301188723784733270e+00, 1.554175003926684795e+01, 2.309093292232807926e+01, 6.961367531110226103e+00, 5.197767716442529995e+00, 7.574135561993315946e-01
2.750000000000000000e+02, 2.307150767563221194e+01, 9.291522044032760164e+00, 1.553489099613496727e+01, 2.307029147245299683e+01, 6.848118379820506085e+00, 5.170177413613175510e+00, 7.619926707585259473e-01
2.760000000000000000e+02, 2.305096674531800360e+01, 9.281899194909600581e+00, 1.553027274894339449e+01, 2.304974630781885381e+01, 6.736704588698297691e+00, 5.142979893439417083e+00, 7.788596437761645674e-01
2.770000000000000000e+02, 2.303052107972516893e+01, 9.272319809405969337e+00, 1.552799623375200966e+01, 2.302929665237003931e+01, 6.626624835675290370e+00, 5.114522415446412396e+00, 7.377191211756346512e-01
2.780000000000000000e+02, 2.301016991547816204e+01, 9.262783524869885099e+00, 1.552812417817493262e+01, 2.300894173871085613e+01, 6.519057079539631872e+00, 5.087246603368640763e+00, 7.380610001931985353e-01
2.790000000000000000e+02, 2.298991249767331624e+01, 9.253289982939932656e+00, 1.553065656286854868e+01, 2.298868080797996427e+01, 6.413271337253057425e+00, 5.059399489169403630e+00, 7.075644371339877559e-01
2.800000000000000000e+02, 2.296974807975680477e+01, 9.243838829479777530e+00, 1.553550709262057339e+01, 2.296851310972713378e+01, 6.308533735997494674e+00, 5.032611777673067444e+00, 7.149628751952987749e-01
2.810000000000000000e+02, 2.294967592340483264e+01, 9.234429714513890275e+00, 1.554248306850411687e+01, 2.294843790179217535e+01, 6.205620793483269004e+00, 5.005191033120191868e+00, 6.888147435929448115e-01
2.820000000000000000e+02, 2.292969529840594234e+01, 9.225062292164448507e+00, 1.555127086453548735e+01, 2.292845445018606299e+01, 6.104494076554819237e+00, 4.978739336186652764e+00, 6.970015863741351181e-01
2.830000000000000000e+02, 2.290980548254538718e+01, 9.215736220589404226e+00, 1.556142887875226499e+01, 2.290856202897416694e+01, 6.004820991303351008e+00, 4.951806465253286049e+00, 6.784815311604279753e-01
2.840000000000000000e+02, 2.289000576149158661e+01, 9.206451161921680892e+00, 1.557238939301341318e+01, 2.288875992016158634e+01, 5.906571912851023676e+00, 4.925568915458317321e+00, 6.821107056335116159e-01
2.850000000000000000e+02, 2.287029542868455678e+01, 9.197206782209475406e+00, 1.558347024712826112e+01, 2.286904741358048199e+01, 5.810069265816634854e+00, 4.899282738293416095e+00, 6.788273285918751121e-01
2.860000000000000000e+02, 2.285067378522631643e+01, 9.188002751357664977e+00, 1.559389658911581122e+01, 2.284942380677940932e+01, 5.714842120346210308e+00, 4.872532057248614379e+00, 6.456677952378228058e-01
2.870000000000000000e+02, 2.283114013977319701e+01, 9.178838743070244277e+00, 1.560283217740542838e+01, 2.282988840491463378e+01, 5.621249556439518180e+00, 4.846769425660505171e+00, 6.515923928843911916e-01
2.880000000000000000e+02, 2.281169380843005001e+01, 9.169714434793842628e+00, 1.560941878757365942e+01, 2.281044052064330074e+01, 5.528928897747065641e+00, 4.820533690652366587e+00, 6.280450757697956243e-01
2.890000000000000000e+02, 2.279233411464628745e+01, 9.160629507662218174e+00, 1.561282128344164732e+01, 2.279107947401850254e+01, 5.438210138035098673e+00, 4.795147416154561526e+00, 6.372391954486804622e-01
2.900000000000000000e+02, 2.277306038911370578e+01, 9.151583646441782349e+00, 1.561227498881720699e+01, 2.277180459238618226e+01, 5.348893801354801525e+00, 4.769544597512830109e+00, 6.297151151581074080e-01
2.910000000000000000e+02, 2.275387196966610048e+01, 9.142576539478078246e+00, 1.560713133040887790e+01, 2.275261521028378553e+01, 5.260976704135602589e+00, 4.743977209415673357e+00, 6.162697717301246492e-01
2.920000000000000000e+02, 2.273476820118061426e+01, 9.133607878643223543e+00, 1.559689750583290646e+01, 2.273351066934072406e+01, 5.174670047544856821e+00, 4.718556931746326732e+00, 6.020372629656421948e-01
2.930000000000000000e+02, 2.271574843548073019e+01, 9.124677359284296685e+00, 1.558126629886796977e+01, 2.271449031818049491e+01, 5.089485957410376571e+00, 4.693795036942135290e+00, 6.141100265061213426e-01
2.940000000000000000e+02, 2.269681203124098090e+01, 9.115784680172613008e+00, 1.556013314592989083e+01, 2.269555351232454043e+01, 5.005906414858142917e+00, 4.668111500525870206e+00, 5.718139260794407042e-01
2.950000000000000000e+02, 2.267795835389325276e+01, 9.106929543453928133e+00, 1.553359904784671919e+01, 2.267669961409769286e+01, 4.923242156336126385e+00, 4.643888703694161180e+00, 5.958357785178318711e-01
2.960000000000000000e+02, 2.265918677553468541e+01, 9.098111654599501108e+00, 1.550195968725762086e+01, 2.265792799253528500e+01, 4.842147414086170443e+00, 4.619100822473175327e+00, 5.857772310951311345e-01
2.970000000000000000e+02, 2.264049667483711303e+01, 9.089330722358022641e+00, 1.546568283747378381e+01, 2.263923802329181001e+01, 4.762210168866463533e+00, 4.594338433409096645e+00, 5.667271764141265100e-01
2.980000000000000000e+02, 2.262188743695809379e+01, 9.080586458708385322e+00, 1.542537750048324163e+01, 2.262062908855113008e+01, 4.683556613276217639e+00, 4.569764645963548588e+00, 5.516202493538514551e-01
2.990000000000000000e+02, 2.260335845345334249e+01, 9.071878578813283411e+00, 1.538175892022070990e+01, 2.260210057693822705e+01, 4.606131921063944645e+00, 4.545489741157370922e+00, 5.429783494740099137e-01
3.000000000000000000e+02, 2.258490912219072300e+01, 9.063206800973610200e+00, 1.533561354583372349e+01, 2.258365188343240604e+01, 4.530006952619712202e+00, 4.521516906298882255e+00, 5.456236282042856711e-01
3.010000000000000000e+02, 2.256653884726560833e+01, 9.054570846583663624e+00, 1.528776720669516997e+01, 2.256528240928196638e+01, 4.455018208635175725e+00, 4.497195259175151172e+00, 5.183463450801701899e-01
3.020000000000000000e+02, 2.254824703891770454e+01, 9.045970440087115705e+00, 1.523905841781137838e+01, 2.254699156192030784e+01, 4.381183144820155917e+00, 4.473713394886089212e+00, 5.326614803484907013e-01
3.030000000000000000e+02, 2.253003311344919624e+01, 9.037405308933742276e+00, 1.519031719801794722e+01, 2.252877875488342241e+01, 4.308746106174072388e+00, 4.449669274437582089e+00, 5.057267097671821476e-01
3.040000000000000000e+02, 2.251189649314430596e+01, 9.028875183536902327e+00, 1.514234843211947101e+01, 2.251064340772875383e+01, 4.237404868912642897e+00, 4.426386851478133266e+00, 5.149266803823238092e-01
3.050000000000000000e+02, 2.249383660619013980e+01, 9.020379797231752761e+00, 1.509591796229726235e+01, 2.249258494595542146e+01, 4.167161133571031684e+00, 4.402969517725318305e+00, 5.094728773681046485e-01
3.060000000000000000e+02, 2.247585288659885094e+01, 9.011918886234159487e+00, 1.505173943054945518e+01, 2.247460280092573015e+01, 4.097999720522015110e+00, 4.379434956338553064e+00, 4.866605676531091107e-01
3.070000000000000000e+02, 2.245794477413106804e+01, 9.003492189600335038e+00, 1.501046039907824259e+01, 2.245669640978799464e+01, 4.029903476206357027e+00, 4.356586623143915205e+00, 4.988341891014819729e-01
3.080000000000000000e+02, 2.244011171422057771e+01, 8.995099449187138774e+00, 1.497264725201297253e+01, 2.243886521540060386e+01, 3.962931005805623741e+00, 4.333322141069475997e+00, 4.765502940286659439e-01
3.090000000000000000e+02, 2.242235315790024686e+01, 8.986740409613071634e+00, 1.493876950756241939e+01, 2.242110866625735000e+01, 3.897054034310434290e+00, 4.310586106665263095e+00, 4.786335744975719897e-01
3.100000000000000000e+02, 2.240466856172911747e+01, 8.978414818219915716e+00, 1.490918509280775517e+01, 2.240342621641395127e+01, 3.832088358203920020e+00, 4.287604340872559483e+00, 4.568966587079298924e-01
3.110000000000000000e+02, 2.238705738772070575e+01, 8.970122425035025771e+00, 1.488412857559742797e+01, 2.238581732541579683e+01, 3.768378246343542681e+00, 4.265149118074917922e+00, 4.597078323312764336e-01
3.120000000000000000e+02, 2.236951910327244875e+01, 8.961862982734258409e+00, 1.486370418551252648e+01, 2.236828145822680369e+01, 3.705627212329828168e+00, 4.242807394172642077e+00, 4.630368012834447655e-01
3.130000000000000000e+02, 2.235205318109627370e+01, 8.953636246605523041e+00, 1.484788475294632981e+01, 2.235081808515947799e+01, 3.643728594898021811e+00, 4.220514065723860675e+00, 4.595983075774615623e-01
3.140000000000000000e+02, 2.233465909915029712e+01, 8.945441974512936767e+00, 1.483651668028609372e+01, 2.233342668180607760e+01, 3.583005276347524415e+00, 4.198210264886867549e+00, 4.477970830797258217e-01
3.150000000000000000e+02, 2.231733634057160032e+01, 8.937279926861583235e+00, 1.482933004935785704e+01, 2.231610672897086545e+01, 3.523293056890028474e+00, 4.176076758543370460e+00, 4.370761280768201140e-01
3.160000000000000000e+02, 2.230008439361008854e+01, 8.929149866562850590e+00, 1.482595226926070353e+01, 2.229885771260344640e+01, 3.464611532482810397e+00, 4.154209682735731768e+00, 4.376523110820302320e-01
3.170000000000000000e+02, 2.228290275156336619e+01, 8.921051559000355624e+00, 1.482592347439753944e+01, 2.228167912373319126e+01, 3.406642526964928308e+00, 4.132276266852942470e+00, 4.229992148957816278e-01
3.180000000000000000e+02, 2.226579091271270272e+01, 8.912984771996422140e+00, 1.482871222216169116e+01, 2.226457045840465199e+01, 3.349672116008965972e+00, 4.110739296513639118e+00, 4.288317540860930865e-01
3.190000000000000000e+02, 2.224874838025992574e+01, 8.904949275779113549e+00, 1.483373076988300987e+01, 2.224753121761404628e+01, 3.293653162424161174e+00, 4.089076960004216055e+00, 4.158175399760780100e-01
3.200000000000000000e+02, 2.223177466226539778e+01, 8.896944842949814358e+00, 1.484035006657541089e+01, 2.223056090724671208e+01, 3.238579130605736545e+00, 4.067599910423817633e+00, 4.073907899699616419e-01
3.210000000000000000e+02, 2.221486927158687052e+01, 8.888971248451332130e+00, 1.484791527798179622e+01, 2.221365903801554254e+01, 3.184267997883415635e+00, 4.046227695727777629e+00, 3.967049998825237789e-01
3.220000000000000000e+02, 2.219803172581937289e+01, 8.881028269536532349e+00, 1.485576293549007332e+01, 2.219682512540040875e+01, 3.130809146534348386e+00, 4.025115747499198982e+00, 3.974140073377895876e-01
3.230000000000000000e+02, 2.218126154723597665e+01, 8.873115685737479552e+00, 1.486324055657723520e+01, 2.218005868958849902e+01, 3.078468497763059641e+00, 4.003978185711822846e+00, 3.856760139351214645e-01
3.240000000000000000e+02, 2.216455826272953189e+01, 8.865233278835079389e+00, 1.486972888539076010e+01, 2.216335925541559959e+01, 3.026763661834707353e+00, 3.983128915723383567e+00, 3.878913618340144587e-01
3.250000000000000000e+02, 2.214792140375524454e+01, 8.857380832829218065e+00, 1.487466594724049074e+01, 2.214672635230829201e+01, 2.976000767766532107e+00, 3.962129969186612310e+00, 3.672836347909462229e-01
3.260000000000000000e+02, 2.213135050627419886e+01, 8.849558133909381397e+00, 1.487757117874469692e+01, 2.213015951422702088e+01, 2.925971087652965874e+00, 3.941659315982711576e+00, 3.804452775026507250e-01
3.270000000000000000e+02, 2.211484511069769709e+01, 8.841764970425744607e+00, 1.487806725935692498e+01, 2.211365827961006403e+01, 2.876888091495788835e+00, 3.920961293595676356e+00, 3.657059063976788038e-01
3.280000000000000000e+02, 2.209840476183250146e+01, 8.834001132860736405e+00, 1.487589711989654617e+01, 2.209722219131834464e+01, 2.828596877931588871e+00, 3.900454932900210281e+00, 3.549319421447598155e-01
3.290000000000000000e+02, 2.208202900882685427e+01, 8.826266413801054256e+00, 1.487093399633851298e+01, 2.208085079658108540e+01, 2.780998544419707841e+00, 3.880265275828323812e+00, 3.631855358881694862e-01
3.300000000000000000e+02, 2.206571740511737900e+01, 8.818560607910123750e+00, 1.486318324675556646e+01, 2.206454364694231884e+01, 2.734119517898220941e+00, 3.859891408441860960e+00, 3.436827805938680869e-01
3.310000000000000000e+02, 2.204946950837673469e+01, 8.810883511901005605e+00, 1.485277575788420812e+01, 2.204830029820817217e+01, 2.688066177797772127e+00, 3.840030797434304866e+00, 3.597921271217580652e-01
3.320000000000000000e+02, 2.203328488046210509e+01, 8.803234924509727222e+00, 1.483995388323915243e+01, 2.203212031039497631e+01, 2.642769022946016122e+00, 3.819921625291335943e+00, 3.439766636918952791e-01
3.330000000000000000e+02, 2.201716308736444105e+01, 8.795614646469045894e+00, 1.482505173941881971e+01, 2.201600324767815664e+01, 2.598228006251540378e+00, 3.800079964390973508e+00, 3.404850641516758980e-01
3.340000000000000000e+02, 2.200110369915847031e+01, 8.788022480482611698e+00, 1.480847217771557212e+01, 2.199994867834188739e+01, 2.554468708427772849e+00, 3.780319919033187759e+00, 3.351107333633677743e-01
3.350000000000000000e+02, 2.198510628995345684e+01, 8.780458231199558483e+00, 1.479066279070170076e+01, 2.198395617472949226e+01, 2.511293750397289415e+00, 3.760675287705711245e+00, 3.288090413637133058e-01
3.360000000000000000e+02, 2.196917043784470636e+01, 8.772921705189485664e+00, 1.477209296820313611e+01, 2.196802531319462659e+01, 2.468907196922769831e+00, 3.741162150859699942e+00, 3.250030978816080274e-01
3.370000000000000000e+02, 2.195329572486576453e+01, 8.765412710917823702e+00, 1.475323343075736560e+01, 2.195215567405313095e+01, 2.427213671232652192e+00, 3.721805558940827208e+00, 3.246185450376790071e-01
3.380000000000000000e+02, 2.193748173694137549e+01, 8.757931058721604600e+00, 1.473453902567133333e+01, 2.193634684153563441e+01, 2.386270873836033424e+00, 3.702606635439514626e+00, 3.296082706406884832e-01
3.390000000000000000e+02, 2.192172806384107986e+01, 8.750476560785594771e+00, 1.471643503711962708e+01, 2.192059840374088608e+01, 2.345908610437150266e+00, 3.683326127405947670e+00, 3.152749122547645055e-01
3.400000000000000000e+02, 2.190603429913355527e+01, 8.743049031118809822e+00, 1.469930693837297753e+01, 2.190490995258970131e+01, 2.306243101942891283e+00, 3.664219823411740240e+00, 3.066746695674812950e-01
3.410000000000000000e+02, 2.189040004014156082e+01, 8.735648285531388169e+00, 1.468349341362868188e+01, 2.188928108377967519e+01, 2.267164102125777347e+00, 3.645375540692767924e+00, 3.139023052507167177e-01
3.420000000000000000e+02, 2.187482488789762058e+01, 8.728274141611830572e+00, 1.466928252817310074e+01, 2.187371139674048948e+01, 2.228754920469937506e+00, 3.626414045090494032e+00, 2.983089015170948821e-01
3.430000000000000000e+02, 2.185930844710029675e+01, 8.720926418704582517e+00, 1.465691100617219078e+01, 2.185820049458990866e+01, 2.190996232009903011e+00, 3.607694135852157924e+00, 2.950841056279921437e-01
3.440000000000000000e+02, 2.184385032607112009e+01, 8.713604937887968305e+00, 1.464656655797515228e+01, 2.184274798409042972e+01, 2.153814304183690354e+00, 3.589111665800484907e+00, 2.968448123257803606e-01
3.450000000000000000e+02, 2.182845013671215639e+01, 8.706309521952464436e+00, 1.463839299875911948e+01, 2.182735347560652883e+01, 2.117368816173336832e+00, 3.570480818538178447e+00, 2.799487745353309576e-01
3.460000000000000000e+02, 2.181310749446417319e+01, 8.699039995379303392e+00, 1.463249750847537101e+01, 2.181201658306254743e+01, 2.081409060959471091e+00, 3.552127896211312752e+00, 2.831677285152779944e-01
3.470000000000000000e+02, 2.179782201826541410e+01, 8.691796184319407814e+00, 1.462895887426304142e+01, 2.179673692390119655e+01, 2.046033645344742968e+00, 3.533729330454976836e+00, 2.681855778040829752e-01
3.480000000000000000e+02, 2.178259333051098068e+01, 8.684577916572646217e+00, 1.462783507161189789e+01, 2.178151411904265444e+01, 2.011316771926002556e+00, 3.515673404901579424e+00, 2.810724472981355193e-01
3.490000000000000000e+02, 2.176742105701278973e+01, 8.677385021567399548e+00, 1.462916824729228615e+01, 2.176634779284422549e+01, 1.977217370480593095e+00, 3.497537022992852851e+00, 2.729914048978026031e-01
3.500000000000000000e+02, 2.175230482696008849e+01, 8.670217330340445727e+00, 1.463298521141843089e+01, 2.175123757306062799e+01, 1.943603373602294182e+00, 3.479501406714210265e+00, 2.634508108141380145e-01
3.510000000000000000e+02, 2.173724427288055594e+01, 8.663074675517147938e+00, 1.463929200773695172e+01, 2.173618309080479705e+01, 1.910525161016492168e+00, 3.461651536491201941e+00, 2.641629082384598370e-01
3.520000000000000000e+02, 2.172223903060196903e+01, 8.655956891291927136e+00, 1.464806199533624387e+01, 2.172118398050930210e+01, 1.878017261011222239e+00, 3.443873734776231377e+00, 2.613259494467875532e-01
3.530000000000000000e+02, 2.170728873921436985e+01, 8.648863813409056078e+00, 1.465921802636362159e+01, 2.170623987988825476e+01, 1.846022230650344653e+00, 3.426175438838401366e+00, 2.553690169750483241e-01
3.540000000000000000e+02, 2.169239304103280475e+01, 8.641795279143719810e+00, 1.467261054709894808e+01, 2.169135042989980278e+01, 1.814612812532200525e+00, 3.408615809558769083e+00, 2.542138142166411874e-01
3.550000000000000000e+02, 2.167755158156058215e+01, 8.634751127283365690e+00, 1.468799454667353643e+01, 2.167651527470912853e+01, 1.783653112883520686e+00, 3.391134823787723462e+00, 2.502084579211338311e-01
3.560000000000000000e+02, 2.166276400945305269e+01, 8.627731198109342969e+00, 1.470500900139097489e+01, 2.166173406165197690e+01, 1.753264416062898734e+00, 3.373766713235843984e+00, 2.477830909874498555e-01
3.570000000000000000e+02, 2.164802997648187244e+01, 8.620735333378791054e+00, 1.472316264618186210e+01, 2.164700644119870176e+01, 1.723359569844810313e+00, 3.356511635550310846e+00, 2.471206655176320932e-01
3.580000000000000000e+02, 2.163334913749980615e+01, 8.613763376306833308e+00, 1.474182948066044752e+01, 2.163233206691880284e+01, 1.693946188911287010e+00, 3.339329702552127799e+00, 2.432384544205520860e-01
3.590000000000000000e+02, 2.161872115040597819e+01, 8.606815171548999999e+00, 1.476025643380778618e+01, 2.161771059544597051e+01, 1.665021226966244328e+00, 3.322235416376723816e+00, 2.375548159123924974e-01
3.600000000000000000e+02, 2.160414567611165282e+01, 8.599890565183940794e+00, 1.477758422224601098e+01, 2.160314168644361033e+01, 1.636638472532617961e+00, 3.305259530681456503e+00, 2.349619717431843113e-01
3.610000000000000000e+02, 2.158962237850645138e+01, 8.592989404696361078e+00, 1.479288086691009951e+01, 2.158862500257084704e+01, 1.608702192186901359e+00, 3.288310200228105717e+00, 2.221615735208409825e-01
3.620000000000000000e+02, 2.157515092442505988e+01, 8.586111538960242484e+00, 1.480518582714562470e+01, 2.157416020944900126e+01, 1.581179715649659423e+00, 3.271548629401886288e+00, 2.219207243041516064e-01
3.630000000000000000e+02, 2.156073098361438767e+01, 8.579256818222289027e+00, 1.481356148515261850e+01, 2.155974697562853848e+01, 1.554122966272491801e+00, 3.254929284625514896e+00, 2.291912738637993385e-01
3.640000000000000000e+02, 2.154636222870117379e+01, 8.572425094085625474e+00, 1.481714791333508252e+01, 2.154538497255644103e+01, 1.527535491822764824e+00, 3.238272884533741625e+00, 2.168835699405460282e-01
3.650000000000000000e+02, 2.153204433516006233e+01, 8.565616219493719541e+00, 1.481521654129844734e+01, 2.153107387454407018e+01, 1.501400614186616300e+00, 3.221798160622496354e+00, 2.169523429988285956e-01
3.660000000000000000e+02, 2.151777698128206140e+01, 8.558830048714561656e+00, 1.480721848403836738e+01, 2.151681335873545109e+01, 1.475714099411510549e+00, 3.205389074433615981e+00, 2.133480340587512458e-01
3.670000000000000000e+02, 2.150355984814350663e+01, 8.552066437325056114e+00, 1.479282381378306610e+01, 2.150260310507596628e+01, 1.450389702204748943e+00, 3.189083106304776649e+00, 2.105608104583779339e-01
3.680000000000000000e+02, 2.148939261957538704e+01, 8.545325242195648485e+00, 1.477194884055996837e+01, 2.148844279628152876e+01, 1.425500233396860050e+00, 3.172876070375427293e+00, 2.092591391108039323e-01
3.690000000000000000e+02, 2.147527498213310793e+01, 8.538606321475162630e+00, 1.474476939608074666e+01, 2.147433211780811035e+01, 1.401105331646657959e+00, 3.156736374240567411e+00, 2.035380627658729680e-01
3.700000000000000000e+02, 2.146120662506666932e+01, 8.531909534575881082e+00, 1.471171909816778722e+01, 2.146027075782173554e+01, 1.377104356567469656e+00, 3.140706756553972578e+00, 2.008886342265655545e-01
3.710000000000000000e+02, 2.144718724029124246e+01, 8.525234742158815493e+00, 1.467347254541277835e+01, 2.144625840716886955e+01, 1.353483804165119375e+00, 3.124806979583998334e+00, 2.042391568889152242e-01
3.720000000000000000e+02, 2.143321652235812991e+01, 8.518581806119195576e+00, 1.463091431937998621e+01, 2.143229475934715822e+01, 1.330241485372752441e+00, 3.108963970650115538e+00, 2.027962786157211095e-01
3.730000000000000000e+02, 2.141929416842614131e+01, 8.511950589572183645e+00, 1.458509553777432721e+01, 2.141837951047663324e+01, 1.307406936685452381e+00, 3.093152585272141319e+00, 1.906656147706660420e-01
3.740000000000000000e+02, 2.140541987823333869e+01, 8.505340956838757904e+00, 1.453718049322193195e+01, 2.140451235927126206e+01, 1.284938563665920741e+00, 3.077519690555523546e+00, 1.939079559994842661e-01
3.750000000000000000e+02, 2.139159335406912987e+01, 8.498752773431837326e+00, 1.448838660467052719e+01, 2.139069300701087073e+01, 1.262855203715115948e+00, 3.061922919837998691e+00, 1.881986279149009400e-01
3.760000000000000000e+02, 2.137781430074680600e+01, 8.492185906042573507e+00, 1.443992145867206744e+01, 2.137692115751345412e+01, 1.241138623420999787e+00, 3.046421318031812042e+00, 1.832038220020902330e-01
3.770000000000000000e+02, 2.136408242557636683e+01, 8.485640222526850351e+00, 1.439292106345717315e+01, 2.136319651710787326e+01, 1.219779372317565169e+00, 3.031041113588036406e+00, 1.843270325944373345e-01
3.780000000000000000e+02, 2.135039743833774395e+01, 8.479115591891970283e+00, 1.434839350782801759e+01, 2.134951879460686897e+01, 1.198795491019081894e+00, 3.015736560621984808e+00, 1.834924025214207943e-01
3.790000000000000000e+02, 2.133675905125438632e+01, 8.472611884283539396e+00, 1.430717194642072698e+01, 2.133588770128048395e+01, 1.178139562918503191e+00, 3.000507868812409829e+00, 1.805329526769589021e-01
3.800000000000000000e+02, 2.132316697896716207e+01, 8.466128970972517820e+00, 1.426988019091176696e+01, 2.132230295082977989e+01, 1.157850956717647595e+00, 2.985341255047186948e+00, 1.730102508799791217e-01
3.810000000000000000e+02, 2.130962093850863681e+01, 8.459666724342467248e+00, 1.423691319218924001e+01, 2.130876425936095231e+01, 1.137950077856193953e+00, 2.970309081878979907e+00, 1.742797648644199282e-01
3.820000000000000000e+02, 2.129612064927765758e+01, 8.453225017876976111e+00, 1.420843343107842216e+01, 2.129527134535974753e+01, 1.118335925969779598e+00, 2.955349649946014345e+00, 1.740294644088133114e-01
3.830000000000000000e+02, 2.128266583301430259e+01, 8.446803726147249947e+00, 1.418438283055472127e+01, 2.128182392966623127e+01, 1.099057636590035747e+00, 2.940419748175750136e+00, 1.619415295454462167e-01
3.840000000000000000e+02, 2.126925621377511533e+01, 8.440402724799890066e+00, 1.416450843180618335e+01, 2.126842173544988768e+01, 1.080076905971950829e+00, 2.925650973412652789e+00, 1.656306058682432414e-01
3.850000000000000000e+02, 2.125589151790871156e+01, 8.434021890544832090e+00, 1.414839891567714858e+01, 2.125506448818502037e+01, 1.061447591629240739e+00, 2.910924869760536104e+00, 1.610219551964653106e-01
3.860000000000000000e+02, 2.124257147403165646e+01, 8.427661101143446132e+00, 1.413552824597610957e+01, 2.124175191562650511e+01, 1.043160985427007859e+00, 2.896303014374608242e+00, 1.605352044058211969e-01
3.870000000000000000e+02, 2.122929581300466850e+01, 8.421320235396823506e+00, 1.412530235097177034e+01, 2.122848374778584102e+01, 1.025124861960671652e+00, 2.881760195399821090e+00, 1.594624055503379434e-01
3.880000000000000000e+02, 2.121606426790916089e+01, 8.414999173134200205e+00, 1.411710486248571428e+01, 2.121525971690748236e+01, 1.007394640199589686e+00, 2.867289892150985953e+00, 1.563262977622097705e-01
3.890000000000000000e+02, 2.120287657402402814e+01, 8.408697795201559799e+00, 1.411033844784832425e+01, 2.120207955744553630e+01, 9.899862606412096477e-01, 2.852908024689337463e+00, 1.543518412353090952e-01
3.900000000000000000e+02, 2.118973246880277372e+01, 8.402415983450374881e+00, 1.410445909451144075e+01, 2.118894300604070224e+01, 9.728736450559469784e-01, 2.838627735803354479e+00, 1.572324574303146094e-01
3.910000000000000000e+02, 2.117663169185092187e+01, 8.396153620726526157e+00, 1.409900170546017328e+01, 2.117584980149753449e+01, 9.560563624579511144e-01, 2.824366152395800356e+00, 1.462482067372730399e-01
3.920000000000000000e+02, 2.116357398490370301e+01, 8.389910590859342321e+00, 1.409359639454717161e+01, 2.116279968476199613e+01, 9.395276784912098833e-01, 2.810239947382869641e+00, 1.472343382862591754e-01
3.930000000000000000e+02, 2.115055909180403759e+01, 8.383686778650821125e+00, 1.408797580797152094e+01, 2.114979239889927243e+01, 9.232660885671082340e-01, 2.796188609628836641e+00, 1.477806908828207533e-01
3.940000000000000000e+02, 2.113758675848078639e+01, 8.377482069864974790e+00, 1.408197454446941776e+01, 2.113682768907190379e+01, 9.072941619921497391e-01, 2.782202314252730346e+00, 1.445903475021737272e-01
3.950000000000000000e+02, 2.112465673292730273e+01, 8.371296351217329956e+00, 1.407552224339052493e+01, 2.112390530251817822e+01, 8.915824992303869045e-01, 2.768302566321692026e+00, 1.434828869529716777e-01
3.960000000000000000e+02, 2.111176876518022283e+01, 8.365129510364566201e+00, 1.406863213772856724e+01, 2.111102498853077591e+01, 8.761278747755456564e-01, 2.754477655897648702e+00, 1.413632519599624382e-01
3.970000000000000000e+02, 2.109892260729853675e+01, 8.358981435894303758e+00, 1.406138684647398840e+01, 2.109818649843571592e+01, 8.609612890018919495e-01, 2.740724867325956104e+00, 1.381477938557235940e-01
3.980000000000000000e+02, 2.108611801334293290e+01, 8.352852017315010258e+00, 1.405392295571832051e+01, 2.108538958557156207e+01, 8.460214644394746797e-01, 2.727047235001475833e+00, 1.338525957692406065e-01
3.990000000000000000e+02, 2.107335473935538417e+01, 8.346741145046060240e+00, 1.404641557965412346e+01, 2.107263400526885988e+01, 8.313328161728696930e-01, 2.713479742911648174e+00, 1.383863885602460986e-01
4.000000000000000000e+02, 2.106063254333899692e+01, 8.340648710407924327e+00, 1.403906367897422136e+01, 2.105991951482986835e+01, 8.169061206044940793e-01, 2.699946320963192203e+00, 1.321850185394016775e-01
4.010000000000000000e+02, 2.104795118523811581e+01, 8.334574605612480980e+00, 1.403207652047564302e+01, 2.104724587350852616e+01, 8.027373713359183816e-01, 2.686508168994141244e+00, 1.307458244248548285e-01
4.020000000000000000e+02, 2.103531042691867725e+01, 8.328518723753470354e+00, 1.402566134984939694e+01, 2.103461284249065599e+01, 7.888043587225155306e-01, 2.673133173238380511e+00, 1.261246120621408451e-01
4.030000000000000000e+02, 2.102271003214877965e+01, 8.322480958797063622e+00, 1.402001216018451224e+01, 2.102202018487444590e+01, 7.751090623067682372e-01, 2.659862028762086439e+00, 1.291188679737362011e-01
4.040000000000000000e+02, 2.101014976657954136e+01, 8.316461205572569071e+00, 1.401529938633036920e+01, 2.100946766565114388e+01, 7.616408380840935521e-01, 2.646644061578374174e+00, 1.267872870931151807e-01
4.050000000000000000e+02, 2.099762939772614700e+01, 8.310459359763250120e+00, 1.401166042868523043e+01, 2.099695505168599041e+01, 7.483972146367307010e-01, 2.633499992282241298e+00, 1.239310026724160241e-01
4.060000000000000000e+02, 2.098514869494916013e+01, 8.304475317897271225e+00, 1.400919107583359846e+01, 2.098448211169942468e+01, 7.353978820402538030e-01, 2.620440569253476681e+00, 1.244122991768748382e-01
4.070000000000000000e+02, 2.097270742943605981e+01, 8.298508977338768133e+00, 1.400793810523004268e+01, 2.097204861624846117e+01, 7.226107951703069077e-01, 2.607446618523625137e+00, 1.227796472864838701e-01
4.080000000000000000e+02, 2.096030537418298678e+01, 8.292560236279012287e+00, 1.400789354002544052e+01, 2.095965433770834707e+01, 7.100503401090748623e-01, 2.594509998247769289e+00, 1.166298767282502313e-01
4.090000000000000000e+02, 2.094794230397672408e+01, 8.286628993727733317e+00, 1.400899117633739976e+01, 2.094729905025441496e+01, 6.976743986098570272e-01, 2.581671100199679714e+00, 1.177156641862976277e-01
4.100000000000000000e+02, 2.093561799537690504e+01, 8.280715149504505490e+00, 1.401110602826488893e+01, 2.093498252984417007e+01, 6.855143765542834888e-01, 2.568891969256724028e+00, 1.157033339438461594e-01
4.110000000000000000e+02, 2.092333222669843096e+01, 8.274818604230294028e+00, 1.401405724478634340e+01, 2.092270455419957642e+01, 6.735825459133117921e-01, 2.556189501924314822e+00, 1.147356363986499345e-01
4.120000000000000000e+02, 2.091108477799408760e+01, 8.268939259319068924e+00, 1.401761483142228215e+01, 2.091046490278959524e+01, 6.618565724693836749e-01, 2.543564753071789308e+00, 1.164184168855910417e-01
4.130000000000000000e+02, 2.089887543103740342e+01, 8.263077016969562649e+00, 1.402151017956920853e+01, 2.089826335681288683e+01, 6.503184336179412828e-01, 2.530979574844820057e+00, 1.082716646714922265e-01
4.140000000000000000e+02, 2.088670396930567819e+01, 8.257231780157111345e+00, 1.402545000569251243e+01, 2.088609969918076104e+01, 6.389838859211861566e-01, 2.518485413096171577e+00, 1.064452035219303067e-01
4.150000000000000000e+02, 2.087457017796325331e+01, 8.251403452625615031e+00, 1.402913288240717016e+01, 2.087397371450031258e+01, 6.278404422835432985e-01, 2.506075398194648418e+00, 1.095530018471871786e-01
4.160000000000000000e+02, 2.086247384384494907e+01, 8.245591938879593741e+00, 1.403226716156480691e+01, 2.086188518905777300e+01, 6.168936691272216555e-01, 2.493714731351824199e+00, 1.064683372570627840e-01
4.170000000000000000e+02, 2.085041475543972567e+01, 8.239797144176352006e+00, 1.403458880222499872e+01, 2.084983391080202608e+01, 6.061291099163013119e-01, 2.481422989545040814e+00, 1.028399498892991343e-01
4.180000000000000000e+02, 2.083839270287452550e+01, 8.234018974518241052e+00, 1.403587747159494015e+01, 2.083781966932838969e+01, 5.955480509925533683e-01, 2.469222473418694719e+00, 1.072519799873011409e-01
4.190000000000000000e+02, 2.082640747789831437e+01, 8.228257336645013353e+00, 1.403596931751405386e+01, 2.082584225586250781e+01, 5.851623689580509602e-01, 2.457068071752020799e+00, 1.044368337697288845e-01
4.200000000000000000e+02, 2.081445887386631100e+01, 8.222512138026290884e+00, 1.403476503007368059e+01, 2.081390146324451251e+01, 5.749257780478240765e-01, 2.444982020949695745e+00, 1.016685236498156841e-01
4.210000000000000000e+02, 2.080254668572440124e+01, 8.216783286854120405e+00, 1.403223220841055330e+01, 2.080199708591329966e+01, 5.648711620213435758e-01, 2.432964871078830971e+00, 9.958013823954069144e-02
4.220000000000000000e+02, 2.079067070999374067e+01, 8.211070692035612240e+00, 1.402840159460984992e+01, 2.079012891989106038e+01, 5.550006142512725615e-01, 2.421014798493315467e+00, 9.758971774380766073e-02
4.230000000000000000e+02, 2.077883074475553116e+01, 8.205374263185696293e+00, 1.402335737684389905e+01, 2.077829676276795112e+01, 5.453110598020549649e-01, 2.409133019431938472e+00, 9.634424347115841392e-02
4.240000000000000000e+02, 2.076702658963600712e+01, 8.199693910619950898e+00, 1.401722242827356446e+01, 2.076650041368694843e+01, 5.357719398989544413e-01, 2.397313798522937134e+00, 9.390556899303456606e-02
4.250000000000000000e+02, 2.075525804579154610e+01, 8.194029545347527588e+00, 1.401013995673397439e+01, 2.075473967332889913e+01, 5.263863860983625242e-01, 2.385566489066458296e+00, 9.370261399878723751e-02
4.260000000000000000e+02, 2.074352491589398895e+01, 8.188381079064173562e+00, 1.400225351206055890e+01, 2.074301434389774101e+01, 5.171828218782290598e-01, 2.373892372383023197e+00, 9.677641312215144731e-02
4.270000000000000000e+02, 2.073182700411614121e+01, 8.182748424145323440e+00, 1.399368756290023263e+01, 2.073132422910587991e+01, 5.081411160775037850e-01, 2.362265137201672527e+00, 9.325641047637621417e-02
4.280000000000000000e+02, 2.072016411611741304e+01, 8.177131493639295812e+00, 1.398453086494509989e+01, 2.071966913415976563e+01, 4.992427980269236176e-01, 2.350702199986340002e+00, 8.939171722131165898e-02
4.290000000000000000e+02, 2.070853605902964034e+01, 8.171530201260566173e+00, 1.397482458160978602e+01, 2.070804886574559944e+01, 4.904909640726092812e-01, 2.339206285005432040e+00, 8.684793722013359196e-02
4.300000000000000000e+02, 2.069694264144309415e+01, 8.165944461383130459e+00, 1.396455660772148200e+01, 2.069646323201525462e+01, 4.818996845363821002e-01, 2.327777332079780326e+00, 8.552995456585955891e-02
4.310000000000000000e+02, 2.068538367339259310e+01, 8.160374189033932524e+00, 1.395366284538568280e+01, 2.068491204257231075e+01, 4.734629056988792217e-01, 2.316419132840624506e+00, 8.761971054640906031e-02
4.320000000000000000e+02, 2.067385896634384679e+01, 8.154819299886399975e+00, 1.394203537714476759e+01, 2.067339510845829054e+01, 4.651541893009408790e-01, 2.305111389266255806e+00, 8.459427185510592917e-02
4.330000000000000000e+02, 2.066236833317990218e+01, 8.149279710254043962e+00, 1.392953667954863128e+01, 2.066191224213902800e+01, 4.569860793534867849e-01, 2.293870375272042406e+00, 8.329592483578794615e-02
4.340000000000000000e+02, 2.065091158818778894e+01, 8.143755337084138901e+00, 1.391601832458588817e+01, 2.065046325749120371e+01, 4.489721128093051017e-01, 2.282690014989308569e+00, 8.147528799125502985e-02
4.350000000000000000e+02, 2.063948854704527136e+01, 8.138246097951478575e+00, 1.390134211431774958e+01, 2.063904796978904699e+01, 4.410977134813395262e-01, 2.271577213024847275e+00, 8.224958080466135413e-02
4.360000000000000000e+02, 2.062809902680779572e+01, 8.132751911052228166e+00, 1.388540134274247073e+01, 2.062766619569116244e+01, 4.333586117722322828e-01, 2.260521351837894599e+00, 8.127783968898233402e-02
4.370000000000000000e+02, 2.061674284589555839e+01, 8.127272695197818919e+00, 1.386813989877307129e+01, 2.061631775322754123e+01, 4.257463819891575407e-01, 2.249524591921416850e+00, 7.945689996289860557e-02
4.380000000000000000e+02, 2.060541982408074091e+01, 8.121808369808944050e+00, 1.384956719880602982e+01, 2.060500246178668604e+01, 4.182697714482144780e-01, 2.238588321299454176e+00, 7.756207098509296238e-02
4.390000000000000000e+02, 2.059412978247487302e+01, 8.116358854909620391e+00, 1.382976741946813704e+01, 2.059372014210291013e+01, 4.109286169360707452e-01, 2.227719680107150602e+00, 7.924437062185039904e-02
4.400000000000000000e+02, 2.058287254351635909e+01, 8.110924071121319301e+00, 1.380890212261792449e+01, 2.058247061624376784e+01, 4.037066926567217107e-01, 2.216898409367971112e+00, 7.528949933603724942e-02
4.410000000000000000e+02, 2.057164793095812882e+01, 8.105503939657166868e+00, 1.378720604781069881e+01, 2.057125370759762717e+01, 3.966124932996274999e-01, 2.206142068178963633e+00, 7.360719121257434938e-02
4.420000000000000000e+02, 2.056045576985541601e+01, 8.100098382316232914e+00, 1.376497651547768086e+01, 2.056006924086139875e+01, 3.896371576362267497e-01, 2.195448595249221313e+00, 7.408905335489408828e-02
4.430000000000000000e+02, 2.054929588655372541e+01, 8.094707321477851991e+00, 1.374255746980610127e+01, 2.054891704202836422e+01, 3.827810715175657408e-01, 2.184811013402301327e+00, 7.319021714870713180e-02
4.440000000000000000e+02, 2.053816810867688503e+01, 8.089330680096056270e+00, 1.372031964190479769e+01, 2.053779693837619647e+01, 3.760457284419844171e-01, 2.174227306155278150e+00, 7.000925556053842758e-02
4.450000000000000000e+02, 2.052707226511524041e+01, 8.083968381694049299e+00, 1.369863859808542017e+01, 2.052670875845507581e+01, 3.694270173261298140e-01, 2.163710668292982309e+00, 7.140021666369696096e-02
4.460000000000000000e+02, 2.051600818601401244e+01, 8.078620350358745483e+00, 1.367787254136113972e+01, 2.051565233207593408e+01, 3.629250045004850933e-01, 2.153247178692511810e+00, 7.081499576814472008e-02
4.470000000000000000e+02, 2.050497570276174741e+01, 8.073286510735385946e+00, 1.365834166165507213e+01, 2.050462749029887277e+01, 3.565348163520580815e-01, 2.142838571566785255e+00, 6.873127947071097643e-02
4.480000000000000000e+02, 2.049397464797891999e+01, 8.067966788022221891e+00, 1.364031060314614052e+01, 2.049363406542166643e+01, 3.502588858961988572e-01, 2.132489463360538906e+00, 6.813842806506908989e-02
4.490000000000000000e+02, 2.048300485550666039e+01, 8.062661107965240603e+00, 1.362397526982680773e+01, 2.048267189096841889e+01, 3.440882261030820399e-01, 2.122198812106787180e+00, 6.856824456137487755e-02
4.500000000000000000e+02, 2.047206616039558469e+01, 8.057369396852974930e+00, 1.360945476509651542e+01, 2.047174080167833665e+01, 3.380253349718086997e-01, 2.111957774413289357e+00, 6.552467586990992632e-02
4.510000000000000000e+02, 2.046115839889478139e+01, 8.052091581511367835e+00, 1.359678880365566833e+01, 2.046084063349461601e+01, 3.320630470809627921e-01, 2.101779571767011578e+00, 6.602109561640172319e-02
4.520000000000000000e+02, 2.045028140844091169e+01, 8.046827589298695571e+00, 1.358594048788085829e+01, 2.044997122355349362e+01, 3.262137612148159893e-01, 2.091657521649476159e+00, 6.730976238474399576e-02
4.530000000000000000e+02, 2.043943502764739506e+01, 8.041577348100551248e+00, 1.357680394386449052e+01, 2.043913241017336091e+01, 3.204601154639885041e-01, 2.081583054331900495e+00, 6.408491529676857423e-02
4.540000000000000000e+02, 2.042861909629377593e+01, 8.036340786324890573e+00, 1.356921599266227041e+01, 2.042832403284404919e+01, 3.148033040662686632e-01, 2.071566566142617472e+00, 6.265037014479665767e-02
4.550000000000000000e+02, 2.041783345531514726e+01, 8.031117832897132658e+00, 1.356297080732232274e+01, 2.041754593221619629e+01, 3.092463149831356506e-01, 2.061608636315522602e+00, 6.349485851912671508e-02
4.560000000000000000e+02, 2.040707794679173759e+01, 8.025908417255323002e+00, 1.355783638230737509e+01, 2.040679795009075193e+01, 3.037883040897737530e-01, 2.051703242196421861e+00, 6.366960761639438304e-02
4.570000000000000000e+02, 2.039635241393856901e+01, 8.020712469345342654e+00, 1.355357161565130220e+01, 2.039607992940859305e+01, 2.984218672985670118e-01, 2.041846988490402026e+00, 6.075323637214953554e-02
4.580000000000000000e+02, 2.038565670109527517e+01, 8.015529919616191989e+00, 1.354994286482770605e+01, 2.038539171424024232e+01, 2.931561725688965891e-01, 2.032049072314451088e+00, 6.089005551373193742e-02
4.590000000000000000e+02, 2.037499065371598306e+01, 8.010360699015302899e+00, 1.354673896907612374e+01, 2.037473314977571803e+01, 2.879757275924257898e-01, 2.022300909341097963e+00, 5.882630072935733645e-02
4.600000000000000000e+02, 2.036435411835933706e+01, 8.005204738983941581e+00, 1.354378391538091897e+01, 2.036410408231446922e+01, 2.828902470596883489e-01, 2.012607767272938997e+00, 5.813308347056308362e-02
4.610000000000000000e+02, 2.035374694267862594e+01, 8.000061971452616660e+00, 1.354094654316727464e+01, 2.035350435925545654e+01, 2.778961548927577629e-01, 2.002966714461819286e+00, 5.706477885633359781e-02
4.620000000000000000e+02, 2.034316897541200220e+01, 7.994932328836595659e+00, 1.353814691534452130e+01, 2.034293382908728631e+01, 2.729765837465483735e-01, 1.993379949479503033e+00, 5.744856592094998993e-02
4.630000000000000000e+02, 2.033262006637282582e+01, 7.989815744031425915e+00, 1.353535921335130965e+01, 2.033239234137851881e+01, 2.681529662175063944e-01, 1.983841397406524543e+00, 5.530120031789399065e-02
4.640000000000000000e+02, 2.032210006644009681e+01, 7.984712150408531883e+00, 1.353261122631851165e+01, 2.032187974676801900e+01, 2.634078797621903223e-01, 1.974358093014818794e+00, 5.558485904738878769e-02
4.650000000000000000e+02, 2.031160882754900143e+01, 7.979621481810862171e+00, 1.352998068723839786e+01, 2.031139589695545311e+01, 2.587460111926941919e-01, 1.964923241808174792e+00, 5.398985293448282929e-02
4.660000000000000000e+02, 2.030114620268155790e+01, 7.974543672548575657e+00, 1.352758885356742802e+01, 2.030094064469186321e+01, 2.541668621941312045e-01, 1.955541382906686110e+00, 5.367662794564447004e-02
4.670000000000000000e+02, 2.029071204585735799e+01, 7.969478657394787113e+00, 1.352559183164491508e+01, 2.029051384377035561e+01, 2.496685382019257216e-01, 1.946208023453269709e+00, 5.193928722090952049e-02
4.680000000000000000e+02, 2.028030621212440465e+01, 7.964426371581357245e+00, 1.352417020387863289e+01, 2.028011534901689217e+01, 2.452467701227771246e-01, 1.936927322035822074e+00, 5.160940266156144318e-02
4.690000000000000000e+02, 2.026992855755007028e+01, 7.959386750794725351e+00, 1.352351753943704615e+01, 2.026974501628116343e+01, 2.409012320173210819e-01, 1.927697296216995371e+00, 5.202979067928680673e-02
4.700000000000000000e+02, 2.025957893921210484e+01, 7.954359731171805947e+00, 1.352382836139324063e+01, 2.025940270242756824e+01, 2.366349743253899907e-01, 1.918512822794617767e+00, 4.902444642481415538e-02
4.710000000000000000e+02, 2.024925721518980737e+01, 7.949345249295911131e+00, 1.352528611614856580e+01, 2.024908826532630002e+01, 2.324421923757112596e-01, 1.909383994613630398e+00, 5.079665271941507382e-02
4.720000000000000000e+02, 2.023896324455522233e+01, 7.944343242192733356e+00, 1.352805165477275295e+01, 2.023880156384451823e+01, 2.283271454447044213e-01, 1.900299519049608810e+00, 4.893738246423475630e-02
4.730000000000000000e+02, 2.022869688736446747e+01, 7.939353647326369057e+00, 1.353225269861616908e+01, 2.022854245783759097e+01, 2.242788900555968967e-01, 1.891266335664988807e+00, 4.883353474584110204e-02
4.740000000000000000e+02, 2.021845800464914689e+01, 7.934376402595384015e+00, 1.353797472698114746e+01, 2.021831080814048320e+01, 2.203004402062826161e-01, 1.882279256654638022e+00, 4.681035756523753422e-02
4.750000000000000000e+02, 2.020824645840786715e+01, 7.929411446328932911e+00, 1.354525369134534785e+01, 2.020810647655917691e+01, 2.163897745500737713e-01, 1.873344788723037668e+00, 4.814146157416580862e-02
4.760000000000000000e+02, 2.019806211159780318e+01, 7.924458717282905518e+00, 1.355407092213172149e+01, 2.019792932586223344e+01, 2.125506648422568756e-01, 1.864454538390677207e+00, 4.664173277461908934e-02
4.770000000000000000e+02, 2.018790482812639198e+01, 7.919518154636135066e+00, 1.356435054036957588e+01, 2.018777921977240553e+01, 2.087827410674775175e-01, 1.855613336836611893e+00, 4.591417609292765961e-02
4.780000000000000000e+02, 2.017777447284310810e+01, 7.914589697986634143e+00, 1.357595960710278860e+01, 2.017765602295835592e+01, 2.050776224166312167e-01, 1.846820256495519841e+00, 4.600339830631665350e-02
4.790000000000000000e+02, 2.016767091153129954e+01, 7.909673287347881221e+00, 1.358871112996942365e+01, 2.016755960102646483e+01, 2.014324867777138039e-01, 1.838073342267077859e+00, 4.513161763942913351e-02
4.800000000000000000e+02, 2.015759401090013725e+01, 7.904768863145143598e+00, 1.360236989662078066e+01, 2.015748982051270133e+01, 1.978518938062567012e-01, 1.829371665455581386e+00, 4.291317912355007563e-02
4.810000000000000000e+02, 2.014754363857663222e+01, 7.899876366211842971e+00, 1.361666092406514039e+01, 2.014744654887462261e+01, 1.943434163778985369e-01, 1.820719157106164054e+00, 4.273836297328305334e-02
4.820000000000000000e+02, 2.013751966309775199e+01, 7.894995737785962753e+00, 1.363128011553452978e+01, 2.013742965448340172e+01, 1.908890060313406800e-01, 1.812113097554101104e+00, 4.299118477756566636e-02
4.830000000000000000e+02, 2.012752195390260113e+01, 7.890126919506490033e+00, 1.364590652310364227e+01, 2.012743900661599028e+01, 1.874994237046285483e-01, 1.803551940316356683e+00, 4.195704081286744797e-02
4.840000000000000000e+02, 2.011755038132467277e+01, 7.885269853409903718e+00, 1.366021545013191840e+01, 2.011747447544732381e+01, 1.841683139956021564e-01, 1.795037201831316542e+00, 4.176165828011743630e-02
4.850000000000000000e+02, 2.010760481658423160e+01, 7.880424481926694646e+00, 1.367389151765870992e+01, 2.010753593204261946e+01, 1.808918928870042186e-01, 1.786566030409910466e+00, 3.949129476747882672e-02
4.860000000000000000e+02, 2.009768513178071458e+01, 7.875590747877926567e+00, 1.368664078361076086e+01, 2.009762324834976610e+01, 1.776732931918843239e-01, 1.778143121727292497e+00, 4.032019093982171926e-02
4.870000000000000000e+02, 2.008779119988524542e+01, 7.870768594471837964e+00, 1.369820105508485142e+01, 2.008773629719177833e+01, 1.745119182473214570e-01, 1.769762342930644161e+00, 3.831673211474845298e-02
4.880000000000000000e+02, 2.007792289473321645e+01, 7.865957965300474974e+00, 1.370834967301319551e+01, 2.007787495225934293e+01, 1.714076425957588301e-01, 1.761429179149639923e+00, 3.917991837055277704e-02
4.890000000000000000e+02, 2.006808009101694168e+01, 7.861158804336362493e+00, 1.371690826431266608e+01, 2.006803908810340431e+01, 1.683611255835729681e-01, 1.753139912310910598e+00, 3.965871004633653857e-02
4.900000000000000000e+02, 2.005826266427841276e+01, 7.856371055929215252e+00, 1.372374422747420475e+01, 2.005822858012788856e+01, 1.653604214065113875e-01, 1.744892878509161749e+00, 3.816182369019097131e-02
4.910000000000000000e+02, 2.004847049090206568e+01, 7.851594664802683532e+00, 1.372876901374809222e+01, 2.004844330458244173e+01, 1.624142364166912267e-01, 1.736690625166136703e+00, 3.747495037786904848e-02
4.920000000000000000e+02, 2.003870344810770376e+01, 7.846829576051124633e+00, 1.373193355388756487e+01, 2.003868313855527461e+01, 1.595229065075391139e-01, 1.728532780771773858e+00, 3.769942585605284141e-02
4.930000000000000000e+02, 2.002896141394343488e+01, 7.842075735136427639e+00, 1.373322142673658597e+01, 2.002894795996607513e+01, 1.566845416903489552e-01, 1.720417203293432618e+00, 3.676445953741361294e-02
4.940000000000000000e+02, 2.001924426727868678e+01, 7.837333087884853278e+00, 1.373264054296645575e+01, 2.001923764755899171e+01, 1.538936632357025824e-01, 1.712344211791041682e+00, 3.519329007393462438e-02
4.950000000000000000e+02, 2.000955188779731841e+01, 7.832601580483918191e+00, 1.373021420633686418e+01, 2.000955208089567705e+01, 1.511505754208932462e-01, 1.704315943475801953e+00, 3.563735883534184523e-02
4.960000000000000000e+02, 1.999988415599077740e+01, 7.827881159479312068e+00, 1.372597240909810701e+01, 1.999989114034843496e+01, 1.484558366893606318e-01, 1.696329575712272719e+00, 3.546551524604138472e-02
4.970000000000000000e+02, 1.999024095315134630e+01, 7.823171771771844085e+00, 1.371994412327548929e+01, 1.999025470709338137e+01, 1.458079533424438412e-01, 1.688385168384049839e+00, 3.468886790814115079e-02
4.980000000000000000e+02, 1.998062216136542446e+01, 7.818473364614425769e+00, 1.371215118279550005e+01, 1.998064266310373682e+01, 1.432095968390834084e-01, 1.680483326076059214e+00, 3.460497952112423503e-02
4.990000000000000000e+02, 1.997102766350693059e+01, 7.813785885609082271e+00, 1.370260413855214665e+01, 1.997105489114314381e+01, 1.406536275073734521e-01, 1.672622219578942193e+00, 3.307229575322250675e-02
5.000000000000000000e+02, 1.996145734323070897e+01, 7.809109282703996513e+00, 1.369130023981278832e+01, 1.996149127475905871e+01, 1.381439393185236730e-01, 1.664804705916978156e+00, 3.398559872993182213e-02
5.010000000000000000e+02, 1.995191108496604926e+01, 7.804443504190589742e+00, 1.367822348070100702e+01, 1.995195169827622550e+01, 1.356798817202685969e-01, 1.657026657895474209e+00, 3.267756035547866172e-02
5.020000000000000000e+02, 1.994238877391025966e+01, 7.799788498700620742e+00, 1.366334647487073539e+01, 1.994243604679020976e+01, 1.332571220170508663e-01, 1.649290635365263658e+00, 3.237041745168046936e-02
5.030000000000000000e+02, 1.993289029602227203e+01, 7.795144215203331228e+00, 1.364663380159543138e+01, 1.993294420616097185e+01, 1.308768731602571178e-01, 1.641595801976261315e+00, 3.256326925126529909e-02
5.040000000000000000e+02, 1.992341553801637843e+01, 7.790510603002607226e+00, 1.362804640893814323e+01, 1.992347606300654661e+01, 1.285429134806179985e-01, 1.633940837746940433e+00, 3.180496823464243339e-02
5.050000000000000000e+02, 1.991396438735596419e+01, 7.785887611734179536e+00, 1.360754666101027510e+01, 1.991403150469675509e+01, 1.262473106817874335e-01, 1.626326386863584439e+00, 3.117675041988049456e-02
5.060000000000000000e+02, 1.990453673224732256e+01, 7.781275191362849064e+00, 1.358510366485145937e+01, 1.990461041934698372e+01, 1.239920362425635109e-01, 1.618751974295190132e+00, 3.044399063511205386e-02
5.070000000000000000e+02, 1.989513246163356541e+01, 7.776673292179743235e+00, 1.356069859110385245e+01, 1.989521269581204166e+01, 1.217769829810147059e-01, 1.611217541071074066e+00, 2.973665669946837578e-02
5.080000000000000000e+02, 1.988575146518853387e+01, 7.772081864799599948e+00, 1.353432979245049950e+01, 1.988583822368005727e+01, 1.195994573377391068e-01, 1.603723606078406139e+00, 3.019769117044544815e-02
5.090000000000000000e+02, 1.987639363331082265e+01, 7.767500860158076392e+00, 1.350601760716322630e+01, 1.987648689326644913e+01, 1.174630741271001366e-01, 1.596267963920978916e+00, 2.914615955075000597e-02
5.100000000000000000e+02, 1.986705885711783637e+01, 7.762930229509097835e+00, 1.347580879841771484e+01, 1.986715859560795749e+01, 1.153624082302453918e-01, 1.588851978619852723e+00, 2.858435845554056082e-02
5.110000000000000000e+02, 1.985774702843990980e+01, 7.758369924422214403e+00, 1.344378061505545396e+01, 1.985785322245671480e+01, 1.132973862438080570e-01, 1.581475585749199775e+00, 2.903390429085096758e-02
5.120000000000000000e+02, 1.984845803981447432e+01, 7.753819896780006715e+00, 1.341004446374878256e+01, 1.984857066627440503e+01, 1.112722396157470039e-01, 1.574136533804699756e+00, 2.741372606757648198e-02
5.130000000000000000e+02, 1.983919178448032028e+01, 7.749280098775497727e+00, 1.337474915876601322e+01, 1.983931082022645853e+01, 1.092814824404522711e-01, 1.566837375976624758e+00, 2.776137112783658503e-02
5.140000000000000000e+02, 1.982994815637185937e+01, 7.744750482909609879e+00, 1.333808367037144649e+01, 1.983007357817630734e+01, 1.073264063442521815e-01, 1.559575808526173502e+00, 2.717314221700705898e-02
5.150000000000000000e+02, 1.982072705011348646e+01, 7.740231001988632897e+00, 1.330027923539256740e+01, 1.982085883467969722e+01, 1.054054434701730547e-01, 1.552352589442578479e+00, 2.692448521617812895e-02
5.160000000000000000e+02, 1.981152836101398762e+01, 7.735721609121729792e+00, 1.326161063373452009e+01, 1.981166648497907445e+01, 1.035194751376539990e-01, 1.545166762857422826e+00, 2.606005302683245262e-02
5.170000000000000000e+02, 1.980235198506098371e+01, 7.731222257718456170e+00, 1.322239638265307349e+01, 1.980249642499798668e+01, 1.016648784926481724e-01, 1.538019275116838447e+00, 2.621953728596124883e-02
5.180000000000000000e+02, 1.979319781891544494e+01, 7.726732901486318639e+00, 1.318299756568529091e+01, 1.979334855133557980e+01, 9.984546366725782773e-02, 1.530908650944499572e+00, 2.569350511971994072e-02
5.190000000000000000e+02, 1.978406575990627303e+01, 7.722253494428346521e+00, 1.314381500339928799e+01, 1.978422276126112322e+01, 9.805693192900341582e-02, 1.523835331686043792e+00, 2.518712132010585136e-02
5.200000000000000000e+02, 1.977495570602488684e+01, 7.717783990840691111e+00, 1.310528449524391981e+01, 1.977511895270858844e+01, 9.630068472162277293e-02, 1.516799240008297689e+00, 2.530464721514658066e-02
5.210000000000000000e+02, 1.976586755591991817e+01, 7.713324345310255126e+00, 1.306786992063470620e+01, 1.976603702427130926e+01, 9.457348364103680682e-02, 1.509799155458067421e+00, 2.404754731249908115e-02
5.220000000000000000e+02, 1.975680120889191826e+01, 7.708874512712339033e+00, 1.303205408545842481e+01, 1.975697687519664569e+01, 9.287839616771072226e-02, 1.502836545225403331e+00, 2.447774729638813040e-02
5.230000000000000000e+02, 1.974775656488813524e+01, 7.704434448208312247e+00, 1.299832733654873351e+01, 1.974793840538074718e+01, 9.121262062530349768e-02, 1.495909611605387379e+00, 2.379273550883273178e-02
5.240000000000000000e+02, 1.973873352449733432e+01, 7.700004107243313634e+00, 1.296717413615160019e+01, 1.973892151536332307e+01, 8.957844615792366627e-02, 1.489019139747815634e+00, 2.374718630574876310e-02
5.250000000000000000e+02, 1.972973198894467117e+01, 7.695583445543964451e+00, 1.293905798049769018e+01, 1.972992610632251242e+01, 8.797151987303351850e-02, 1.482164291448872850e+00, 2.322376564381518904e-02
5.260000000000000000e+02, 1.972075186008660452e+01, 7.691172419116116821e+00, 1.291440524531374301e+01, 1.972095208006973976e+01, 8.639375437492399779e-02, 1.475345230605991542e+00, 2.291071288696151093e-02
5.270000000000000000e+02, 1.971179304040587255e+01, 7.686770984242613736e+00, 1.289358872552257473e+01, 1.971199933904469503e+01, 8.484461537135341846e-02, 1.468561671197345486e+00, 2.261002290661272285e-02
5.280000000000000000e+02, 1.970285543300651554e+01, 7.682379097481078389e+00, 1.287691178256789648e+01, 1.970306778631028521e+01, 8.332119042025108724e-02, 1.461813569403206614e+00, 2.274045586080503806e-02
5.290000000000000000e+02, 1.969393894160893055e+01, 7.677996715661723037e+00, 1.286459409689512157e+01, 1.969415732554770671e+01, 8.182621834112885351e-02, 1.455100064203522336e+00, 2.195316187056775906e-02
5.300000000000000000e+02, 1.968504347054498282e+01, 7.673623795885176513e+00, 1.285676002527444339e+01, 1.968526786105149284e+01, 8.035836985854764858e-02, 1.448422004508111094e+00, 2.230897323325818291e-02
5.310000000000000000e+02, 1.967616892475317769e+01, 7.669260295520340165e+00, 1.285343047110221271e+01, 1.967639929772468221e+01, 7.891569545671134334e-02, 1.441778088751442866e+00, 2.173063086798659310e-02
5.320000000000000000e+02, 1.966731520977385017e+01, 7.664906172202258894e+00, 1.285451899014699428e+01, 1.966755154107396564e+01, 7.749670694483024036e-02, 1.435168615406953618e+00, 2.110379592585282654e-02
5.330000000000000000e+02, 1.965848223174442211e+01, 7.660561383830018833e+00, 1.285983258690891518e+01, 1.965872449720492199e+01, 7.610412760845326752e-02, 1.428593399706697298e+00, 2.047530858582276986e-02
5.340000000000000000e+02, 1.964966989739468772e+01, 7.656225888564658355e+00, 1.286907733245830698e+01, 1.964991807281728597e+01, 7.473727240092356561e-02, 1.422052520321970048e+00, 2.045955901990936451e-02
5.350000000000000000e+02, 1.964087811404217732e+01, 7.651899644827104829e+00, 1.288186858688743719e+01, 1.964113217520027277e+01, 7.339549938563473541e-02, 1.415545214367530003e+00, 1.987008020911771450e-02
5.360000000000000000e+02, 1.963210678958750677e+01, 7.647582611296132704e+00, 1.289774527582543051e+01, 1.963236671222790264e+01, 7.207600411457472378e-02, 1.409071905509415634e+00, 1.998309809994774575e-02
5.370000000000000000e+02, 1.962335583250983007e+01, 7.643274746906335793e+00, 1.291618738633811247e+01, 1.962362159235444281e+01, 7.077991780272448186e-02, 1.402631980401391809e+00, 1.999168939399040626e-02
5.380000000000000000e+02, 1.961462515186228828e+01, 7.638976010846127096e+00, 1.293663564106309849e+01, 1.961489672460981737e+01, 6.950800241275348346e-02, 1.396225116000318289e+00, 1.955134291754819648e-02
5.390000000000000000e+02, 1.960591465726754734e+01, 7.634686362555748396e+00, 1.295851219744965377e+01, 1.960619201859511662e+01, 6.825836151112635308e-02, 1.389851356070241684e+00, 1.916384816572839697e-02
5.400000000000000000e+02, 1.959722425891332520e+01, 7.630405761725310931e+00, 1.298124120545097604e+01, 1.959750738447811713e+01, 6.703067005719665072e-02, 1.383510691896641553e+00, 1.928367635962010065e-02
5.410000000000000000e+02, 1.958855386754800421e+01, 7.626134168292843185e+00, 1.300426813383155711e+01, 1.958884273298884793e+01, 6.582494834564540931e-02, 1.377202406898241804e+00, 1.872954101723712725e-02
5.420000000000000000e+02, 1.957990339447626482e+01, 7.621871542442368863e+00, 1.302707692490679214e+01, 1.958019797541522777e+01, 6.464109334902909398e-02, 1.370926888577708613e+00, 1.873850539531556059e-02
5.430000000000000000e+02, 1.957127275155475132e+01, 7.617617844601991095e+00, 1.304920423701532073e+01, 1.957157302359868467e+01, 6.347721277276627272e-02, 1.364683594855248039e+00, 1.863468219523410629e-02
5.440000000000000000e+02, 1.956266185118780498e+01, 7.613373035442007719e+00, 1.307025025893018189e+01, 1.956296778992986773e+01, 6.233417525886381788e-02, 1.358472264562486931e+00, 1.809221185060897255e-02
5.450000000000000000e+02, 1.955407060632322214e+01, 7.609137075873033673e+00, 1.308988580853454309e+01, 1.955438218734438749e+01, 6.121195312368513802e-02, 1.352292983934504145e+00, 1.788196102913692728e-02
5.460000000000000000e+02, 1.954549893044803355e+01, 7.604909927044153584e+00, 1.310785564195960262e+01, 1.954581612931857748e+01, 6.010956153160743748e-02, 1.346145123782432007e+00, 1.678556673589545745e-02
5.470000000000000000e+02, 1.953694673758434774e+01, 7.600691550341076130e+00, 1.312397808757022410e+01, 1.953726952986531629e+01, 5.902783492616043431e-02, 1.340029496395831021e+00, 1.736283701966832849e-02
5.480000000000000000e+02, 1.952841394228523697e+01, 7.596481907384323051e+00, 1.313814127632414852e+01, 1.952874230352987084e+01, 5.796437820567583443e-02, 1.333944924344644845e+00, 1.718093219314197062e-02
5.490000000000000000e+02, 1.951990045963063380e+01, 7.592280960027419034e+00, 1.315029636587353856e+01, 1.952023436538579304e+01, 5.692013431964784709e-02, 1.327891512793273998e+00, 1.682834943338589254e-02
5.500000000000000000e+02, 1.951140620522328817e+01, 7.588088670355116250e+00, 1.316044825356038039e+01, 1.951174563103084481e+01, 5.589438562880327116e-02, 1.321869059238339084e+00, 1.633167996846104572e-02
5.510000000000000000e+02, 1.950293109518474921e+01, 7.583905000681618880e+00, 1.316864434798147343e+01, 1.950327601658296217e+01, 5.488768698250658107e-02, 1.315877604958764602e+00, 1.620797048618473346e-02
5.520000000000000000e+02, 1.949447504615139337e+01, 7.579729913548836073e+00, 1.317496202457256693e+01, 1.949482543867626561e+01, 5.389817716248012508e-02, 1.309916772733944246e+00, 1.601164826385304343e-02
5.530000000000000000e+02, 1.948603797527048442e+01, 7.575563371724644668e+00, 1.317949543041871507e+01, 1.948639381445708807e+01, 5.292674170241880305e-02, 1.303986510845833502e+00, 1.599456761288218370e-02
5.540000000000000000e+02, 1.947761980019627259e+01, 7.571405338201175894e+00, 1.318234232732393707e+01, 1.947798106158006348e+01, 5.197196399343743251e-02, 1.298086461389150514e+00, 1.575861550526943752e-02
5.550000000000000000e+02, 1.946922043908611144e+01, 7.567255776193108296e+00, 1.318359166736604138e+01, 1.946958709820422229e+01, 5.103442103540961616e-02, 1.292216485973918694e+00, 1.527382159879406981e-02
5.560000000000000000e+02, 1.946083981059664580e+01, 7.563114649135984635e+00, 1.318331257684000590e+01, 1.946121184298915097e+01, 5.011390119040466662e-02, 1.286376594755564096e+00, 1.516485782174927313e-02
5.570000000000000000e+02, 1.945247783388000684e+01, 7.558981920684540334e+00, 1.318154537683073357e+01, 1.945285521509117288e+01, 4.920967438946057676e-02, 1.280566523050883809e+00, 1.509812550768715490e-02
5.580000000000000000e+02, 1.944413442858002838e+01, 7.554857554711051471e+00, 1.317829518651497267e+01, 1.944451713415956462e+01, 4.832165358104700825e-02, 1.274786120445078774e+00, 1.521994098435279150e-02
5.590000000000000000e+02, 1.943580951482855212e+01, 7.550741515303692530e+00, 1.317352853592881345e+01, 1.943619752033280434e+01, 4.744985737146982518e-02, 1.269034925095776867e+00, 1.459222909677781836e-02
5.600000000000000000e+02, 1.942750301324170792e+01, 7.546633766764913709e+00, 1.316717325943566586e+01, 1.942789629423484854e+01, 4.659364776253813178e-02, 1.263313173579223347e+00, 1.442343203020659929e-02
5.610000000000000000e+02, 1.941921484491626160e+01, 7.542534273609836859e+00, 1.315912175524844230e+01, 1.941961337697147982e+01, 4.575254385507349086e-02, 1.257620657339648007e+00, 1.463988940210178905e-02
5.620000000000000000e+02, 1.941094493142598054e+01, 7.538443000564652330e+00, 1.314923749058448976e+01, 1.941134869012662278e+01, 4.492618479671827564e-02, 1.251956942943398543e+00, 1.444289825600488138e-02
5.630000000000000000e+02, 1.940269319481804189e+01, 7.534359912565048667e+00, 1.313736442077706457e+01, 1.940310215575876640e+01, 4.411493936281208478e-02, 1.246321922567615204e+00, 1.391777971261449511e-02
5.640000000000000000e+02, 1.939445955760946561e+01, 7.530284974754645866e+00, 1.312333879074507159e+01, 1.939487369639734382e+01, 4.331833786639104761e-02, 1.240715646656077586e+00, 1.382124523343986576e-02
5.650000000000000000e+02, 1.938624394278358309e+01, 7.526218152483440171e+00, 1.310700261583924764e+01, 1.938666323503921163e+01, 4.253545382442353723e-02, 1.235137719734152428e+00, 1.336996145982525738e-02
5.660000000000000000e+02, 1.937804627378654132e+01, 7.522159411306279964e+00, 1.308821801170814325e+01, 1.937847069514512555e+01, 4.176675437077612130e-02, 1.229588252178618335e+00, 1.346855404301293413e-02
5.670000000000000000e+02, 1.936986647452382826e+01, 7.518108716981330986e+00, 1.306688147129250765e+01, 1.937029600063624457e+01, 4.101185221803697878e-02, 1.224066829641804466e+00, 1.332553401507345463e-02
5.680000000000000000e+02, 1.936170446935683742e+01, 7.514066035468578875e+00, 1.304293717816580411e+01, 1.936213907589068484e+01, 4.027041095832924189e-02, 1.218573319867893856e+00, 1.295242459134229862e-02
5.690000000000000000e+02, 1.935356018309946080e+01, 7.510031332928330805e+00, 1.301638850026199989e+01, 1.935399984574009125e+01, 3.954231175338748794e-02, 1.213107744403262300e+00, 1.303114534371751544e-02
5.700000000000000000e+02, 1.934543354101471380e+01, 7.506004575719734895e+00, 1.298730692191692881e+01, 1.934587823546625174e+01, 3.882740190292092303e-02, 1.207669676371690093e+00, 1.262560039514999330e-02
5.710000000000000000e+02, 1.933732446881138500e+01, 7.501985730399317376e+00, 1.295583783537349021e+01, 1.933777417079772221e+01, 3.812561435024085926e-02, 1.202259186786686307e+00, 1.248498578752308720e-02
5.720000000000000000e+02, 1.932923289264072508e+01, 7.497974763719523317e+00, 1.292220281180830987e+01, 1.932968757790650116e+01, 3.743609274634652345e-02, 1.196876048785030289e+00, 1.245107617660614306e-02
5.730000000000000000e+02, 1.932115873909315340e+01, 7.493971642627285767e+00, 1.288669819038008590e+01, 1.932161838340472571e+01, 3.675889744216452593e-02, 1.191520017802375264e+00, 1.211659651339684791e-02
5.740000000000000000e+02, 1.931310193519500729e+01, 7.489976334262586022e+00, 1.284969004470678300e+01, 1.931356651434139948e+01, 3.609384045949910746e-02, 1.186191107788513444e+00, 1.215481352692779522e-02
5.750000000000000000e+02, 1.930506240840529486e+01, 7.485988805957052961e+00, 1.281160579310121861e+01, 1.930553189819913129e+01, 3.544073055968965241e-02, 1.180889005890590315e+00, 1.195907445343666851e-02
5.760000000000000000e+02, 1.929704008661252601e+01, 7.482009025232552624e+00, 1.277292289741620301e+01, 1.929751446289094829e+01, 3.479925422883897029e-02, 1.175613641927627295e+00, 1.183682648000739315e-02
5.770000000000000000e+02, 1.928903489813151140e+01, 7.478036959799802652e+00, 1.273415523426205453e+01, 1.928951413675708437e+01, 3.416902760665819355e-02, 1.170364779501700703e+00, 1.146478366593482560e-02
5.780000000000000000e+02, 1.928104677170022185e+01, 7.474072577556992947e+00, 1.269583781452143079e+01, 1.928153084856182176e+01, 3.355034787216013697e-02, 1.165142395505264439e+00, 1.132112719876168447e-02
5.790000000000000000e+02, 1.927307563647668331e+01, 7.470115846588430308e+00, 1.265851056990332424e+01, 1.927356452749037174e+01, 3.294281685427238177e-02, 1.159946263684239476e+00, 1.115232158270884101e-02
5.800000000000000000e+02, 1.926512142203588951e+01, 7.466166735163175971e+00, 1.262270192072280572e+01, 1.926561510314576608e+01, 3.234618216589742884e-02, 1.154776277394245820e+00, 1.106717550128967845e-02
5.810000000000000000e+02, 1.925718405836671465e+01, 7.462225211733710672e+00, 1.258891279325325918e+01, 1.925768250554576966e+01, 3.176024144253444814e-02, 1.149632290638387788e+00, 1.116417106506890043e-02
5.820000000000000000e+02, 1.924926347586890785e+01, 7.458291244934613040e+00, 1.255760167715927622e+01, 1.924976666511984291e+01, 3.118515716393011061e-02, 1.144513971473997582e+00, 1.057568241728439919e-02
5.830000000000000000e+02, 1.924135960535005907e+01, 7.454364803581231769e+00, 1.252917121487293350e+01, 1.924186751270611140e+01, 3.062003770689144741e-02, 1.139421528244050075e+00, 1.084356516079374930e-02
5.840000000000000000e+02, 1.923347237802263976e+01, 7.450445856668390654e+00, 1.250395670691297667e+01, 1.923398497954837438e+01, 3.006517496550352095e-02, 1.134354497742593004e+00, 1.065374218475647825e-02
5.850000000000000000e+02, 1.922560172550102564e+01, 7.446534373369093629e+00, 1.248221681054224952e+01, 1.922611899729312057e+01, 2.952037128920822345e-02, 1.129312840187207678e+00, 1.036410587108247371e-02
5.860000000000000000e+02, 1.921774757979857640e+01, 7.442630323033242234e+00, 1.246412661190420756e+01, 1.921826949798661488e+01, 2.898516800193286919e-02, 1.124296461630867716e+00, 1.025997105116094842e-02
5.870000000000000000e+02, 1.920990987332472955e+01, 7.438733675186367300e+00, 1.244977316875523421e+01, 1.921043641407193192e+01, 2.845947815742107950e-02, 1.119305162154203392e+00, 1.007059689244697159e-02
5.880000000000000000e+02, 1.920208853888211209e+01, 7.434844399528367731e+00, 1.243915355354418217e+01, 1.920261967838610673e+01, 2.794325329695878865e-02, 1.114338822130751971e+00, 9.866007939653505601e-03
5.890000000000000000e+02, 1.919428350966370189e+01, 7.430962465932268834e+00, 1.243217537322371236e+01, 1.919481922415724284e+01, 2.743658375737635310e-02, 1.109397407280842573e+00, 1.020203799257151170e-02
5.900000000000000000e+02, 1.918649471924997485e+01, 7.427087844442978870e+00, 1.242865969893244227e+01, 1.918703498500167726e+01, 2.693897598599515747e-02, 1.104480437255438874e+00, 9.460151450199179995e-03
5.910000000000000000e+02, 1.917872210160611957e+01, 7.423220505276069581e+00, 1.242834630064641743e+01, 1.917926689492114889e+01, 2.644991126082823704e-02, 1.099588173346053521e+00, 9.449631929260004018e-03
5.920000000000000000e+02, 1.917096559107923781e+01, 7.419360418816554059e+00, 1.243090104434660148e+01, 1.917151488830001327e+01, 2.597014255030063307e-02, 1.094720301635825566e+00, 9.511457202288528881e-03
5.930000000000000000e+02, 1.916322512239559828e+01, 7.415507555617689484e+00, 1.243592526871730364e+01, 1.916377889990248917e+01, 2.549893174119160014e-02, 1.089876599222002973e+00, 9.033542642353790258e-03
5.940000000000000000e+02, 1.915550063065790454e+01, 7.411661886399778965e+00, 1.244296691333897620e+01, 1.915605886486986975e+01, 2.503614878642165462e-02, 1.085057119758864319e+00, 9.093657060604411896e-03
5.950000000000000000e+02, 1.914779205134257012e+01, 7.407823382048991157e+00, 1.245153312137802537e+01, 1.914835471871784023e+01, 2.458172635707845527e-02, 1.080261580620889283e+00, 8.888360625870584189e-03
5.960000000000000000e+02, 1.914009932029704331e+01, 7.403992013616181644e+00, 1.246110398945240760e+01, 1.914066639733375652e+01, 2.413543413263057047e-02, 1.075489923163645445e+00, 8.834183425780543428e-03
5.970000000000000000e+02, 1.913242237373712840e+01, 7.400167752315736536e+00, 1.247114708959851548e+01, 1.913299383697397715e+01, 2.369736917422300346e-02, 1.070741979260286580e+00, 8.740347744278660277e-03
5.980000000000000000e+02, 1.912476114824437801e+01, 7.396350569524414276e+00, 1.248113234767515856e+01, 1.912533697426119872e+01, 2.326659533447824474e-02, 1.066017614771501476e+00, 8.616218547394874361e-03
5.990000000000000000e+02, 1.911711558076341788e+01, 7.392540436780205226e+00, 1.249054683362192719e+01, 1.911769574618184819e+01, 2.284379578215205153e-02, 1.061316713061775552e+00, 8.517018466005870508e-03
6.000000000000000000e+02, 1.910948560859940670e+01, 7.388737325781198351e+00, 1.249890900552883188e+01, 1.911007009008344326e+01, 2.242898414821967862e-02, 1.056639148729600075e+00, 8.526311601281437794e-03
6.010000000000000000e+02, 1.910187116941542840e+01, 7.384941208384458555e+00, 1.250578195409631554e+01, 1.910245994367203437e+01, 2.202160946117695528e-02, 1.051984710210117857e+00, 8.138191166806973964e-03
6.020000000000000000e+02, 1.909427220122994129e+01, 7.381152056604909362e+00, 1.251078521800293153e+01, 1.909486524500962545e+01, 2.162113497448646046e-02, 1.047353430707002486e+00, 8.287881043127698008e-03
6.030000000000000000e+02, 1.908668864241426633e+01, 7.377369842614230677e+00, 1.251360478376228436e+01, 1.908728593251163019e+01, 2.122813041432349696e-02, 1.042745080926012591e+00, 8.466442579894777401e-03
6.040000000000000000e+02, 1.907912043169005045e+01, 7.373594538739768112e+00, 1.251400094433954635e+01, 1.907972194494437090e+01, 2.084236255857929362e-02, 1.038159408183922272e+00, 7.873083353754233710e-03
6.050000000000000000e+02, 1.907156750812680102e+01, 7.369826117463440518e+00, 1.251181376650258947e+01, 1.907217322142255256e+01, 2.046365332636398970e-02, 1.033596498920861695e+00, 7.754762271349921812e-03
6.060000000000000000e+02, 1.906402981113940598e+01, 7.366064551420667961e+00, 1.250696600413339077e+01, 1.906463970140679720e+01, 2.009152272206454759e-02, 1.029056152879761266e+00, 7.753682509529953408e-03
6.070000000000000000e+02, 1.905650728048569320e+01, 7.362309813399304126e+00, 1.249946338944686808e+01, 1.905712132470119613e+01, 1.972615719540677173e-02, 1.024538217212188407e+00, 7.644081940617393489e-03
6.080000000000000000e+02, 1.904899985626399328e+01, 7.358561876338577612e+00, 1.248939233182390929e+01, 1.904961803145085497e+01, 1.936730616210604466e-02, 1.020042582476168302e+00, 7.549061132185826660e-03
6.090000000000000000e+02, 1.904150747891075213e+01, 7.354820713328042991e+00, 1.247691515021013586e+01, 1.904212976213949560e+01, 1.901493864657135408e-02, 1.015569145112024563e+00, 7.586702128657354591e-03
6.100000000000000000e+02, 1.903403008919813288e+01, 7.351086297606542530e+00, 1.246226305531241429e+01, 1.903465645758705094e+01, 1.866889491607829146e-02, 1.011117742111745876e+00, 7.531056057516785987e-03
6.110000000000000000e+02, 1.902656762823164982e+01, 7.347358602561173235e+00, 1.244572717801246675e+01, 1.902719805894728466e+01, 1.832928272061622871e-02, 1.006688255678798383e+00, 7.382739632310579038e-03
6.120000000000000000e+02, 1.901912003744783419e+01, 7.343637601726263675e+00, 1.242764800690425098e+01, 1.901975450770545351e+01, 1.799569425536717143e-02, 1.002280545997790817e+00, 7.037233416235835239e-03
6.130000000000000000e+02, 1.901168725861189657e+01, 7.339923268782358790e+00, 1.240840364774931714e+01, 1.901232574567595535e+01, 1.766804949750351919e-02, 9.978945636495707427e-01, 6.944564377026992384e-03
6.140000000000000000e+02, 1.900426923381542110e+01, 7.336215577555221579e+00, 1.238839734888863831e+01, 1.900491171500001997e+01, 1.734635000484334791e-02, 9.935301521578708828e-01, 6.938604908355842059e-03
6.150000000000000000e+02, 1.899686590547408827e+01, 7.332514502014825908e+00, 1.236804474817357047e+01, 1.899751235814341044e+01, 1.703048773507566047e-02, 9.891871597494776847e-01, 6.709310089472629406e-03
6.160000000000000000e+02, 1.898947721632540109e+01, 7.328820016274373295e+00, 1.234776128872436374e+01, 1.899012761789415293e+01, 1.672064651199585070e-02, 9.848655438600698586e-01, 6.866248701077814001e-03
6.170000000000000000e+02, 1.898210310942643275e+01, 7.325132094589314136e+00, 1.232795022374922134e+01, 1.898275743736027010e+01, 1.641613554382871654e-02, 9.805650888345381899e-01, 6.689522716344599787e-03
6.180000000000000000e+02, 1.897474352815159904e+01, 7.321450711356370711e+00, 1.230899158666901094e+01, 1.897540175996753575e+01, 1.611699860686401087e-02, 9.762857249924737912e-01, 6.503286624997420620e-03
6.190000000000000000e+02, 1.896739841619045208e+01, 7.317775841112577062e+00, 1.229123244463999143e+01, 1.896806052945727217e+01, 1.582345652411270426e-02, 9.720273439209830002e-01, 6.394347819585766320e-03
6.200000000000000000e+02, 1.896006771754546705e+01, 7.314107458534319761e+00, 1.227497868467729703e+01, 1.896073368988414032e+01, 1.553505405059472239e-02, 9.677898181141527667e-01, 6.272464863814259869e-03
6.210000000000000000e+02, 1.895275137652989628e+01, 7.310445538436390223e+00, 1.226048850587744710e+01, 1.895342118561394784e+01, 1.525200034339752736e-02, 9.635730397325156238e-01, 6.196514310640292324e-03
6.220000000000000000e+02, 1.894544933776558437e+01, 7.306790055771048564e+00, 1.224796771292120923e+01, 1.894612296132148188e+01, 1.497407039274177044e-02, 9.593768872059922348e-01, 6.115759948653667899e-03
6.230000000000000000e+02, 1.893816154618084724e+01, 7.303140985627083026e+00, 1.223756682936333640e+01, 1.893883896198838102e+01, 1.470103356245927410e-02, 9.552012585395848188e-01, 6.124578418821862054e-03
6.240000000000000000e+02, 1.893088794700834754e+01, 7.299498303228891594e+00, 1.222937997824663903e+01, 1.893156913290098586e+01, 1.443293866408505190e-02, 9.510460272994286646e-01, 6.124339357679591152e-03
6.250000000000000000e+02, 1.892362848578297019e+01, 7.295861983935563622e+00, 1.222344541593782985e+01, 1.892431341964822522e+01, 1.416986808306471696e-02, 9.469110797467448215e-01, 6.103428209277592803e-03
6.260000000000000000e+02, 1.891638310833976178e+01, 7.292232003239968563e+00, 1.221974755570467863e+01, 1.891707176811954128e+01, 1.391147256656380220e-02, 9.427962815101357252e-01, 5.871247348416080286e-03
6.270000000000000000e+02, 1.890915176081185223e+01, 7.288608336767852691e+00, 1.221822028245035874e+01, 1.890984412450278640e+01, 1.365788088616248785e-02, 9.387015647725293066e-01, 5.778224550851134879e-03
6.280000000000000000e+02, 1.890193438962838357e+01, 7.284990960276946481e+00, 1.221875134008941188e+01, 1.890263043528217679e+01, 1.340879100181036239e-02, 9.346268033429852018e-01, 5.719761633433644368e-03
6.290000000000000000e+02, 1.889473094151251331e+01, 7.281379849656076431e+00, 1.222118756795402206e+01, 1.889543064723624965e+01, 1.316400454613474158e-02, 9.305718991476864543e-01, 5.781279675255697990e-03
6.300000000000000000e+02, 1.888754136347934320e+01, 7.277774980924285764e+00, 1.222534077076198678e+01, 1.888824470743582040e+01, 1.292392204272772155e-02, 9.265367115400884312e-01, 5.711674942886727814e-03
6.310000000000000000e+02, 1.888036560283396170e+01, 7.274176330229957799e+00, 1.223099402530524671e+01, 1.888107256324199312e+01, 1.268808572973099957e-02, 9.225211377726300066e-01, 5.526643463677077990e-03
6.320000000000000000e+02, 1.887320360716943313e+01, 7.270583873849954415e+00, 1.223790825245372460e+01, 1.887391416230415331e+01, 1.245654764478092320e-02, 9.185250781419267430e-01, 5.311860585529713970e-03
6.330000000000000000e+02, 1.886605532436482591e+01, 7.266997588188752744e+00, 1.224582891108553007e+01, 1.886676945255798543e+01, 1.222914625122215743e-02, 9.145484558688108390e-01, 5.347268001275710947e-03
6.340000000000000000e+02, 1.885892070258327635e+01, 7.263417449777596957e+00, 1.225449269684130371e+01, 1.885963838222352962e+01, 1.200595004980672259e-02, 9.105911234345361871e-01, 5.282985953674931151e-03
6.350000000000000000e+02, 1.885179969027003111e+01, 7.259843435273649170e+00, 1.226363414929351947e+01, 1.885252089980321344e+01, 1.178655527126273687e-02, 9.066529879359750410e-01, 5.184329513441542428e-03
6.360000000000000000e+02, 1.884469223615052869e+01, 7.256275521459157218e+00, 1.227299208332131997e+01, 1.884541695407994411e+01, 1.157141202168816482e-02, 9.027339599559551786e-01, 5.264178736138366843e-03
6.370000000000000000e+02, 1.883759828922849522e+01, 7.252713685240615327e+00, 1.228231576269031855e+01, 1.883832649411516158e+01, 1.136018065706977803e-02, 8.988338916645339793e-01, 5.066580385286172106e-03
6.380000000000000000e+02, 1.883051779878406151e+01, 7.249157903647945211e+00, 1.229137072624915206e+01, 1.883124946924698762e+01, 1.115268192881366596e-02, 8.949527072449686704e-01, 4.859522615820953059e-03
6.390000000000000000e+02, 1.882345071437186235e+01, 7.245608153833676290e+00, 1.229994416174066174e+01, 1.882418582908829308e+01, 1.094904063900741832e-02, 8.910903210644290917e-01, 4.843781459363902947e-03
6.400000000000000000e+02, 1.881639698581919262e+01, 7.242064413072133888e+00, 1.230784970258376632e+01, 1.881713552352486829e+01, 1.074889844749905496e-02, 8.872466040469551007e-01, 4.755728018587181138e-03
6.410000000000000000e+02, 1.880935656322416349e+01, 7.238526658758629218e+00, 1.231493150395303182e+01, 1.881009850271353301e+01, 1.055250808295880513e-02, 8.834214711825841837e-01, 4.750916148751484214e-03
6.420000000000000000e+02, 1.880232939695385852e+01, 7.234994868408673341e+00, 1.232106744156226164e+01, 1.880307471708033873e+01, 1.035975495278688117e-02, 8.796148059789140605e-01, 4.705149307208602791e-03
6.430000000000000000e+02, 1.879531543764252532e+01, 7.231469019657169817e+00, 1.232617127516690836e+01, 1.879606411731871418e+01, 1.017043089448668204e-02, 8.758265093157736603e-01, 4.591013829792703858e-03
6.440000000000000000e+02, 1.878831463618976372e+01, 7.227949090257640208e+00, 1.233019363349137265e+01, 1.878906665438766765e+01, 9.984399198776312823e-03, 8.720564938058367188e-01, 4.593846824724224197e-03
6.450000000000000000e+02, 1.878132694375874934e+01, 7.224435058081438932e+00, 1.233312171099771959e+01, 1.878208227950999643e+01, 9.801910297512782255e-03, 8.683046403614355091e-01, 4.467238564680800494e-03
6.460000000000000000e+02, 1.877435231177445374e+01, 7.220926901116977881e+00, 1.233497762033955247e+01, 1.877511094417050330e+01, 9.622598150629000160e-03, 8.645708642250616860e-01, 4.383110635589514137e-03
6.470000000000000000e+02, 1.876739069192188936e+01, 7.217424597468967029e+00, 1.233581541555675187e+01, 1.876815260011421671e+01, 9.446705827782250417e-03, 8.608550748048917622e-01, 4.431338300477111886e-03
6.480000000000000000e+02, 1.876044203614435091e+01, 7.213928125357644383e+00, 1.233571688540406441e+01, 1.876120719934467473e+01, 9.273970326535506403e-03, 8.571571485656557243e-01, 4.335351238698855261e-03
6.490000000000000000e+02, 1.875350629664170299e+01, 7.210437463118024581e+00, 1.233478630652987107e+01, 1.875427469412214876e+01, 9.104323054090632250e-03, 8.534769971894994312e-01, 4.135926954292270911e-03
6.500000000000000000e+02, 1.874658342586864634e+01, 7.206952589199150161e+00, 1.233314443350896283e+01, 1.874735503696194883e+01, 8.937829320019477497e-03, 8.498145612914794755e-01, 4.357449036277351133e-03
6.510000000000000000e+02, 1.873967337653303034e+01, 7.203473482163347263e+00, 1.233092207700159726e+01, 1.874044818063268991e+01, 8.774299935281589316e-03, 8.461696819771966638e-01, 4.211630892064374687e-03
6.520000000000000000e+02, 1.873277610159414053e+01, 7.200000120685489335e+00, 1.232825367277465034e+01, 1.873355407815462215e+01, 8.613738354590104798e-03, 8.425422936668148788e-01, 4.023129242271000425e-03
6.530000000000000000e+02, 1.872589155426103602e+01, 7.196532483552261716e+00, 1.232527126466932899e+01, 1.872667268279792196e+01, 8.456132974562689114e-03, 8.389323198641045476e-01, 4.076219989489443356e-03
6.540000000000000000e+02, 1.871901968799088678e+01, 7.193070549661439550e+00, 1.232209930822713240e+01, 1.871980394808104009e+01, 8.301325315322015050e-03, 8.353396380023120349e-01, 3.994690355937944443e-03
6.550000000000000000e+02, 1.871216045648731452e+01, 7.189614298021164807e+00, 1.231885064668747987e+01, 1.871294782776903887e+01, 8.149376671082033535e-03, 8.317641746416726267e-01, 4.032566750684630358e-03
6.560000000000000000e+02, 1.870531381369876556e+01, 7.186163707749235741e+00, 1.231562391983838012e+01, 1.870610427587195446e+01, 8.000177270694111900e-03, 8.282058157674101473e-01, 3.943524279169733672e-03
6.570000000000000000e+02, 1.869847971381688012e+01, 7.182718758072391907e+00, 1.231250254548365675e+01, 1.869927324664315549e+01, 7.853630587989653827e-03, 8.246644776941292054e-01, 3.798338062051034945e-03
6.580000000000000000e+02, 1.869165811127487231e+01, 7.179279428325614276e+00, 1.230955527366179325e+01, 1.869245469457773723e+01, 7.709860314560426989e-03, 8.211400791711206404e-01, 3.793534865606739380e-03
6.590000000000000000e+02, 1.868484896074594559e+01, 7.175845697951427127e+00, 1.230683816853883172e+01, 1.868564857441090865e+01, 7.568697940648414293e-03, 8.176325115488378703e-01, 3.659011980697812229e-03
6.600000000000000000e+02, 1.867805221714169406e+01, 7.172417546499201713e+00, 1.230439773668961756e+01, 1.867885484111641858e+01, 7.430087018014257770e-03, 8.141417011264838743e-01, 3.655039159334431183e-03
6.610000000000000000e+02, 1.867126783561053927e+01, 7.168994953624476807e+00, 1.230227480743905666e+01, 1.867207344990494278e+01, 7.293922469664019040e-03, 8.106675468367231518e-01, 3.630103289448453462e-03
6.620000000000000000e+02, 1.866449577153616701e+01, 7.165577899088267699e+00, 1.230050869313901707e+01, 1.866530435622255268e+01, 7.160345047118421395e-03, 8.072099579383127388e-01, 3.563498060650660288e-03
6.630000000000000000e+02, 1.865773598053595705e+01, 7.162166362756395621e+00, 1.229914112332769172e+01, 1.865854751574914161e+01, 7.029186525028562060e-03, 8.037688527528816795e-01, 3.573597330680489039e-03
6.640000000000000000e+02, 1.865098841845948030e+01, 7.158760324598811842e+00, 1.229821946087414553e+01, 1.865180288439688638e+01, 6.900381026249307118e-03, 8.003441245805529292e-01, 3.394905844122132147e-03
6.650000000000000000e+02, 1.864425304138694273e+01, 7.155359764688936863e+00, 1.229779876985777776e+01, 1.864507041830871970e+01, 6.773876597916575482e-03, 7.969357084603428953e-01, 3.351252819028575306e-03
6.660000000000000000e+02, 1.863752980562769324e+01, 7.151964663202994288e+00, 1.229794240879459899e+01, 1.863835007385679887e+01, 6.649664706184839347e-03, 7.935435112639379618e-01, 3.424090224463461566e-03
6.670000000000000000e+02, 1.863081866771869954e+01, 7.148575000419357117e+00, 1.229872095954537592e+01, 1.863164180764102085e+01, 6.527795621942954901e-03, 7.901674290332905137e-01, 3.283516720273326871e-03
6.680000000000000000e+02, 1.862411958442308801e+01, 7.145190756717894054e+00, 1.230020945936331955e+01, 1.862494557648751936e+01, 6.408128685253065143e-03, 7.868073965312992746e-01, 3.318813564515445992e-03
6.690000000000000000e+02, 1.861743251272863375e+01, 7.141811912579328236e+00, 1.230248306671301428e+01, 1.861826133744716572e+01, 6.290595574408376287e-03, 7.834633043234163763e-01, 3.116430747859039348e-03
6.700000000000000000e+02, 1.861075740984631466e+01, 7.138438448584593310e+00, 1.230561144582723010e+01, 1.861158904779412282e+01, 6.175257606953608001e-03, 7.801350939406964669e-01, 3.145793857468835979e-03
6.710000000000000000e+02, 1.860409423320885125e+01, 7.135070345414195714e+00, 1.230965228640232212e+01, 1.860492866502437082e+01, 6.061998066663787203e-03, 7.768226602562736671e-01, 3.073209995609871379e-03
6.720000000000000000e+02, 1.859744294046925717e+01, 7.131707583847585852e+00, 1.231464447142202978e+01, 1.859828014685425401e+01, 5.950828822245891186e-03, 7.735259299712153869e-01, 3.079534077599302942e-03
6.730000000000000000e+02, 1.859080348949940742e+01, 7.128350144762530149e+00, 1.232060145913080618e+01, 1.859164345121905981e+01, 5.841664157256548813e-03, 7.702448107592085869e-01, 3.038020081224801841e-03
6.740000000000000000e+02, 1.858417583838861731e+01, 7.124998009134488441e+00, 1.232750545000439679e+01, 1.858501853627157985e+01, 5.734514808755338325e-03, 7.669792246097270061e-01, 3.027868156799980084e-03
6.750000000000000000e+02, 1.857755994544223910e+01, 7.121651158036002016e+00, 1.233530286606130666e+01, 1.857840536038069246e+01, 5.629283966922957183e-03, 7.637290840005983572e-01, 2.994837480323178560e-03
6.760000000000000000e+02, 1.857095576918024094e+01, 7.118309572636073668e+00, 1.234390158241676083e+01, 1.857180388212996647e+01, 5.525976502222874551e-03, 7.604943043660554736e-01, 2.867888357214578091e-03
6.770000000000000000e+02, 1.856436326833584260e+01, 7.114973234199564622e+00, 1.235317022801829445e+01, 1.856521406031626853e+01, 5.424512337062899550e-03, 7.572748174272915245e-01, 2.937075006104517862e-03
6.780000000000000000e+02, 1.855778240185411576e+01, 7.111642124086590577e+00, 1.236293972550456388e+01, 1.855863585394837045e+01, 5.324956053696349931e-03, 7.540705211808523822e-01, 2.806375812755805207e-03
6.790000000000000000e+02, 1.855121312889063390e+01, 7.108316223751923957e+00, 1.237300708234058710e+01, 1.855206922224558852e+01, 5.227198826436136279e-03, 7.508813520621492321e-01, 2.794788842554541634e-03
6.800000000000000000e+02, 1.854465540881009389e+01, 7.104995514744397056e+00, 1.238314129031711985e+01, 1.854551412463641569e+01, 5.131243810233908353e-03, 7.477072239990205649e-01, 2.832847693305255970e-03
6.810000000000000000e+02, 1.853810920118499084e+01, 7.101679978706314067e+00, 1.239309105048889492e+01, 1.853897052075716445e+01, 5.037016212270687202e-03, 7.445480509372772726e-01, 2.775217480688325911e-03
6.820000000000000000e+02, 1.853157446579425738e+01, 7.098369597372867545e+00, 1.240259392560129648e+01, 1.853243837045064524e+01, 4.944508301290498863e-03, 7.414037575915768397e-01, 2.720931456550130818e-03
6.830000000000000000e+02, 1.852505116262195628e+01, 7.095064352571554878e+00, 1.241138643875838099e+01, 1.852591763376480571e+01, 4.853731232453173047e-03, 7.382742657620918747e-01, 2.683654635194704288e-03
6.840000000000000000e+02, 1.851853925185596239e+01, 7.091764226221602740e+00, 1.241921458875326501e+01, 1.851940827095144471e+01, 4.764555450411075803e-03, 7.351594943570789464e-01, 2.626181795715227217e-03
6.850000000000000000e+02, 1.851203869388663747e+01, 7.088469200333396003e+00, 1.242584423902276747e+01, 1.851291024246487993e+01, 4.677052092361465817e-03, 7.320593660597205510e-01, 2.550651476533323352e-03
6.860000000000000000e+02, 1.850554944930555124e+01, 7.085179257007908404e+00, 1.243107085575102033e+01, 1.850642350896064769e+01, 4.591146418247248409e-03, 7.289738063677574376e-01, 2.545402101053231749e-03
6.870000000000000000e+02, 1.849907147890418813e+01, 7.081894378436138560e+00, 1.243472811644099174e+01, 1.849994803129422394e+01, 4.506758889971365298e-03, 7.259027366153447680e-01, 2.573272692387466084e-03
6.880000000000000000e+02, 1.849260474367267904e+01, 7.078614546898553961e+00, 1.243669497746954811e+01, 1.849348377051973813e+01, 4.423924285048829244e-03, 7.228460743877753725e-01, 2.525697362750923842e-03
6.890000000000000000e+02, 1.848614920479851520e+01, 7.075339744764531424e+00, 1.243690087170744007e+01, 1.848703068788870141e+01, 4.342619325934066014e-03, 7.198037452528818214e-01, 2.412976267440870501e-03
6.900000000000000000e+02, 1.847970482366530831e+01, 7.072069954491808197e+00, 1.243532879963117033e+01, 1.848058874484873826e+01, 4.262772651296616207e-03, 7.167756827114134532e-01, 2.488113919035589948e-03
6.910000000000000000e+02, 1.847327156185152219e+01, 7.068805158625933949e+00, 1.243201617473878962e+01, 1.847415790304235372e+01, 4.184439614914138572e-03, 7.137617962832089047e-01, 2.389749767417923519e-03
6.920000000000000000e+02, 1.846684938112926488e+01, 7.065545339799728985e+00, 1.242705338275621330e+01, 1.846773812430567219e+01, 4.107506142804692902e-03, 7.107620219547641227e-01, 2.367220039725678651e-03
6.930000000000000000e+02, 1.846043824346302742e+01, 7.062290480732743347e+00, 1.242058011123676842e+01, 1.846132937066721880e+01, 4.031981944973971922e-03, 7.077762812371549694e-01, 2.348341374585302763e-03
6.940000000000000000e+02, 1.845403811100847591e+01, 7.059040564230724790e+00, 1.241277959951075616e+01, 1.845493160434669022e+01, 3.957843264404485237e-03, 7.048044987101645953e-01, 2.285865932457116067e-03
6.950000000000000000e+02, 1.844764894611125072e+01, 7.055795573185084990e+00, 1.240387104662043782e+01, 1.844854478775372897e+01, 3.885052428962199912e-03, 7.018466041472760653e-01, 2.274262421120555513e-03
6.960000000000000000e+02, 1.844127071130575146e+01, 7.052555490572371966e+00, 1.239410049489870502e+01, 1.844216888348674033e+01, 3.813617213473661973e-03, 6.989025223479480298e-01, 2.266834440084971626e-03
6.970000000000000000e+02, 1.843490336931393614e+01, 7.049320299453751382e+00, 1.238373057688092516e+01, 1.843580385433169155e+01, 3.743483844666878682e-03, 6.959721797938068777e-01, 2.246798596056759009e-03
6.980000000000000000e+02, 1.842854688304416655e+01, 7.046089982974479859e+00, 1.237302957044311569e+01, 1.842944966326089684e+01, 3.674592306975077265e-03, 6.930555026040803313e-01, 2.172004682166612209e-03
6.990000000000000000e+02, 1.842220121558999679e+01, 7.042864524363395162e+00, 1.236226024814074620e+01, 1.842310627343188756e+01, 3.606967034879393196e-03, 6.901524234891273091e-01, 2.165974594734562143e-03
7.000000000000000000e+02, 1.841586633022903996e+01, 7.039643906932403716e+00, 1.235166902817289625e+01, 1.841677364818619367e+01, 3.540590866636391266e-03, 6.872628661881768908e-01, 2.114886202583881377e-03
7.010000000000000000e+02, 1.840954219042178153e+01, 7.036428114075969908e+00, 1.234147593292521528e+01, 1.841045175104822462e+01, 3.475437625734681141e-03, 6.843867613856597920e-01, 2.047804776236645998e-03
7.020000000000000000e+02, 1.840322875981045669e+01, 7.033217129270612489e+00, 1.233186583413604431e+01, 1.840414054572409341e+01, 3.411476050244247223e-03, 6.815240413130001507e-01, 2.067458879230260095e-03
7.030000000000000000e+02, 1.839692600221788865e+01, 7.030010936074405414e+00, 1.232298141023668236e+01, 1.839783999610046905e+01, 3.348676861185618560e-03, 6.786746325299345406e-01, 2.077346489599408205e-03
7.040000000000000000e+02, 1.839063388164636592e+01, 7.026809518126479581e+00, 1.231491816208050949e+01, 1.839155006624347166e+01, 3.287039152767479069e-03, 6.758384632437448580e-01, 2.032420981631960239e-03
7.050000000000000000e+02, 1.838435236227651970e+01, 7.023612859146528109e+00, 1.230772173105523137e+01, 1.838527072039751431e+01, 3.226533990344713099e-03, 6.730154631449679625e-01, 1.883380557897587973e-03
7.060000000000000000e+02, 1.837808140846621185e+01, 7.020420942934320507e+00, 1.230138764369168314e+01, 1.837900192298419810e+01, 3.167106141854555273e-03, 6.702055722081045053e-01, 1.917830619324410475e-03
7.070000000000000000e+02, 1.837182098474941228e+01, 7.017233753369211513e+00, 1.229586347655314782e+01, 1.837274363860121085e+01, 3.108786379326764111e-03, 6.674087148481392395e-01, 1.936615248436790275e-03
7.080000000000000000e+02, 1.836557105583511884e+01, 7.014051274409660586e+00, 1.229105330301999643e+01, 1.836649583202120084e+01, 3.051556965928496016e-03, 6.646248214092228546e-01, 1.879109619013146631e-03
7.090000000000000000e+02, 1.835933158660625608e+01, 7.010873490092753180e+00, 1.228682415875737810e+01, 1.836025846819072527e+01, 2.995365567240596775e-03, 6.618538276078218541e-01, 1.862553938770277308e-03
7.100000000000000000e+02, 1.835310254211859160e+01, 7.007700384533724680e+00, 1.228301415398421170e+01, 1.835403151222912044e+01, 2.940154364012709243e-03, 6.590956638725877781e-01, 1.824428466032412431e-03
7.110000000000000000e+02, 1.834688388759967737e+01, 7.004531941925486116e+00, 1.227944177569588291e+01, 1.834781492942745373e+01, 2.885984724634924840e-03, 6.563502641676974836e-01, 1.789205786046331416e-03
7.120000000000000000e+02, 1.834067558844775547e+01, 7.001368146538155202e+00, 1.227591586727133155e+01, 1.834160868524744004e+01, 2.832800376613538434e-03, 6.536175629364199269e-01, 1.803833590193292371e-03
7.130000000000000000e+02, 1.833447761023072786e+01, 6.998208982718596260e+00, 1.227224574948634306e+01, 1.833541274532039367e+01, 2.780617424398884943e-03, 6.508974912371390253e-01, 1.777068786210515231e-03
7.140000000000000000e+02, 1.832828991868507984e+01, 6.995054434889947714e+00, 1.226825095630189644e+01, 1.832922707544616614e+01, 2.729369650780565440e-03, 6.481899836071756127e-01, 1.719146524672972992e-03
7.150000000000000000e+02, 1.832211247971486046e+01, 6.991904487551175329e+00, 1.226377009886233083e+01, 1.832305164159210165e+01, 2.679067108510200211e-03, 6.454949761140132969e-01, 1.683131456280739791e-03
7.160000000000000000e+02, 1.831594525939063445e+01, 6.988759125276603257e+00, 1.225866843779351179e+01, 1.831688640989199968e+01, 2.629695699742196080e-03, 6.428124041394313037e-01, 1.694055188854902286e-03
7.170000000000000000e+02, 1.830978822394844485e+01, 6.985618332715475276e+00, 1.225284383145456957e+01, 1.831073134664508473e+01, 2.581220497982001944e-03, 6.401422009807192781e-01, 1.681111704833940018e-03
7.180000000000000000e+02, 1.830364133978881824e+01, 6.982482094591493826e+00, 1.224623082963827514e+01, 1.830458641831498667e+01, 2.533631261594225179e-03, 6.374843024702774308e-01, 1.646839220532634457e-03
7.190000000000000000e+02, 1.829750457347572379e+01, 6.979350395702380361e+00, 1.223880279134149518e+01, 1.829845159152872469e+01, 2.486926085260818351e-03, 6.348386455054967348e-01, 1.626358760162096304e-03
7.200000000000000000e+02, 1.829137789173558915e+01, 6.976223220919430368e+00, 1.223057201479497458e+01, 1.829232683307569474e+01, 2.441074878697244849e-03, 6.322051654258833420e-01, 1.580074154536897056e-03
7.210000000000000000e+02, 1.828526126145629149e+01, 6.973100555187076388e+00, 1.222158797166654587e+01, 1.828621210990668189e+01, 2.396035908996252753e-03, 6.295838004120236642e-01, 1.559192773157457804e-03
7.220000000000000000e+02, 1.827915464968616277e+01, 6.969982383522447478e+00, 1.221193382981209830e+01, 1.828010738913284428e+01, 2.351854521748255721e-03, 6.269744871601922176e-01, 1.552572366925776982e-03
7.230000000000000000e+02, 1.827305802363302334e+01, 6.966868691014937554e+00, 1.220172152578849101e+01, 1.827401263802475384e+01, 2.308458912820642202e-03, 6.243771638114051781e-01, 1.581311800675265630e-03
7.240000000000000000e+02, 1.826697135066318367e+01, 6.963759462825776403e+00, 1.219108570639658851e+01, 1.826792782401140158e+01, 2.265877561824121856e-03, 6.217917658002970471e-01, 1.560801393241306820e-03
7.250000000000000000e+02, 1.826089459830049222e+01, 6.960654684187601582e+00, 1.218017689587425068e+01, 1.826185291467923477e+01, 2.224067372406116506e-03, 6.192182307946683117e-01, 1.445906573217856268e-03
7.260000000000000000e+02, 1.825482773422535487e+01, 6.957554340404029425e+00, 1.216915426134643141e+01, 1.825578787777117640e+01, 2.183041440674198669e-03, 6.166565029530447495e-01, 1.476889624676554300e-03
7.270000000000000000e+02, 1.824877072627380770e+01, 6.954458416849242042e+00, 1.215817834431432054e+01, 1.824973268118569436e+01, 2.142755267011663741e-03, 6.141065170481782021e-01, 1.491673557376786219e-03
7.280000000000000000e+02, 1.824272354243653638e+01, 6.951366898967562769e+00, 1.214740410200186105e+01, 1.824368729297582803e+01, 2.103216877162047190e-03, 6.115682117773749704e-01, 1.448315328186197985e-03
7.290000000000000000e+02, 1.823668615085795253e+01, 6.948279772273044941e+00, 1.213697456193255775e+01, 1.823765168134825743e+01, 2.064408649147336360e-03, 6.090415285327138717e-01, 1.429362690310206560e-03
7.300000000000000000e+02, 1.823065851983526287e+01, 6.945197022349054450e+00, 1.212701533962912137e+01, 1.823162581466235821e+01, 2.026302204719331122e-03, 6.065264064781051845e-01, 1.393722148065595174e-03
7.310000000000000000e+02, 1.822464061781752420e+01, 6.942118634847862069e+00, 1.211763020681186731e+01, 1.822560966142928152e+01, 1.988890368680267841e-03, 6.040227872812032883e-01, 1.405467472382973754e-03
7.320000000000000000e+02, 1.821863241340473394e+01, 6.939044595490242884e+00, 1.210889783019692700e+01, 1.821960319031101605e+01, 1.952165752013590569e-03, 6.015306091269475575e-01, 1.350108073938603758e-03
7.330000000000000000e+02, 1.821263387534691347e+01, 6.935974890065060627e+00, 1.210086973323037363e+01, 1.821360637011949635e+01, 1.916123718973762081e-03, 5.990498156752267489e-01, 1.340264026367472740e-03
7.340000000000000000e+02, 1.820664497254320580e+01, 6.932909504428876879e+00, 1.209356946881868566e+01, 1.820761916981566841e+01, 1.880746145541548845e-03, 5.965803471855819495e-01, 1.336640515469724030e-03
7.350000000000000000e+02, 1.820066567404095537e+01, 6.929848424505547833e+00, 1.208699293377116391e+01, 1.820164155850859444e+01, 1.845999590959571937e-03, 5.941221450232175849e-01, 1.312138577132189281e-03
7.360000000000000000e+02, 1.819469594903483411e+01, 6.926791636285829945e+00, 1.208110970796880856e+01, 1.819567350545455753e+01, 1.811895112575081417e-03, 5.916751515399496508e-01, 1.285895073553261795e-03
7.370000000000000000e+02, 1.818873576686593907e+01, 6.923739125826987362e+00, 1.207586526507657609e+01, 1.818971498005618059e+01, 1.778436782031519179e-03, 5.892393093552763528e-01, 1.264336086425657231e-03
7.380000000000000000e+02, 1.818278509702091128e+01, 6.920690879252401118e+00, 1.207118387788007396e+01, 1.818376595186152045e+01, 1.745590584587820415e-03, 5.868145613384759818e-01, 1.259756889287863080e-03
7.390000000000000000e+02, 1.817684390913106540e+01, 6.917646882751184556e+00, 1.206697203013372999e+01, 1.817782639056321159e+01, 1.713345225491086756e-03, 5.844008500690548447e-01, 1.245479871212506941e-03
7.400000000000000000e+02, 1.817091217297151928e+01, 6.914607122577793419e+00, 1.206312214743733513e+01, 1.817189626599758157e+01, 1.681688010043318800e-03, 5.819981188419593998e-01, 1.216986005329225105e-03
7.410000000000000000e+02, 1.816498985846032710e+01, 6.911571585051650146e+00, 1.205951647072321897e+01, 1.816597554814379478e+01, 1.650614914692826807e-03, 5.796063117112199015e-01, 1.189626625116543433e-03
7.420000000000000000e+02, 1.815907693565761605e+01, 6.908540256556760184e+00, 1.205603091552867134e+01, 1.816006420712298208e+01, 1.620105516235881022e-03, 5.772253730324488075e-01, 1.181820660218455303e-03
7.430000000000000000e+02, 1.815317337476475146e+01, 6.905513123541338949e+00, 1.205253878608399098e+01, 1.815416221319739876e+01, 1.590159078370374053e-03, 5.748552469736067927e-01, 1.186324342856875371e-03
7.440000000000000000e+02, 1.814727914612346993e+01, 6.902490172517429912e+00, 1.204891424291115243e+01, 1.814826953676958254e+01, 1.560772869830293714e-03, 5.724958771406569724e-01, 1.139875963176899829e-03
7.450000000000000000e+02, 1.814139422021506576e+01, 6.899471390060547549e+00, 1.204503545361386863e+01, 1.814238614838149388e+01, 1.531924214483847396e-03, 5.701472103152704918e-01, 1.139465316805190684e-03
7.460000000000000000e+02, 1.813551856765952408e+01, 6.896456762809291874e+00, 1.204078738647471880e+01, 1.813651201871369523e+01, 1.503598014275922328e-03, 5.678091904237205778e-01, 1.114434651320607775e-03
7.470000000000000000e+02, 1.812965215921473217e+01, 6.893446277464994054e+00, 1.203606423323793351e+01, 1.813064711858451972e+01, 1.475788285647122722e-03, 5.654817638371619770e-01, 1.095549777149370813e-03
7.480000000000000000e+02, 1.812379496577562676e+01, 6.890439920791347816e+00, 1.203077146929938124e+01, 1.812479141894924339e+01, 1.448495376285574912e-03, 5.631648766817000107e-01, 1.104307788285458728e-03
7.490000000000000000e+02, 1.811794695837338764e+01, 6.887437679614047958e+00, 1.202482757517663892e+01, 1.811894489089928584e+01, 1.421725111715413381e-03, 5.608584745265460247e-01, 1.094628615012689047e-03
7.500000000000000000e+02, 1.811210810817464179e+01, 6.884439540820433301e+00, 1.201816545187669405e+01, 1.811310750566137173e+01, 1.395435299814760249e-03, 5.585625037343919796e-01, 1.055005251976456546e-03
7.510000000000000000e+02, 1.810627838648063204e+01, 6.881445491359127864e+00, 1.201073356450668506e+01, 1.810727923459674571e+01, 1.369628343938025751e-03, 5.562769121172991271e-01, 1.037563806823593856e-03
7.520000000000000000e+02, 1.810045776472644263e+01, 6.878455518239689148e+00, 1.200249684369073044e+01, 1.810146004920036233e+01, 1.344283210661436148e-03, 5.540016466326643796e-01, 1.037281810676208811e-03
7.530000000000000000e+02, 1.809464621448018917e+01, 6.875469608532255528e+00, 1.199343736415253225e+01, 1.809564992110010451e+01, 1.319416702014792123e-03, 5.517366545819671897e-01, 1.037297498033967758e-03
7.540000000000000000e+02, 1.808884370744225123e+01, 6.872487749367197196e+00, 1.198355480579288646e+01, 1.808984882205597344e+01, 1.295003444243608345e-03, 5.494818829618668410e-01, 9.918073665881944109e-04
7.550000000000000000e+02, 1.808305021544446589e+01, 6.869509927934768889e+00, 1.197286668670711229e+01, 1.808405672395932484e+01, 1.271049954271025488e-03, 5.472372810204052529e-01, 9.631782788021898576e-04
7.560000000000000000e+02, 1.807726571044936748e+01, 6.866536131484767047e+00, 1.196140834204311787e+01, 1.807827359883209439e+01, 1.247526323761648888e-03, 5.450027972499111861e-01, 9.790375040693230502e-04
7.570000000000000000e+02, 1.807149016454941304e+01, 6.863566347326185202e+00, 1.194923260962108635e+01, 1.807249941882599487e+01, 1.224429628886163166e-03, 5.427783790544269404e-01, 9.368109765259724411e-04
7.580000000000000000e+02, 1.806572354996621499e+01, 6.860600562826876470e+00, 1.193640917487826236e+01, 1.806673415622179490e+01, 1.201762723231611417e-03, 5.405639770013350720e-01, 9.553947184578494550e-04
7.590000000000000000e+02, 1.805996583904977726e+01, 6.857638765413215154e+00, 1.192302352566213131e+01, 1.806097778342851257e+01, 1.179523360461617616e-03, 5.383595389968405254e-01, 9.381154130475206649e-04
7.600000000000000000e+02, 1.805421700427775633e+01, 6.854680942569763680e+00, 1.190917547283101463e+01, 1.805523027298270122e+01, 1.157693817167622201e-03, 5.361650153662723683e-01, 9.388723610146601072e-04
7.610000000000000000e+02, 1.804847701825469386e+01, 6.851727081838932421e+00, 1.189497720601599973e+01, 1.804949159754766086e+01, 1.136263037625050848e-03, 5.339803551791738601e-01, 9.029746209804009622e-04
7.620000000000000000e+02, 1.804274585371127415e+01, 6.848777170820659954e+00, 1.188055087497004081e+01, 1.804376172991272043e+01, 1.115229725888972545e-03, 5.318055096020132266e-01, 9.029489822161554033e-04
7.630000000000000000e+02, 1.803702348350359586e+01, 6.845831197172077331e+00, 1.186602571459844846e+01, 1.803804064299248111e+01, 1.094576515859527069e-03, 5.296404282736454361e-01, 8.893294954502158024e-04
7.640000000000000000e+02, 1.803130988061242945e+01, 6.842889148607181227e+00, 1.185153476418491003e+01, 1.803232830982609869e+01, 1.074303339096824381e-03, 5.274850621533546668e-01, 8.725234876493406615e-04
7.650000000000000000e+02, 1.802560501814248894e+01, 6.839951012896515081e+00, 1.183721126599015072e+01, 1.802662470357653035e+01, 1.054407509245207028e-03, 5.253393623555354663e-01, 8.723425216058472908e-04
7.660000000000000000e+02, 1.801990886932171065e+01, 6.837016777866843142e+00, 1.182318486230478705e+01, 1.802092979752983126e+01, 1.034879798175356155e-03, 5.232032797285059988e-01, 8.504409589829643778e-04
7.670000000000000000e+02, 1.801422140750053558e+01, 6.834086431400833384e+00, 1.180957773992207116e+01, 1.801524356509442626e+01, 1.015712519863098311e-03, 5.210767662648033705e-01, 8.477304635595286431e-04
7.680000000000000000e+02, 1.800854260615118463e+01, 6.831159961436736872e+00, 1.179650089362185739e+01, 1.800956597980038509e+01, 9.968891815167195587e-04, 5.189597734545108310e-01, 8.353246825738668132e-04
7.690000000000000000e+02, 1.800287243886696942e+01, 6.828237355968076017e+00, 1.178405069272416483e+01, 1.800389701529873321e+01, 9.784190647216682492e-04, 5.168522537130659789e-01, 8.454094782929235871e-04
7.700000000000000000e+02, 1.799721087936156394e+01, 6.825318603043328380e+00, 1.177230593483627885e+01, 1.799823664536073409e+01, 9.602888670948310544e-04, 5.147541584879918863e-01, 7.994177713138431651e-04
7.710000000000000000e+02, 1.799155790146832601e+01, 6.822403690765617590e+00, 1.176132555728340989e+01, 1.799258484387718937e+01, 9.425024618101648802e-04, 5.126654416066075415e-01, 7.960622441101818797e-04
7.720000000000000000e+02, 1.798591347913959382e+01, 6.819492607292402475e+00, 1.175114714924739978e+01, 1.798694158485774253e+01, 9.250358725346678312e-04, 5.105860552113241635e-01, 7.784797218872264264e-04
7.730000000000000000e+02, 1.798027758644599317e+01, 6.816585340835169760e+00, 1.174178636749242877e+01, 1.798130684243019672e+01, 9.078884943407853529e-04, 5.085159527499605314e-01, 7.648598451706778044e-04
7.740000000000000000e+02, 1.797465019757576243e+01, 6.813681879659133855e+00, 1.173323730815571864e+01, 1.797568059083982561e+01, 8.910651339004841461e-04, 5.064550875690976284e-01, 7.530051978085838078e-04
7.750000000000000000e+02, 1.796903128683406337e+01, 6.810782212082926002e+00, 1.172547382996988574e+01, 1.797006280444868764e+01, 8.745511354477826516e-04, 5.044034135950492548e-01, 7.625721073048776465e-04
7.760000000000000000e+02, 1.796342082864230960e+01, 6.807886326478300276e+00, 1.171845176483994777e+01, 1.796445345773495106e+01, 8.583346313733357597e-04, 5.023608841665586633e-01, 7.413920574116381664e-04
7.770000000000000000e+02, 1.795781879753749521e+01, 6.804994211269829840e+00, 1.171211189473782355e+01, 1.795885252529223308e+01, 8.424201784910768194e-04, 5.003274539694195777e-01, 7.255670655870904333e-04
7.780000000000000000e+02, 1.795222516817152680e+01, 6.802105854934613838e+00, 1.170638352419123862e+01, 1.795325998182891425e+01, 8.268005621921254659e-04, 4.983030774467137047e-01, 7.213653897165592244e-04
7.790000000000000000e+02, 1.794663991531056624e+01, 6.799221246001979857e+00, 1.170118843952523768e+01, 1.794767580216749892e+01, 8.114665534187338533e-04, 4.962877091629118720e-01, 7.079031646860726827e-04
7.800000000000000000e+02, 1.794106301383436275e+01, 6.796340373053191719e+00, 1.169644502282593379e+01, 1.794209996124393669e+01, 7.964234308095748506e-04, 4.942813041139397789e-01, 6.891129538409394720e-04
7.810000000000000000e+02, 1.793549443873562765e+01, 6.793463224721158156e+00, 1.169207228243344865e+01, 1.793653243410697584e+01, 7.816454952960189082e-04, 4.922838177606140841e-01, 6.847751610560319979e-04
7.820000000000000000e+02, 1.792993416511933802e+01, 6.790589789690142375e+00, 1.168799357325177724e+01, 1.793097319591752026e+01, 7.671515954857541187e-04, 4.902952054194374409e-01, 6.824355250626167654e-04
7.830000000000000000e+02, 1.792438216820214691e+01, 6.787720056695478732e+00, 1.168413980836444210e+01, 1.792542222194798640e+01, 7.529229629408020191e-04, 4.883154228224196314e-01, 6.769799291623395960e-04
7.840000000000000000e+02, 1.791883842331170840e+01, 6.784854014523282295e+00, 1.168045200598675315e+01, 1.791987948758164961e+01, 7.389546207574897900e-04, 4.863444258843294676e-01, 6.642564000412796207e-04
7.850000000000000000e+02, 1.791330290588604512e+01, 6.781991652010169958e+00, 1.167688306905182927e+01, 1.791434496831201884e+01, 7.252470337332441071e-04, 4.843821709928209374e-01, 6.562139822246950251e-04
7.860000000000000000e+02, 1.790777559147293729e+01, 6.779132958042975332e+00, 1.167339875419209427e+01, 1.790881863974220778e+01, 7.117904508890345646e-04, 4.824286145897652700e-01, 6.536758961899967165e-04
7.870000000000000000e+02, 1.790225645572928315e+01, 6.776277921558469863e+00, 1.166997784750832778e+01, 1.790330047758429544e+01, 6.985852555105008261e-04, 4.804837132569204639e-01, 6.375783315134396110e-04
7.880000000000000000e+02, 1.789674547442046659e+01, 6.773426531543085716e+00, 1.166661162122159823e+01, 1.789779045765872567e+01, 6.856173755027813402e-04, 4.785474240424264503e-01, 6.163847040280484102e-04
7.890000000000000000e+02, 1.789124262341976390e+01, 6.770578777032641327e+00, 1.166330269337304948e+01, 1.789228855589366418e+01, 6.728891107366690490e-04, 4.766197044866555821e-01, 6.283288796252672025e-04
7.900000000000000000e+02, 1.788574787870770422e+01, 6.767734647112059854e+00, 1.166006344827015795e+01, 1.788679474832439098e+01, 6.604017697765762708e-04, 4.747005114912015156e-01, 6.145710224952801153e-04
7.910000000000000000e+02, 1.788026121637147980e+01, 6.764894130915108938e+00, 1.165691419562458186e+01, 1.788130901109271065e+01, 6.481434394614498740e-04, 4.727898030654204553e-01, 6.039444969632613716e-04
7.920000000000000000e+02, 1.787478261260433499e+01, 6.762057217624115601e+00, 1.165388124993584107e+01, 1.787583132044631640e+01, 6.361137035735686543e-04, 4.708875370239615776e-01, 5.921225612436218288e-04
7.930000000000000000e+02, 1.786931204370495152e+01, 6.759223896469708670e+00, 1.165099509882082529e+01, 1.787036165273820032e+01, 6.243011769076884342e-04, 4.689936716506236669e-01, 5.851567465975601214e-04
7.940000000000000000e+02, 1.786384948607686596e+01, 6.756394156730546108e+00, 1.164828880135010714e+01, 1.786489998442606719e+01, 6.127100736871439858e-04, 4.671081652640288184e-01, 5.838836898866821713e-04
7.950000000000000000e+02, 1.785839491622787634e+01, 6.753567987733051226e+00, 1.164579671804755989e+01, 1.785944629207172341e+01, 6.013340157594191868e-04, 4.652309764098932487e-01, 5.670367256853875784e-04
7.960000000000000000e+02, 1.785294831076945243e+01, 6.750745378851147116e+00, 1.164355362709910224e+01, 1.785400055234050143e+01, 5.901696661241027974e-04, 4.633620641822382979e-01, 5.749958780020284150e-04
7.970000000000000000e+02, 1.784750964641613535e+01, 6.747926319505997306e+00, 1.164159423119697223e+01, 1.784856274200065585e+01, 5.792094060258633388e-04, 4.615013872579439846e-01, 5.456493360309575555e-04
7.980000000000000000e+02, 1.784207889998497265e+01, 6.745110799165745519e+00, 1.163995301118455039e+01, 1.784313283792279847e+01, 5.684527707353393723e-04, 4.596489055464533235e-01, 5.620854745819865933e-04
7.990000000000000000e+02, 1.783665604839494279e+01, 6.742298807345250111e+00, 1.163866434082524037e+01, 1.783771081707931927e+01, 5.578926266530241131e-04, 4.578045779715966823e-01, 5.416676802525376925e-04
8.000000000000000000e+02, 1.783124106866635472e+01, 6.739490333605838046e+00, 1.163776274541887723e+01, 1.783229665654380369e+01, 5.475279620716429641e-04, 4.559683646940612123e-01, 5.336015843806829256e-04
8.010000000000000000e+02, 1.782583393792032211e+01, 6.736685367555042880e+00, 1.163728316837140753e+01, 1.782689033349046426e+01, 5.373544633564812005e-04, 4.541402255348464534e-01, 5.171552988379359960e-04
8.020000000000000000e+02, 1.782043463337815226e+01, 6.733883898846348970e+00, 1.163726110562864591e+01, 1.782149182519357566e+01, 5.273707254574991820e-04, 4.523201209164036674e-01, 5.191241246504706489e-04
8.030000000000000000e+02, 1.781504313236081671e+01, 6.731085917178947220e+00, 1.163773247817904632e+01, 1.781610110902692057e+01, 5.175742078379123824e-04, 4.505080110804590698e-01, 5.155439921412338948e-04
8.040000000000000000e+02, 1.780965941228837224e+01, 6.728291412297476626e+00, 1.163873313636730700e+01, 1.781071816246321404e+01, 5.079556076743645338e-04, 4.487038566649093063e-01, 4.991852242529948346e-04
8.050000000000000000e+02, 1.780428345067941720e+01, 6.725500373991780911e+00, 1.164029792416814502e+01, 1.780534296307356001e+01, 4.985162174699817560e-04, 4.469076186909324844e-01, 4.930941383555644377e-04
8.060000000000000000e+02, 1.779891522515053381e+01, 6.722712792096658951e+00, 1.164245927362421185e+01, 1.779997548852690414e+01, 4.892499606156424556e-04, 4.451192581416997252e-01, 4.815538009776201833e-04
8.070000000000000000e+02, 1.779355471341575523e+01, 6.719928656491619634e+00, 1.164524534561085112e+01, 1.779461571658946895e+01, 4.801589427855643046e-04, 4.433387363953933402e-01, 4.724824498671820606e-04
8.080000000000000000e+02, 1.778820189328599710e+01, 6.717147957100638500e+00, 1.164867777903833712e+01, 1.778926362512422799e+01, 4.712354688948861589e-04, 4.415660150606728895e-01, 4.826134274655465299e-04
8.090000000000000000e+02, 1.778285674266853178e+01, 6.714370683891912606e+00, 1.165276915278635173e+01, 1.778391919209035166e+01, 4.624750635103683574e-04, 4.398010555900362939e-01, 4.666066012352343396e-04
8.100000000000000000e+02, 1.777751923956645896e+01, 6.711596826877625155e+00, 1.165752029978498605e+01, 1.777858239554268494e+01, 4.538731329963278005e-04, 4.380438201817670740e-01, 4.596550781968885831e-04
8.110000000000000000e+02, 1.777218936207815858e+01, 6.708826376113699475e+00, 1.166291763809379134e+01, 1.777325321363119670e+01, 4.454353666445459345e-04, 4.362942709809371489e-01, 4.663495164986822738e-04
8.120000000000000000e+02, 1.776686708839677209e+01, 6.706059321699566311e+00, 1.166893069780658898e+01, 1.776793162460046105e+01, 4.371538685433376949e-04, 4.345523701404744865e-01, 4.461419036823145224e-04
8.130000000000000000e+02, 1.776155239680965892e+01, 6.703295653777924912e+00, 1.167551002426641560e+01, 1.776261760678913504e+01, 4.290225340131928640e-04, 4.328180805282281773e-01, 4.485153737164016539e-04
8.140000000000000000e+02, 1.775624526569790262e+01, 6.700535362534507655e+00, 1.168258562747534235e+01, 1.775731113862941868e+01, 4.210439278301087644e-04, 4.310913647443398999e-01, 4.440754187958460310e-04
8.150000000000000000e+02, 1.775094567353576380e+01, 6.697778438197849127e+00, 1.169006612564844083e+01, 1.775201219864655400e+01, 4.132143758034207900e-04, 4.293721858783736689e-01, 4.484985237945961038e-04
8.160000000000000000e+02, 1.774565359889017913e+01, 6.695024871039054304e+00, 1.169783869923958974e+01, 1.774672076545830279e+01, 4.055300525935643524e-04, 4.276605069467542264e-01, 4.330370290074746936e-04
8.170000000000000000e+02, 1.774036902042024622e+01, 6.692274651371564964e+00, 1.170576993266974242e+01, 1.774143681777442794e+01, 3.979845143392122153e-04, 4.259562915156310803e-01, 4.234768212284625616e-04
8.180000000000000000e+02, 1.773509191687671560e+01, 6.689527769550934977e+00, 1.171370757698811893e+01, 1.773616033439619244e+01, 3.905813585138858215e-04, 4.242595031101076830e-01, 4.109810120041018015e-04
8.190000000000000000e+02, 1.772982226710148623e+01, 6.686784215974598489e+00, 1.172148322052235869e+01, 1.773089129421585497e+01, 3.833155431445552769e-04, 4.225701056010952028e-01, 4.048369913714393114e-04
8.200000000000000000e+02, 1.772456005002709034e+01, 6.684043981081646990e+00, 1.172891580891420027e+01, 1.772562967621615471e+01, 3.761854383040407574e-04, 4.208880629782837390e-01, 4.078811294623283564e-04
8.210000000000000000e+02, 1.771930524467621737e+01, 6.681307055352606383e+00, 1.173581591327044826e+01, 1.772037545946982462e+01, 3.691844216005838657e-04, 4.192133393747357051e-01, 4.059934129756318281e-04
8.220000000000000000e+02, 1.771405783016120239e+01, 6.678573429309206944e+00, 1.174199060761966251e+01, 1.771512862313910119e+01, 3.623119342454050851e-04, 4.175458991314811019e-01, 3.898504686963286722e-04
8.230000000000000000e+02, 1.770881778568353226e+01, 6.675843093514169269e+00, 1.174724878615382728e+01, 1.770988914647520929e+01, 3.555695926589788288e-04, 4.158857069962135777e-01, 3.880504957781914224e-04
8.240000000000000000e+02, 1.770358509053336249e+01, 6.673116038570982234e+00, 1.175140672807483000e+01, 1.770465700881788607e+01, 3.489514860672748224e-04, 4.142327276477482112e-01, 3.851097640115255555e-04
8.250000000000000000e+02, 1.769835972408903402e+01, 6.670392255123678282e+00, 1.175429370399824691e+01, 1.769943218959490849e+01, 3.424570307312671449e-04, 4.125869260737262123e-01, 3.781991008981545931e-04
8.260000000000000000e+02, 1.769314166581658654e+01, 6.667671733856623817e+00, 1.175575741307812905e+01, 1.769421466832158885e+01, 3.360815507791737981e-04, 4.109482674478883157e-01, 3.726044167496310737e-04
8.270000000000000000e+02, 1.768793089526927176e+01, 6.664954465494298042e+00, 1.175566904418593417e+01, 1.768900442460029154e+01, 3.298255091163386130e-04, 4.093167171821931460e-01, 3.755736436087899919e-04
8.280000000000000000e+02, 1.768272739208709154e+01, 6.662240440801079799e+00, 1.175392776713922416e+01, 1.768380143811999261e+01, 3.236854326273534178e-04, 4.076922407118402925e-01, 3.695022807210864729e-04
8.290000000000000000e+02, 1.767753113599631831e+01, 6.659529650581033522e+00, 1.175046448038138536e+01, 1.767860568865576099e+01, 3.176592942396993667e-04, 4.060748038109836533e-01, 3.529002162161847260e-04
8.300000000000000000e+02, 1.767234210680900830e+01, 6.656822085677698730e+00, 1.174524466868566641e+01, 1.767341715606831798e+01, 3.117442356693695196e-04, 4.044643725353563868e-01, 3.641793352207650029e-04
8.310000000000000000e+02, 1.766716028442255748e+01, 6.654117736973875097e+00, 1.173827025723769246e+01, 1.766823582030355766e+01, 3.059392221337120586e-04, 4.028609127451691085e-01, 3.412298017688982573e-04
8.320000000000000000e+02, 1.766198564881923616e+01, 6.651416595391419939e+00, 1.172958038554072857e+01, 1.766306166139208145e+01, 3.002421322489825877e-04, 4.012643910225778265e-01, 3.512794249533756252e-04
8.330000000000000000e+02, 1.765681818006570936e+01, 6.648718651891032394e+00, 1.171925106457386434e+01, 1.765789465944875047e+01, 2.946487832766541510e-04, 3.996747735913425137e-01, 3.369422069518016841e-04
8.340000000000000000e+02, 1.765165785831258916e+01, 6.646023897472050912e+00, 1.170739372201318851e+01, 1.765273479467220952e+01, 2.891610667801672438e-04, 3.980920272887922828e-01, 3.352045872791391355e-04
8.350000000000000000e+02, 1.764650466379398708e+01, 6.643332323172248977e+00, 1.169415268153419518e+01, 1.764758204734443581e+01, 2.837735551005212895e-04, 3.965161188807975745e-01, 3.322095204687967808e-04
8.360000000000000000e+02, 1.764135857682704511e+01, 6.640643920067625494e+00, 1.167970166165083157e+01, 1.764243639783030559e+01, 2.784873752086310431e-04, 3.949470153759165325e-01, 3.204927256942772607e-04
8.370000000000000000e+02, 1.763621957781149874e+01, 6.637958679272208506e+00, 1.166423941562010569e+01, 1.763729782657711098e+01, 2.732994375769745598e-04, 3.933846840619523166e-01, 3.213156326541223096e-04
8.380000000000000000e+02, 1.763108764722922572e+01, 6.635276591937846469e+00, 1.164798466511694386e+01, 1.763216631411414426e+01, 2.682084983924499545e-04, 3.918290922863149062e-01, 3.284960437129103602e-04
8.390000000000000000e+02, 1.762596276564380204e+01, 6.632597649254013739e+00, 1.163117050525447382e+01, 1.762704184105223959e+01, 2.632091442322405514e-04, 3.902802075053773967e-01, 3.139524086790600405e-04
8.400000000000000000e+02, 1.762084491370006845e+01, 6.629921842447608071e+00, 1.161403847588610283e+01, 1.762192438808332540e+01, 2.583060591189096679e-04, 3.887379975853901271e-01, 3.097034084440077138e-04
8.410000000000000000e+02, 1.761573407212367215e+01, 6.627249162782753444e+00, 1.159683250306510160e+01, 1.761681393598000511e+01, 2.534926975163050958e-04, 3.872024303831849146e-01, 3.041944127051770890e-04
8.420000000000000000e+02, 1.761063022172066184e+01, 6.624579601560601994e+00, 1.157979291451821346e+01, 1.761171046559510600e+01, 2.487685000007700768e-04, 3.856734740177084619e-01, 3.041655691677253872e-04
8.430000000000000000e+02, 1.760553334337702580e+01, 6.621913150119143054e+00, 1.156315072392696486e+01, 1.760661395786125993e+01, 2.441309547488423046e-04, 3.841510967075449368e-01, 3.018430791764977589e-04
8.440000000000000000e+02, 1.760044341805828338e+01, 6.619249799833000658e+00, 1.154712236112286483e+01, 1.760152439379045575e+01, 2.395801442008204264e-04, 3.826352668699640192e-01, 2.900211495994804885e-04
8.450000000000000000e+02, 1.759536042680904444e+01, 6.616589542113250566e+00, 1.153190499993242923e+01, 1.759644175447363423e+01, 2.351146130624641830e-04, 3.811259531914599208e-01, 2.946828763300397792e-04
8.460000000000000000e+02, 1.759028435075259011e+01, 6.613932368407216877e+00, 1.151767260379598312e+01, 1.759136602108024050e+01, 2.307303695631730410e-04, 3.796231243298721081e-01, 2.844321159062381020e-04
8.470000000000000000e+02, 1.758521517109046073e+01, 6.611278270198292617e+00, 1.150457277329917360e+01, 1.758629717485783317e+01, 2.264284111097062356e-04, 3.781267493039630612e-01, 2.784735020670433777e-04
8.480000000000000000e+02, 1.758015286910201880e+01, 6.608627239005742560e+00, 1.149272444157727158e+01, 1.758123519713162608e+01, 2.222062547844919729e-04, 3.766367972177989687e-01, 2.797061927980808941e-04
8.490000000000000000e+02, 1.757509742614404402e+01, 6.605979266384517601e+00, 1.148221642551322930e+01, 1.757618006930410814e+01, 2.180640398259861687e-04, 3.751532372979304863e-01, 2.712700680169853780e-04
8.500000000000000000e+02, 1.757004882365031406e+01, 6.603334343925066463e+00, 1.147310680506011593e+01, 1.757113177285461347e+01, 2.139972023189783070e-04, 3.736760390269362464e-01, 2.664881346362864408e-04
8.510000000000000000e+02, 1.756500704313121730e+01, 6.600692463253150066e+00, 1.146542307197507249e+01, 1.756609028933890926e+01, 2.100056330878330858e-04, 3.722051720080231108e-01, 2.641038350680358407e-04
8.520000000000000000e+02, 1.755997206617329809e+01, 6.598053616029657675e+00, 1.145916296447331462e+01, 1.756105560038879432e+01, 2.060902637166004238e-04, 3.707406060181022145e-01, 2.681865992561616847e-04
8.530000000000000000e+02, 1.755494387443889792e+01, 6.595417793950421270e+00, 1.145429588699722956e+01, 1.755602768771168698e+01, 2.022463382233480658e-04, 3.692823109183566155e-01, 2.550325378317684134e-04
8.540000000000000000e+02, 1.754992244966571846e+01, 6.592784988746034358e+00, 1.145076480504220306e+01, 1.755100653309022718e+01, 1.984729955268716524e-04, 3.678302569019384349e-01, 2.547486941123793978e-04
8.550000000000000000e+02, 1.754490777366644494e+01, 6.590155192181669008e+00, 1.144848850374612859e+01, 1.754599211838187856e+01, 1.947696999466848322e-04, 3.663844141773983654e-01, 2.562872636759376457e-04
8.560000000000000000e+02, 1.753989982832833405e+01, 6.587528396056895552e+00, 1.144736410508309632e+01, 1.754098442551851633e+01, 1.911360958541820484e-04, 3.649447531336670325e-01, 2.470097878148111827e-04
8.570000000000000000e+02, 1.753489859561282316e+01, 6.584904592205504059e+00, 1.144726975082307341e+01, 1.753598343650605429e+01, 1.875707811946249876e-04, 3.635112444068502313e-01, 2.500026313402927986e-04
8.580000000000000000e+02, 1.752990405755513947e+01, 6.582283772495327590e+00, 1.144806737533948215e+01, 1.753098913342403264e+01, 1.840706281393131511e-04, 3.620838586703313267e-01, 2.449064770505002611e-04
8.590000000000000000e+02, 1.752491619626390573e+01, 6.579665928828060117e+00, 1.144960551201464760e+01, 1.752600149842523791e+01, 1.806349660753356335e-04, 3.606625668512746796e-01, 2.445353425856460925e-04
8.600000000000000000e+02, 1.751993499392074938e+01, 6.577051053139086001e+00, 1.145172209745557090e+01, 1.752102051373530855e+01, 1.772638859689228867e-04, 3.592473399572941872e-01, 2.361543309153819588e-04
8.610000000000000000e+02, 1.751496043277992953e+01, 6.574439137397301458e+00, 1.145424725708788216e+01, 1.751604616165235484e+01, 1.739564193564590222e-04, 3.578381492324142488e-01, 2.343687304139329395e-04
8.620000000000000000e+02, 1.750999249516793554e+01, 6.571830173604941372e+00, 1.145700607223507106e+01, 1.751107842454657870e+01, 1.707098650207092858e-04, 3.564349659969527351e-01, 2.280585802954695042e-04
8.630000000000000000e+02, 1.750503116348312460e+01, 6.569224153797406984e+00, 1.145982134111176087e+01, 1.750611728485987939e+01, 1.675243942932717835e-04, 3.550377617961779086e-01, 2.295976729639824228e-04
8.640000000000000000e+02, 1.750007642019533449e+01, 6.566621070043093589e+00, 1.146251635325600482e+01, 1.750116272510549820e+01, 1.643959412759406148e-04, 3.536465082432443396e-01, 2.235770725967517480e-04
8.650000000000000000e+02, 1.749512824784549991e+01, 6.564020914443220001e+00, 1.146491769823607143e+01, 1.749621472786760989e+01, 1.613272074400185678e-04, 3.522611771868399133e-01, 2.206083082026206912e-04
8.660000000000000000e+02, 1.749018662904530075e+01, 6.561423679131658027e+00, 1.146685812489974765e+01, 1.749127327580098878e+01, 1.583152262175522228e-04, 3.508817405728764105e-01, 2.183220240796320748e-04
8.670000000000000000e+02, 1.748525154647676416e+01, 6.558829356274764599e+00, 1.146817945735656963e+01, 1.748633835163060724e+01, 1.553597134045864780e-04, 3.495081705114216897e-01, 2.117973954186146591e-04
8.680000000000000000e+02, 1.748032298289191644e+01, 6.556237938071215687e+00, 1.146873555908585551e+01, 1.748140993815127686e+01, 1.524582321665278201e-04, 3.481404392887579857e-01, 2.149479509333649839e-04
8.690000000000000000e+02, 1.747540092111240639e+01, 6.553649416751834877e+00, 1.146839531820104163e+01, 1.747648801822728259e+01, 1.496113816129961008e-04, 3.467785192740707734e-01, 2.092092723755997177e-04
8.700000000000000000e+02, 1.747048534402914655e+01, 6.551063784579432614e+00, 1.146704560641529902e+01, 1.747157257479202741e+01, 1.468168811506431173e-04, 3.454223830534593476e-01, 2.085872504008884874e-04
8.710000000000000000e+02, 1.746557623460194364e+01, 6.548481033848637445e+00, 1.146459414328431770e+01, 1.746666359084764508e+01, 1.440751209454882084e-04, 3.440720033047312554e-01, 2.015976294642702054e-04
8.720000000000000000e+02, 1.746067357585914337e+01, 6.545901156885735261e+00, 1.146097217758965314e+01, 1.746176104946466623e+01, 1.413844545225393030e-04, 3.427273529054062906e-01, 2.024724919479149764e-04
8.730000000000000000e+02, 1.745577735089728222e+01, 6.543324146048507650e+00, 1.145613688101069272e+01, 1.745686493378165594e+01, 1.387441772131134583e-04, 3.413884048135710780e-01, 1.958572030817027590e-04
8.740000000000000000e+02, 1.745088754288071087e+01, 6.540749993726064915e+00, 1.145007333715859055e+01, 1.745197522700484427e+01, 1.361525060408421577e-04, 3.400551321995588516e-01, 1.977313110537047200e-04
8.750000000000000000e+02, 1.744600413504125669e+01, 6.538178692338689757e+00, 1.144279600306298050e+01, 1.744709191240779944e+01, 1.336090421700301912e-04, 3.387275083013570054e-01, 1.904989959257682780e-04
8.760000000000000000e+02, 1.744112711067786847e+01, 6.535610234337676516e+00, 1.143434952148528261e+01, 1.744221497333104054e+01, 1.311124235037901297e-04, 3.374055065796173203e-01, 1.917499376855892330e-04
8.770000000000000000e+02, 1.743625645315627537e+01, 6.533044612205173074e+00, 1.142480877179679233e+01, 1.743734439318172846e+01, 1.286626523183738056e-04, 3.360891005565478373e-01, 1.860119247448335832e-04
8.780000000000000000e+02, 1.743139214590862096e+01, 6.530481818454020093e+00, 1.141427806499457454e+01, 1.743248015543328577e+01, 1.262592810393162342e-04, 3.347782639588331444e-01, 1.819527598466372253e-04
8.790000000000000000e+02, 1.742653417243314351e+01, 6.527921845627597364e+00, 1.140288941463723660e+01, 1.742762224362507695e+01, 1.238991907161254423e-04, 3.334729706351304279e-01, 1.877690390424269359e-04
8.800000000000000000e+02, 1.742168251629381359e+01, 6.525364686299664818e+00, 1.139079984943997381e+01, 1.742277064136206022e+01, 1.215834215958287956e-04, 3.321731945148888032e-01, 1.775098807058436050e-04
8.810000000000000000e+02, 1.741683716112000369e+01, 6.522810333074211542e+00, 1.137818777379135327e+01, 1.741792533231443585e+01, 1.193112500628325522e-04, 3.308789097617322872e-01, 1.737324866301564281e-04
8.820000000000000000e+02, 1.741199809060614712e+01, 6.520258778585297676e+00, 1.136524842780374200e+01, 1.741308630021731574e+01, 1.170814845757620976e-04, 3.295900906211026160e-01, 1.745573230313555329e-04
8.830000000000000000e+02, 1.740716528851140410e+01, 6.517710015496902543e+00, 1.135218854641984443e+01, 1.740825352887040012e+01, 1.148936495378622026e-04, 3.283067114703801526e-01, 1.736606495264934229e-04
8.840000000000000000e+02, 1.740233873865932779e+01, 6.515164036502774536e+00, 1.133922036485457063e+01, 1.740342700213762228e+01, 1.127457708823071449e-04, 3.270287468302037759e-01, 1.684994053710785970e-04
8.850000000000000000e+02, 1.739751842493753742e+01, 6.512620834326273922e+00, 1.132655516221353587e+01, 1.739860670394683240e+01, 1.106381033163759422e-04, 3.257561713798506897e-01, 1.703454533039585749e-04
8.860000000000000000e+02, 1.739270433129736659e+01, 6.510080401720230725e+00, 1.131439657331044657e+01, 1.739379261828945999e+01, 1.085697541779654095e-04, 3.244889598837318312e-01, 1.652730334546240686e-04
8.870000000000000000e+02, 1.738789644175356486e+01, 6.507542731466787522e+00, 1.130293392740126990e+01, 1.738898472922019423e+01, 1.065398621590387730e-04, 3.232270872825691588e-01, 1.594993126857509205e-04
8.880000000000000000e+02, 1.738309474038395308e+01, 6.505007816377255558e+00, 1.129233588901019303e+01, 1.738418302085664635e+01, 1.045479055724198269e-04, 3.219705286455454285e-01, 1.618536091531159939e-04
8.890000000000000000e+02, 1.737829921132911082e+01, 6.502475649291962867e+00, 1.128274467811830561e+01, 1.737938747737904066e+01, 1.025930697856058271e-04, 3.207192591417826755e-01, 1.612412521394359136e-04
8.900000000000000000e+02, 1.737350983879204236e+01, 6.499946223080113938e+00, 1.127427113349224008e+01, 1.737459808302988407e+01, 1.006743897951763259e-04, 3.194732540844811286e-01, 1.539707648457730514e-04
8.910000000000000000e+02, 1.736872660703786408e+01, 6.497419530639634289e+00, 1.126699085371827636e+01, 1.736981482211364280e+01, 9.879135842738313422e-05, 3.182324889405443447e-01, 1.498055431166752294e-04
8.920000000000000000e+02, 1.736394950039349183e+01, 6.494895564897034568e+00, 1.126094160666087696e+01, 1.736503767899643691e+01, 9.694344819013491767e-05, 3.169969392893134397e-01, 1.517784992293811513e-04
8.930000000000000000e+02, 1.735917850324731404e+01, 6.492374318807257794e+00, 1.125612214186829263e+01, 1.736026663810571335e+01, 9.513046290072163871e-05, 3.157665808190206480e-01, 1.485551716276963246e-04
8.940000000000000000e+02, 1.735441360004888978e+01, 6.489855785353545237e+00, 1.125249247524186558e+01, 1.735550168392994053e+01, 9.335164373115646848e-05, 3.145413893718557730e-01, 1.452746902097283251e-04
8.950000000000000000e+02, 1.734965477530861833e+01, 6.487339957547286318e+00, 1.124997564519267890e+01, 1.735074280101829558e+01, 9.160515377040392277e-05, 3.133213409120927939e-01, 1.452560290528156746e-04
8.960000000000000000e+02, 1.734490201359744788e+01, 6.484826828427876499e+00, 1.124846086906297771e+01, 1.734598997398034115e+01, 8.989137762529850043e-05, 3.121064115181447773e-01, 1.441607500702256589e-04
8.970000000000000000e+02, 1.734015529954656287e+01, 6.482316391062584060e+00, 1.124780796231548763e+01, 1.734124318748574112e+01, 8.820939276625430270e-05, 3.108965774002324656e-01, 1.409762761910709767e-04
8.980000000000000000e+02, 1.733541461784706783e+01, 6.479808638546399102e+00, 1.124785282499353656e+01, 1.733650242626393023e+01, 8.655946842783589039e-05, 3.096918148982933383e-01, 1.388894212523000013e-04
8.990000000000000000e+02, 1.733067995324969957e+01, 6.477303564001907432e+00, 1.124841375355692463e+01, 1.733176767510382987e+01, 8.493968437516592090e-05, 3.084921004710819981e-01, 1.378467476391031143e-04
9.000000000000000000e+02, 1.732595129056450389e+01, 6.474801160579136905e+00, 1.124929830371258710e+01, 1.732703891885353187e+01, 8.335042350028036963e-05, 3.072974106998302424e-01, 1.371898714260146447e-04
9.010000000000000000e+02, 1.732122861466055141e+01, 6.472301421455432191e+00, 1.125031041246074892e+01, 1.732231614242000717e+01, 8.179024078007064691e-05, 3.061077222891481764e-01, 1.374616077830441256e-04
9.020000000000000000e+02, 1.731651191046563198e+01, 6.469804339835313556e+00, 1.125125748532658498e+01, 1.731759933076880031e+01, 8.025924123184269353e-05, 3.049230120552500201e-01, 1.317025361255585059e-04
9.030000000000000000e+02, 1.731180116296595983e+01, 6.467309908950337416e+00, 1.125195716671827917e+01, 1.731288846892373812e+01, 7.875752122672118581e-05, 3.037432569596412169e-01, 1.295916460969961080e-04
9.040000000000000000e+02, 1.730709635720587158e+01, 6.464818122058966665e+00, 1.125224353584306769e+01, 1.730818354196663122e+01, 7.728324774926051779e-05, 3.025684340635422243e-01, 1.285183291855457571e-04
9.050000000000000000e+02, 1.730239747828754560e+01, 6.462328972446433895e+00, 1.125197250539454252e+01, 1.730348453503697215e+01, 7.583692745784410957e-05, 3.013985205525944733e-01, 1.268439904029507507e-04
9.060000000000000000e+02, 1.729770451137069998e+01, 6.459842453424605502e+00, 1.125102624278937391e+01, 1.729879143333166880e+01, 7.441721171546295335e-05, 3.002334937321633479e-01, 1.258360178072833097e-04
9.070000000000000000e+02, 1.729301744167229771e+01, 6.457358558331852905e+00, 1.124931648151037678e+01, 1.729410422210472476e+01, 7.302401964710840052e-05, 2.990733310233980036e-01, 1.230583260311609174e-04
9.080000000000000000e+02, 1.728833625446627664e+01, 6.454877280532918427e+00, 1.124678664063980449e+01, 1.728942288666697991e+01, 7.165695455137409398e-05, 2.979180099729948350e-01, 1.242026915552353465e-04
9.090000000000000000e+02, 1.728366093508324042e+01, 6.452398613418781181e+00, 1.124341272168756234e+01, 1.728474741238579426e+01, 7.031528176497758137e-05, 2.967675082275927356e-01, 1.210046845872059565e-04
9.100000000000000000e+02, 1.727899146891019910e+01, 6.449922550406532729e+00, 1.123920300134168748e+01, 1.728007778468479216e+01, 6.899873988470437227e-05, 2.956218035683282341e-01, 1.192573933713543842e-04
9.110000000000000000e+02, 1.727432784139025301e+01, 6.447449084939242070e+00, 1.123419658507364893e+01, 1.727541398904355319e+01, 6.770682838226431931e-05, 2.944808738814378990e-01, 1.182555542242209586e-04
9.120000000000000000e+02, 1.726967003802235467e+01, 6.444978210485828640e+00, 1.122846092815250429e+01, 1.727075601099735991e+01, 6.643883404010682498e-05, 2.933446971664274705e-01, 1.143541541439097096e-04
9.130000000000000000e+02, 1.726501804436098197e+01, 6.442509920540932633e+00, 1.122208846631968093e+01, 1.726610383613688882e+01, 6.519396225769684742e-05, 2.922132515482235293e-01, 1.145530813558690757e-04
9.140000000000000000e+02, 1.726037184601588947e+01, 6.440044208624790656e+00, 1.121519252711203585e+01, 1.726145745010795096e+01, 6.397322550640339197e-05, 2.910865152507615128e-01, 1.138967801960157522e-04
9.150000000000000000e+02, 1.725573142865183840e+01, 6.437581068283105168e+00, 1.120790271375345526e+01, 1.725681683861121485e+01, 6.277510803532961882e-05, 2.899644666183333608e-01, 1.133124813242925586e-04
9.160000000000000000e+02, 1.725109677798829111e+01, 6.435120493086919247e+00, 1.120035996603270867e+01, 1.725218198740192577e+01, 6.159936599759710182e-05, 2.888470841016845259e-01, 1.095363680070234578e-04
9.170000000000000000e+02, 1.724646787979916240e+01, 6.432662476632494020e+00, 1.119271150626182276e+01, 1.724755288228963224e+01, 6.044520996789998148e-05, 2.877343462720338696e-01, 1.062862406248399913e-04
9.180000000000000000e+02, 1.724184471991254952e+01, 6.430207012541179878e+00, 1.118510587317460825e+01, 1.724292950913792666e+01, 5.931287938478779808e-05, 2.866262318088806937e-01, 1.068107010343718853e-04
9.190000000000000000e+02, 1.723722728421043726e+01, 6.427754094459296574e+00, 1.117768823273797274e+01, 1.723831185386415754e+01, 5.820210447143331101e-05, 2.855227194932879464e-01, 1.059842206964404187e-04
9.200000000000000000e+02, 1.723261555862846350e+01, 6.425303716058007097e+00, 1.117059613296210330e+01, 1.723369990243917727e+01, 5.711151307028781635e-05, 2.844237882201513523e-01, 1.017356571463366016e-04
9.210000000000000000e+02, 1.722800952915562434e+01, 6.422855871033195108e+00, 1.116395584097608840e+01, 1.722909364088707207e+01, 5.604118903134227018e-05, 2.833294170035147719e-01, 1.030377451352396529e-04
9.220000000000000000e+02, 1.722340918183402536e+01, 6.420410553105346807e+00, 1.115787936635211430e+01, 1.722449305528489205e+01, 5.499103539974559672e-05, 2.822395849467804196e-01, 1.011151913941959259e-04
9.230000000000000000e+02, 1.721881450275861525e+01, 6.417967756019425707e+00, 1.115246223672827242e+01, 1.721989813176238471e+01, 5.396072256505462210e-05, 2.811542712747462369e-01, 9.892831936461721578e-05
9.240000000000000000e+02, 1.721422547807691572e+01, 6.415527473544752723e+00, 1.114778205226329533e+01, 1.721530885650175691e+01, 5.294930778139765560e-05, 2.800734553157879780e-01, 9.815417251084956809e-05
9.250000000000000000e+02, 1.720964209398876932e+01, 6.413089699474891603e+00, 1.114389780654000184e+01, 1.721072521573738356e+01, 5.195678279264562011e-05, 2.789971165028218292e-01, 9.772997686277861426e-05
9.260000000000000000e+02, 1.720506433674608715e+01, 6.410654427627521912e+00, 1.114084992536680119e+01, 1.720614719575556606e+01, 5.098295109739574011e-05, 2.779252343717067419e-01, 9.397792016516663552e-05
9.270000000000000000e+02, 1.720049219265256824e+01, 6.408221651844328015e+00, 1.113866094346201230e+01, 1.720157478289427644e+01, 5.002759715380133591e-05, 2.768577885740184374e-01, 9.389586717246351075e-05
9.280000000000000000e+02, 1.719592564806347212e+01, 6.405791365990873842e+00, 1.113733671385518598e+01, 1.719700796354289807e+01, 4.908974411849565956e-05, 2.757947588524553573e-01, 9.196775499832540994e-05
9.290000000000000000e+02, 1.719136468938534534e+01, 6.403363563956496307e+00, 1.113686802715640134e+01, 1.719244672414196984e+01, 4.816943374363906780e-05, 2.747361250633336693e-01, 9.066220914790673710e-05
9.300000000000000000e+02, 1.718680930307577626e+01, 6.400938239654180073e+00, 1.113723250824901712e+01, 1.718789105118293747e+01, 4.726654707428557629e-05, 2.736818671619569709e-01, 9.082179240259646391e-05
9.310000000000000000e+02, 1.718225947564313572e+01, 6.398515387020442979e+00, 1.113839665651932798e+01, 1.718334093120790129e+01, 4.638032658257150551e-05, 2.726319652037080821e-01, 8.760194065933616704e-05
9.320000000000000000e+02, 1.717771519364634258e+01, 6.396095000015226795e+00, 1.114031790198422023e+01, 1.717879635080936396e+01, 4.551063755509280185e-05, 2.715863993538138454e-01, 8.687564340381961328e-05
9.330000000000000000e+02, 1.717317644369460439e+01, 6.393677072621777313e+00, 1.114294656269325046e+01, 1.717425729662998890e+01, 4.465727457090131001e-05, 2.705451498720750636e-01, 8.586948250044821988e-05
9.340000000000000000e+02, 1.716864321244716507e+01, 6.391261598846532443e+00, 1.114622760728639506e+01, 1.716972375536234452e+01, 4.381985269473117755e-05, 2.695081971213071359e-01, 8.452678794236684052e-05
9.350000000000000000e+02, 1.716411548661308473e+01, 6.388848572719012076e+00, 1.115010214907076858e+01, 1.716519571374867326e+01, 4.299806517953885359e-05, 2.684755215669653583e-01, 8.526371266486477073e-05
9.360000000000000000e+02, 1.715959325295095894e+01, 6.386437988291699064e+00, 1.115450862281868005e+01, 1.716067315858063935e+01, 4.219162190293282747e-05, 2.674471037671291018e-01, 8.305458385456778250e-05
9.370000000000000000e+02, 1.715507649826870562e+01, 6.384029839639935311e+00, 1.115938362107579174e+01, 1.715615607669907305e+01, 4.140027022067941341e-05, 2.664229243867833885e-01, 7.970898705933757492e-05
9.380000000000000000e+02, 1.715056520942331630e+01, 6.381624120861803640e+00, 1.116466239160538088e+01, 1.715164445499376100e+01, 4.062382380768575810e-05, 2.654029641907929005e-01, 8.242682865589016244e-05
9.390000000000000000e+02, 1.714605937332060392e+01, 6.379220826078023876e+00, 1.117027902037649056e+01, 1.714713828040318333e+01, 3.986175830055006830e-05, 2.643872040283785640e-01, 7.832608031987569133e-05
9.400000000000000000e+02, 1.714155897691498609e+01, 6.376819949431838275e+00, 1.117616634416889099e+01, 1.714263753991427564e+01, 3.911411990820525073e-05, 2.633756248640409803e-01, 7.784145292475285382e-05
9.410000000000000000e+02, 1.713706400720922929e+01, 6.374421485088902273e+00, 1.118225565262732779e+01, 1.713814222056220871e+01, 3.838042683520943166e-05, 2.623682077484608688e-01, 7.898131404713205786e-05
9.420000000000000000e+02, 1.713257445125422862e+01, 6.372025427237181461e+00, 1.118847625094234566e+01, 1.713365230943013984e+01, 3.766034857428826425e-05, 2.613649338270389033e-01, 7.618157992286540663e-05
9.430000000000000000e+02, 1.712809029614875911e+01, 6.369631770086837896e+00, 1.119475496102388767e+01, 1.712916779364898545e+01, 3.695367154616754126e-05, 2.603657843481441692e-01, 7.306602749340408666e-05
9.440000000000000000e+02, 1.712361152903925188e+01, 6.367240507870124411e+00, 1.120101564107039849e+01, 1.712468866039718307e+01, 3.626035661647623951e-05, 2.593707406553675821e-01, 7.529415098471740550e-05
9.450000000000000000e+02, 1.711913813711955967e+01, 6.364851634841278027e+00, 1.120717880103511810e+01, 1.712021489690046394e+01, 3.557987058551270986e-05, 2.583797841768190051e-01, 7.311003456662644006e-05
9.460000000000000000e+02, 1.711467010763073660e+01, 6.362465145276415157e+00, 1.121316138504298188e+01, 1.711574649043162566e+01, 3.491222016361832776e-05, 2.573928964453961465e-01, 7.102129008419631143e-05
9.470000000000000000e+02, 1.711020742786078941e+01, 6.360081033473423240e+00, 1.121887678184272552e+01, 1.711128342831029414e+01, 3.425699690183839455e-05, 2.564100590844595184e-01, 7.078553956640046437e-05
9.480000000000000000e+02, 1.710575008514447504e+01, 6.357699293751859493e+00, 1.122423511151644426e+01, 1.710682569790271756e+01, 3.361410954404289085e-05, 2.554312538091171869e-01, 7.098872326551051710e-05
9.490000000000000000e+02, 1.710129806686304477e+01, 6.355319920452844329e+00, 1.122914382160554148e+01, 1.710237328662151768e+01, 3.298319860549946348e-05, 2.544564624265294728e-01, 7.037919630885083281e-05
9.500000000000000000e+02, 1.709685136044405240e+01, 6.352942907938955663e+00, 1.123350860927510020e+01, 1.709792618192546598e+01, 3.236407460375710193e-05, 2.534856668364618981e-01, 6.719529292637312242e-05
9.510000000000000000e+02, 1.709240995336109847e+01, 6.350568250594130326e+00, 1.123723466886371547e+01, 1.709348437131928833e+01, 3.175659512189376687e-05, 2.525188490343792669e-01, 6.765948338297883720e-05
9.520000000000000000e+02, 1.708797383313364548e+01, 6.348195942823559257e+00, 1.124022824687262201e+01, 1.708904784235341623e+01, 3.116060995686160994e-05, 2.515559910994196735e-01, 6.591480264320463288e-05
9.530000000000000000e+02, 1.708354298732675502e+01, 6.345825979053583588e+00, 1.124239846982138324e+01, 1.708461658262376659e+01, 3.057564976442878974e-05, 2.505970752073101160e-01, 6.577940093373397504e-05
9.540000000000000000e+02, 1.707911740355090302e+01, 6.343458353731597832e+00, 1.124365939507062073e+01, 1.708019057977153565e+01, 3.000150401809738909e-05, 2.496420836190896830e-01, 6.388438594443233759e-05
9.550000000000000000e+02, 1.707469706946173815e+01, 6.341093061325944191e+00, 1.124393222125251413e+01, 1.707576982148298228e+01, 2.943826727742312308e-05, 2.486909986900770475e-01, 6.453102737711466353e-05
9.560000000000000000e+02, 1.707028197275988290e+01, 6.338730096325814856e+00, 1.124314758384818980e+01, 1.707135429548920058e+01, 2.888546440575891376e-05, 2.477438028584432461e-01, 6.249659554020066984e-05
9.570000000000000000e+02, 1.706587210119069908e+01, 6.336369453241152527e+00, 1.124124785311242114e+01, 1.706694398956589964e+01, 2.834308605743920297e-05, 2.468004786573435860e-01, 6.248348994960560370e-05
9.580000000000000000e+02, 1.706146744254409242e+01, 6.334011126602550057e+00, 1.123818934628325117e+01, 1.706253889153321879e+01, 2.781083690207887402e-05, 2.458610087024663826e-01, 6.180714866278555909e-05
9.590000000000000000e+02, 1.705706798465429230e+01, 6.331655110961152744e+00, 1.123394436404327124e+01, 1.705813898925546823e+01, 2.728857859987684586e-05, 2.449253756994439479e-01, 6.006351451350543363e-05
9.600000000000000000e+02, 1.705267371539962440e+01, 6.329301400888558859e+00, 1.122850296263584902e+01, 1.705374427064096921e+01, 2.677605585455895314e-05, 2.439935624408547943e-01, 5.869772788252624267e-05
9.610000000000000000e+02, 1.704828462270232237e+01, 6.326949990976724614e+00, 1.122187437789876263e+01, 1.704935472364179816e+01, 2.627325176115202326e-05, 2.430655518060129139e-01, 5.840188365659042415e-05
9.620000000000000000e+02, 1.704390069452831469e+01, 6.324600875837864677e+00, 1.121408802567228769e+01, 1.704497033625360558e+01, 2.577965115414339369e-05, 2.421413267588524709e-01, 5.885247850075906069e-05
9.630000000000000000e+02, 1.703952191888699375e+01, 6.322254050104359813e+00, 1.120519401438161644e+01, 1.704059109651540282e+01, 2.529548481763868633e-05, 2.412208703486221351e-01, 5.799894523351341178e-05
9.640000000000000000e+02, 1.703514828383104529e+01, 6.319909508428652067e+00, 1.119526311979751476e+01, 1.703621699250934896e+01, 2.482040164097785084e-05, 2.403041657101323281e-01, 5.601988123323886713e-05
9.650000000000000000e+02, 1.703077977745620686e+01, 6.317567245483162175e+00, 1.118438618866063194e+01, 1.703184801236054113e+01, 2.435414701879236754e-05, 2.393911960641934566e-01, 5.478082769577423140e-05
9.660000000000000000e+02, 1.702641638790108658e+01, 6.315227255960183861e+00, 1.117267295653492809e+01, 1.702748414423682988e+01, 2.389651599371163867e-05, 2.384819447143768922e-01, 5.567996168630106159e-05
9.670000000000000000e+02, 1.702205810334695357e+01, 6.312889534571795913e+00, 1.116025028536506802e+01, 1.702312537634859169e+01, 2.344753865143606113e-05, 2.375763950456911966e-01, 5.381974823696990858e-05
9.680000000000000000e+02, 1.701770491201752122e+01, 6.310554076049763594e+00, 1.114725984709767559e+01, 1.701877169694854430e+01, 2.300689901669135902e-05, 2.366745305305023306e-01, 5.440684338636178662e-05
9.690000000000000000e+02, 1.701335680217877311e+01, 6.308220875145452489e+00, 1.113385530065751006e+01, 1.701442309433153710e+01, 2.257470220089871675e-05, 2.357763347192281811e-01, 5.273571160106110562e-05
9.700000000000000000e+02, 1.700901376213873917e+01, 6.305889926629726361e+00, 1.112019902975764474e+01, 1.701007955683435924e+01, 2.215053888256350407e-05, 2.348817912481659109e-01, 5.173195259483171366e-05
9.710000000000000000e+02, 1.700467578024730742e+01, 6.303561225292863668e+00, 1.110645852763696517e+01, 1.700574107283552294e+01, 2.173422169002997640e-05, 2.339908838337658725e-01, 5.172245701550920097e-05
9.720000000000000000e+02, 1.700034284489602499e+01, 6.301234765944459859e+00, 1.109280253101804448e+01, 1.700140763075509653e+01, 2.132574889824506351e-05, 2.331035962723394250e-01, 4.977130786322328559e-05
9.730000000000000000e+02, 1.699601494451789918e+01, 6.298910543413340335e+00, 1.107939701854702896e+01, 1.699707921905446995e+01, 2.092496511097516812e-05, 2.322199124439080775e-01, 4.884241214726742973e-05
9.740000000000000000e+02, 1.699169206758719852e+01, 6.296588552547468076e+00, 1.106640119796897892e+01, 1.699275582623619840e+01, 2.053170886792940643e-05, 2.313398163073397684e-01, 5.022499852021511922e-05
9.750000000000000000e+02, 1.698737420261927156e+01, 6.294268788213851273e+00, 1.105396361068137878e+01, 1.698843744084377505e+01, 2.014584161039842508e-05, 2.304632918989985013e-01, 4.832178216676268740e-05
9.760000000000000000e+02, 1.698306133817033370e+01, 6.291951245298457174e+00, 1.104221848164286257e+01, 1.698412405146146043e+01, 1.976715964802970923e-05, 2.295903233386146769e-01, 4.712439299811714723e-05
9.770000000000000000e+02, 1.697875346283729669e+01, 6.289635918706123263e+00, 1.103128243666454011e+01, 1.697981564671407284e+01, 1.939552857544813723e-05, 2.287208948229630112e-01, 4.645314674619535877e-05
9.780000000000000000e+02, 1.697445056525755547e+01, 6.287322803360463119e+00, 1.102125169791260006e+01, 1.697551221526682141e+01, 1.903089108734527492e-05, 2.278549906272555881e-01, 4.580096739924236653e-05
9.790000000000000000e+02, 1.697015263410882113e+01, 6.285011894203782923e+00, 1.101219985232846099e+01, 1.697121374582508935e+01, 1.867305020552256903e-05, 2.269925951054062863e-01, 4.588908708105434987e-05
9.800000000000000000e+02, 1.696585965810890784e+01, 6.282703186196997081e+00, 1.100417626724748210e+01, 1.696692022713425985e+01, 1.832201065156293965e-05, 2.261336926881101217e-01, 4.610493271061065479e-05
9.810000000000000000e+02, 1.696157162601555513e+01, 6.280396674319529637e+00, 1.099720520366623333e+01, 1.696263164797952427e+01, 1.797756320088542468e-05, 2.252782678830584639e-01, 4.402811864937970169e-05
9.820000000000000000e+02, 1.695728852662625030e+01, 6.278092353569238782e+00, 1.099128565149979941e+01, 1.695834799718570451e+01, 1.763948361267877462e-05, 2.244263052769753797e-01, 4.421037948077634333e-05
9.830000000000000000e+02, 1.695301034877803303e+01, 6.275790218962328026e+00, 1.098639188407633860e+01, 1.695406926361705757e+01, 1.730773180172325937e-05, 2.235777895296696405e-01, 4.202411458971474757e-05
9.840000000000000000e+02, 1.694873708134731061e+01, 6.273490265533254728e+00, 1.098247470240471735e+01, 1.694979543617708728e+01, 1.698227174239668607e-05, 2.227327053804792345e-01, 4.257097836727096108e-05
9.850000000000000000e+02, 1.694446871324967319e+01, 6.271192488334649262e+00, 1.097946331477268700e+01, 1.694552650380837022e+01, 1.666296244912571749e-05, 2.218910376408139984e-01, 4.224260604906544478e-05
9.860000000000000000e+02, 1.694020523343971618e+01, 6.268896882437234197e+00, 1.097726777522342623e+01, 1.694126245549237453e+01, 1.634959262021547252e-05, 2.210527711989445365e-01, 4.129566545603974287e-05
9.870000000000000000e+02, 1.693594663091084840e+01, 6.266603442929728374e+00, 1.097578188645301012e+01, 1.693700328024927160e+01, 1.604206876782106461e-05, 2.202178910179081739e-01, 4.113395216661892769e-05
9.880000000000000000e+02, 1.693169289469512506e+01, 6.264312164918776737e+00, 1.097488645943859353e+01, 1.693274896713775490e+01, 1.574031038266296301e-05, 2.193863821343996490e-01, 4.122368890356399075e-05
9.890000000000000000e+02, 1.692744401386305952e+01, 6.262023043528855304e+00, 1.097445281410457518e+01, 1.692849950525486591e+01, 1.544421311972977323e-05, 2.185582296586479900e-01, 4.021708823694892761e-05
9.900000000000000000e+02, 1.692319997752344563e+01, 6.259736073902195663e+00, 1.097434640269365325e+01, 1.692425488373581999e+01, 1.515369044779840228e-05, 2.177334187752070216e-01, 3.912606947444832067e-05
9.910000000000000000e+02, 1.691896077482318006e+01, 6.257451251198699715e+00, 1.097443044004892876e+01, 1.692001509175381102e+01, 1.486857966537936707e-05, 2.169119347411672116e-01, 3.800962134637466934e-05
9.920000000000000000e+02, 1.691472639494709185e+01, 6.255168570595855293e+00, 1.097456943226856296e+01, 1.691578011851986219e+01, 1.458885133270282839e-05, 2.160937628866561322e-01, 3.779759156707916711e-05
9.930000000000000000e+02, 1.691049682711775048e+01, 6.252888027288660666e+00, 1.097463250647485644e+01, 1.691154995328261634e+01, 1.431438175829790722e-05, 2.152788886134613389e-01, 3.845550935508933979e-05
9.940000000000000000e+02, 1.690627206059530607e+01, 6.250609616489534837e+00, 1.097449645888743675e+01, 1.690732458532819038e+01, 1.404504834683120617e-05, 2.144672973945384309e-01, 3.710628637784937244e-05
9.950000000000000000e+02, 1.690205208467731879e+01, 6.248333333428245595e+00, 1.097404845504933490e+01, 1.690310400398000112e+01, 1.378077985596119576e-05, 2.136589747759949365e-01, 3.680728117994559409e-05
9.960000000000000000e+02, 1.689783688869856348e+01, 6.246059173351822480e+00, 1.097318833393564930e+01, 1.689888819859856284e+01, 1.352149287919992365e-05, 2.128539063735089276e-01, 3.605020684231829980e-05
9.970000000000000000e+02, 1.689362646203088403e+01, 6.243787131524482170e+00, 1.097183048581226217e+01, 1.689467715858135932e+01, 1.326704790218549397e-05, 2.120520778742763235e-01, 3.620847301522410618e-05
9.980000000000000000e+02, 1.688942079408300856e+01, 6.241517203227541444e+00, 1.096990529121730162e+01, 1.689047087336263431e+01, 1.301734760199203149e-05, 2.112534750345324563e-01, 3.464942338871467172e-05
9.990000000000000000e+02, 1.688521987430038251e+01, 6.239249383759347900e+00, 1.096736012453438747e+01, 1.688626933241323869e+01, 1.277235192588707885e-05, 2.104580836823238266e-01, 3.528046091161774514e-05
1.000000000000000000e+03, 1.688102369216499454e+01, 6.236983668435193806e+00, 1.096415993968004443e+01, 1.688207252524047419e+01, 1.253195808243331053e-05, 2.096658897127437471e-01, 3.444136313295193539e-05

